Directed search for continuous gravitational waves from the possible kilonova remnant G4.8+6.2

G4.8+6.2 was proposed as a possible kilonova remnant associated with the Korean guest star of AD 1163 in our Milky Way galaxy. Its age is about 860 years according to the historical record. If a neutron star was left in the center of G4.8+6.2, this young neutron star may radiate strong continuous gravitational waves, which could beat the indirect age-based upper limit with current LIGO sensitivity. In this work, we searched such continuous gravitational waves in the frequency band $20-1500 \mathrm{~Hz}$. This search used two days of LIGO O3b data from the Hanford and Livingston detectors. While no signal was found, we placed upper limits on the gravitational wave strain. For comparison, we also showed the latest results of all-sky searches obtained with various search pipelines. With upgrading of the gravitational wave detectors, it will provide the opportunity to see whether a black hole or a neutron star is harbored inside G4.8+6.2.

==> upper_limits.csv <==
"f0[Hz]"	"h0_95_H1"	"h0_95_L1"
20.0	2.68506e-23	7.63231e-24
20.1		
20.2		
20.3	2.55201e-23	7.12404e-24
20.4	2.0983700000000002e-23	6.2553499999999995e-24
20.5	2.90088e-23	6.22412e-24
20.6	2.2491200000000002e-23	6.31804e-24
20.7		
20.8	2.96588e-23	5.82019e-24
20.9	3.36926e-23	5.69009e-24
21.0	1.4364e-23	5.6758e-24
21.1	1.15896e-23	5.6482499999999995e-24
21.2	1.0678e-23	5.88106e-24
21.3	9.401849999999999e-24	5.54803e-24
21.4		
21.5	1.19827e-23	5.3636899999999995e-24
21.6	1.75764e-23	5.39261e-24
21.7	1.36238e-23	5.09844e-24
21.8		
21.9	2.9745300000000003e-23	4.75738e-24
22.0	1.89821e-23	4.43509e-24
22.1		
22.2		
22.3	1.01431e-23	4.30648e-24
22.4	7.359769999999999e-24	4.24574e-24
22.5	6.7766e-24	4.18996e-24
22.6	1.2889800000000001e-23	3.91851e-24
22.7	7.9439e-24	3.7279899999999996e-24
22.8	7.236789999999999e-24	3.9715e-24
22.9	7.02245e-24	4.0755e-24
23.0	1.08266e-23	3.62677e-24
23.1	6.56317e-24	4.17662e-24
23.2	6.2538799999999996e-24	3.65322e-24
23.3	6.03504e-24	3.86419e-24
23.4	6.01415e-24	3.79524e-24
23.5	6.13952e-24	3.30996e-24
23.6	1.2137500000000001e-23	3.30395e-24
23.7	5.73051e-24	3.24049e-24
23.8	5.74749e-24	3.2688499999999998e-24
23.9		
24.0	5.9617499999999996e-24	3.59299e-24
24.1	5.2573299999999995e-24	3.43507e-24
24.2		
24.3	4.9538799999999996e-24	3.08581e-24
24.4	4.70287e-24	3.40962e-24
24.5	5.32897e-24	3.09208e-24
24.6	1.05891e-23	3.21181e-24
24.7	4.57031e-24	3.01595e-24
24.8	4.49177e-24	2.8849999999999997e-24
24.9	6.39893e-24	3.0935e-24
25.0		
25.1	6.5272999999999996e-24	2.64737e-24
25.2	4.01067e-24	2.58877e-24
25.3	3.93261e-24	2.59691e-24
25.4	3.73049e-24	2.69832e-24
25.5	3.97513e-24	2.46584e-24
25.6		
25.7	3.70143e-24	2.40713e-24
25.8	3.7870199999999996e-24	2.49015e-24
25.9		
26.0		
26.1		
26.2	3.4329599999999995e-24	2.32962e-24
26.3		
26.4	3.2519499999999997e-24	2.1374099999999998e-24
26.5	3.45453e-24	2.10859e-24
26.6	7.23171e-24	2.08464e-24
26.7	3.34962e-24	2.18651e-24
26.8	3.45671e-24	2.08161e-24
26.9	4.6126299999999996e-24	2.0643199999999998e-24
27.0		
27.1	3.65858e-24	2.10991e-24
27.2	3.22929e-24	2.02138e-24
27.3	3.62647e-24	3.37789e-24
27.4		
27.5		
27.6	3.58493e-24	2.0556399999999998e-24
27.7		
27.8	5.7724e-24	3.44147e-24
27.9		
28.0	3.61434e-24	1.94101e-24
28.1	3.55516e-24	1.94904e-24
28.2		
28.3		
28.4	6.11174e-24	1.86399e-24
28.5	6.43986e-24	1.64459e-24
28.6	3.19294e-24	1.6395e-24
28.7	3.0928399999999998e-24	1.69808e-24
28.8	2.87801e-24	1.6735e-24
28.9	3.8016699999999996e-24	1.53792e-24
29.0	5.85665e-24	1.68455e-24
29.1	3.08624e-24	1.65202e-24
29.2	2.8713999999999998e-24	1.50706e-24
29.3	3.37591e-24	1.4426699999999999e-24
29.4	3.83313e-24	1.71905e-24
29.5	5.23095e-24	1.50493e-24
29.6	2.81709e-24	1.46544e-24
29.7	4.21847e-24	1.43699e-24
29.8	7.04316e-24	1.5863799999999999e-24
29.9		
30.0	2.91206e-24	1.3504199999999999e-24
30.1	2.62946e-24	1.49012e-24
30.2	2.6093699999999998e-24	1.48593e-24
30.3		
30.4	2.22321e-24	1.4129399999999999e-24
30.5	4.16197e-24	1.37099e-24
30.6	2.4298199999999998e-24	1.4904499999999999e-24
30.7	2.2557e-24	1.24349e-24
30.8	2.42528e-24	1.37245e-24
30.9	2.1635699999999998e-24	1.33892e-24
31.0	3.21983e-24	1.22154e-24
31.1	2.1421499999999998e-24	1.27498e-24
31.2	2.05751e-24	1.25467e-24
31.3	1.99642e-24	1.2906499999999999e-24
31.4		
31.5	3.94147e-24	1.1586e-24
31.6	2.01187e-24	1.20221e-24
31.7		
31.8	2.43637e-24	1.25468e-24
31.9		
32.0	2.18448e-24	1.12136e-24
32.1	3.08841e-24	1.1152699999999999e-24
32.2	3.7076699999999995e-24	1.1538499999999999e-24
32.3		
32.400000000000006	2.14225e-24	1.08142e-24
32.5	3.81846e-24	1.2493e-24
32.6	3.55769e-24	1.07972e-24
32.7	2.16929e-24	1.06153e-24
32.8	2.30467e-24	1.1219499999999999e-24
32.900000000000006		
33.0	1.88114e-24	1.10081e-24
33.1		
33.2	1.71813e-24	1.03154e-24
33.3		
33.400000000000006	3.364e-24	1.02674e-24
33.5	2.66941e-24	1.04291e-24
33.6	1.67586e-24	1.09077e-24
33.7	1.74354e-24	1.3112e-24
33.8	1.93341e-24	1.0110299999999999e-24
33.900000000000006		
34.0	1.61997e-24	9.53944e-25
34.1	3.4214e-24	1.03003e-24
34.2	1.56368e-24	9.60482e-25
34.3	1.68527e-24	9.23762e-25
34.400000000000006		
34.5	1.54844e-24	9.11831e-25
34.6		
34.7	1.64527e-24	9.27211e-25
34.8		
34.900000000000006	3.31365e-24	8.780009999999998e-25
35.0	1.5563299999999999e-24	8.611849999999998e-25
35.1	3.23528e-24	9.0131e-25
35.2	1.52356e-24	8.59711e-25
35.3	1.6181e-24	9.46631e-25
35.400000000000006	2.18545e-24	8.433949999999998e-25
35.5	1.4713699999999999e-24	8.66228e-25
35.6		
35.7		
35.8	1.55121e-24	8.421759999999998e-25
35.900000000000006		
36.0	1.5122399999999999e-24	8.7895e-25
36.1	1.55597e-24	8.434259999999998e-25
36.2	1.45227e-24	8.17336e-25
36.3	1.96056e-24	8.025249999999999e-25
36.400000000000006		
36.5	1.3836e-24	8.53372e-25
36.6		
36.7	1.41126e-24	7.849919999999999e-25
36.8	1.66679e-24	8.94816e-25
36.900000000000006	1.56045e-24	8.353869999999998e-25
37.0	2.43165e-24	7.719949999999999e-25
37.1	1.3831199999999999e-24	7.8497299999999995e-25
37.2	1.34078e-24	8.043859999999998e-25
37.3	1.51383e-24	7.43757e-25
37.400000000000006	1.86487e-24	7.85671e-25
37.5	1.3915199999999999e-24	7.72388e-25
37.6	1.44936e-24	7.48881e-25
37.7	1.35124e-24	7.79883e-25
37.8	1.54404e-24	8.01918e-25
37.900000000000006	2.5843e-24	7.27884e-25
38.0	1.3142e-24	7.622419999999998e-25
38.1	1.3449099999999999e-24	7.80802e-25
38.2	1.3166e-24	7.772199999999999e-25
38.3	1.44689e-24	7.42256e-25
38.400000000000006		
38.5	1.33297e-24	7.3668899999999995e-25
38.6	1.33155e-24	7.364569999999999e-25
38.7	1.4551499999999999e-24	7.96078e-25
38.8	1.29001e-24	7.11791e-25
38.900000000000006	1.67218e-24	7.04349e-25
39.0	1.54864e-24	7.24272e-25
39.1	1.34936e-24	7.29462e-25
39.2	1.2807699999999999e-24	7.07026e-25
39.3	1.2830499999999999e-24	6.96e-25
39.400000000000006	1.51113e-24	6.90147e-25
39.5	1.26915e-24	6.64713e-25
39.6	1.3496799999999999e-24	6.77191e-25
39.7	1.91094e-24	7.334e-25
39.8	1.2723e-24	6.76538e-25
39.900000000000006		
40.0	1.95467e-24	6.45214e-25
40.1	1.28696e-24	6.50273e-25
40.2	1.3339e-24	6.71498e-25
40.3	2.59083e-24	6.56227e-25
40.400000000000006		
40.5	1.16615e-24	7.38905e-25
40.6	1.20911e-24	6.62912e-25
40.7	1.1656199999999999e-24	7.791729999999999e-25
40.8	2.73776e-24	
40.900000000000006		
41.0	1.17275e-24	6.51129e-25
41.1	1.16127e-24	6.51985e-25
41.2	1.16957e-24	6.48024e-25
41.3	1.39736e-24	6.70691e-25
41.400000000000006	1.13454e-24	6.1898599999999995e-25
41.5	1.09577e-24	6.10777e-25
41.6		
41.7	1.14507e-24	5.98318e-25
41.8		
41.900000000000006	1.9531e-24	6.59497e-25
42.0	1.1551e-24	6.50473e-25
42.1	1.18037e-24	6.30605e-25
42.2	1.13344e-24	6.06845e-25
42.3	1.3090699999999999e-24	6.01126e-25
42.4		
42.5	1.13934e-24	5.86299e-25
42.6	1.0813999999999999e-24	6.04482e-25
42.7	1.69749e-24	5.88763e-25
42.8		
42.9		
43.0	1.47869e-24	6.07082e-25
43.1	1.06708e-24	5.673e-25
43.2	1.10592e-24	6.15942e-25
43.3	1.1832699999999999e-24	5.8464999999999995e-25
43.4	1.0973599999999999e-24	5.97974e-25
43.5	1.03517e-24	5.59014e-25
43.6	1.13307e-24	5.53824e-25
43.7	1.00814e-24	5.83288e-25
43.8	1.03846e-24	5.81606e-25
43.9	1.95451e-24	5.87414e-25
44.0	1.09575e-24	5.42746e-25
44.1	1.11505e-24	5.3960399999999995e-25
44.2	1.08056e-24	5.8463299999999995e-25
44.3	1.61992e-24	5.26097e-25
44.4		
44.5		
44.6	1.12326e-24	5.56958e-25
44.7	9.27003e-25	5.87625e-25
44.8	1.03505e-24	5.37524e-25
44.9	1.15856e-24	5.56549e-25
45.0		
45.1	9.53177e-25	5.85933e-25
45.2	1.0904e-24	
45.3	1.17265e-24	5.6807e-25
45.4	9.08179e-25	5.17083e-25
45.5	1.32667e-24	5.56769e-25
45.6	9.16827e-25	5.2944e-25
45.7	9.9328e-25	5.1227e-25
45.8	9.55018e-25	5.48187e-25
45.9	1.7366399999999998e-24	4.97492e-25
46.0	1.1628499999999999e-24	5.62167e-25
46.1	9.26475e-25	5.32479e-25
46.2	1.29254e-24	5.19325e-25
46.3	1.00687e-24	5.21785e-25
46.4	9.86156e-25	5.02807e-25
46.5	1.68304e-24	5.02822e-25
46.6	9.21283e-25	5.09906e-25
46.7	8.67516e-25	5.07215e-25
46.8	9.337560000000002e-25	5.31002e-25
46.9	1.0482099999999999e-24	5.59912e-25
47.0		
47.1	9.45638e-25	4.99706e-25
47.2	9.20626e-25	5.14545e-25
47.3	9.29619e-25	5.14917e-25
47.4	9.26704e-25	5.41907e-25
47.5	9.61801e-25	5.11736e-25
47.6	8.951079999999998e-25	5.34369e-25
47.7	1.26717e-24	5.19768e-25
47.8	8.559169999999998e-25	4.96207e-25
47.9		
48.0	1.43926e-24	5.16993e-25
48.1	1.4995599999999999e-24	4.99318e-25
48.2	8.87482e-25	5.21742e-25
48.3	9.94808e-25	5.14654e-25
48.400000000000006	8.4497e-25	4.97228e-25
48.5		
48.6	8.24054e-25	4.77387e-25
48.7	8.07904e-25	5.93712e-25
48.8	8.634719999999998e-25	4.89775e-25
48.900000000000006	1.03233e-24	4.9213e-25
49.0		
49.1	8.549279999999998e-25	4.72449e-25
49.2	8.37035e-25	5.13413e-25
49.3	7.801919999999998e-25	5.00382e-25
49.400000000000006	8.12902e-25	4.89431e-25
49.5	9.39478e-25	4.6732999999999995e-25
49.6	8.19682e-25	4.7669e-25
49.7	8.71874e-25	4.56891e-25
49.8	8.23324e-25	4.99317e-25
49.900000000000006		
50.0	1.32624e-24	4.684e-25
50.1	7.974229999999999e-25	5.03227e-25
50.2	8.42284e-25	4.92421e-25
50.3	8.13755e-25	4.5722e-25
50.400000000000006	8.10029e-25	4.73582e-25
50.5	1.1393699999999999e-24	4.6614499999999995e-25
50.6	7.967759999999998e-25	4.92961e-25
50.7	8.1937499999999995e-25	4.67507e-25
50.8	8.38989e-25	4.9887e-25
50.900000000000006	1.12482e-24	4.66649e-25
51.0		
51.1	7.3695699999999995e-25	4.53966e-25
51.2	7.58374e-25	6.4799e-25
51.3	8.389719999999998e-25	4.68693e-25
51.400000000000006	7.461519999999999e-25	4.56813e-25
51.5	7.32643e-25	4.52228e-25
51.6	1.4853899999999999e-24	4.48757e-25
51.7	7.73121e-25	4.60796e-25
51.8	7.60237e-25	4.32614e-25
51.900000000000006		
52.0	1.0510699999999999e-24	4.34291e-25
52.1	7.9816999999999995e-25	4.34687e-25
52.2	8.0282499999999995e-25	4.41025e-25
52.3	1.31112e-24	4.59023e-25
52.400000000000006	8.47098e-25	4.65297e-25
52.5		
52.6		
52.7	7.04009e-25	4.47962e-25
52.8	7.43019e-25	4.19896e-25
52.900000000000006	1.0218499999999999e-24	4.59026e-25
53.0		
53.1	7.03395e-25	4.46948e-25
53.2	7.344229999999999e-25	4.6286e-25
53.3	7.581979999999999e-25	4.61449e-25
53.400000000000006	1.29411e-24	4.46612e-25
53.5	7.66182e-25	4.28984e-25
53.6	1.29423e-24	4.62406e-25
53.7	1.45697e-24	4.28257e-25
53.8	8.052e-25	4.56779e-25
53.900000000000006	8.63167e-25	4.15808e-25
54.0	7.798939999999998e-25	4.24113e-25
54.1	6.99959e-25	4.51051e-25
54.2	6.8005e-25	4.35401e-25
54.3	6.97216e-25	4.24661e-25
54.400000000000006	7.42487e-25	4.3047e-25
54.5	7.24012e-25	4.10566e-25
54.6	8.933909999999998e-25	4.23771e-25
54.7	1.02616e-24	4.5518399999999995e-25
54.8	7.810369999999999e-25	4.40991e-25
54.900000000000006	7.349739999999999e-25	4.42325e-25
55.0		
55.1	7.38045e-25	4.08067e-25
55.2	7.38037e-25	4.47929e-25
55.3	6.88852e-25	4.35587e-25
55.400000000000006	6.83236e-25	4.78773e-25
55.5		
55.6	9.89821e-25	4.30748e-25
55.7	7.36013e-25	4.5302e-25
55.8	6.6395e-25	4.2008e-25
55.900000000000006		
56.0	9.6965e-25	4.49774e-25
56.1	6.87949e-25	4.21713e-25
56.2	6.71646e-25	4.36168e-25
56.3	6.66283e-25	4.29499e-25
56.400000000000006	7.335909999999999e-25	4.24016e-25
56.5	1.00274e-24	4.4653e-25
56.6		
56.7	6.89572e-25	4.27634e-25
56.8	6.32713e-25	4.47373e-25
56.900000000000006	6.9742e-25	4.20974e-25
57.0	8.415349999999998e-25	4.59087e-25
57.1	7.18948e-25	4.40866e-25
57.2	6.57187e-25	4.25759e-25
57.3	6.59107e-25	4.26566e-25
57.400000000000006	6.92237e-25	4.26912e-25
57.5	1.42292e-24	4.28876e-25
57.6	6.88191e-25	4.45347e-25
57.7	6.49773e-25	4.21585e-25
57.8	6.66631e-25	4.35009e-25
57.900000000000006	7.209829999999998e-25	4.2424e-25
58.0	6.56861e-25	4.25486e-25
58.1	6.91775e-25	4.30435e-25
58.2	7.14108e-25	4.33751e-25
58.3	6.21494e-25	4.41952e-25
58.400000000000006	6.23237e-25	4.47009e-25
58.5	7.07782e-25	4.69811e-25
58.6	7.11728e-25	4.87895e-25
58.7	6.41669e-25	4.75063e-25
58.8	6.7932e-25	4.63917e-25
58.900000000000006	6.77774e-25	4.5954e-25
59.0	6.64842e-25	5.06527e-25
59.1	6.77021e-25	4.82587e-25
59.2	6.93816e-25	4.72215e-25
59.3	6.56134e-25	4.58553e-25
59.400000000000006	7.46696e-25	4.93796e-25
59.5		
59.6	1.29584e-24	4.49313e-25
59.7	1.20239e-24	4.85125e-25
59.8	9.1111e-25	5.64249e-25
59.900000000000006	2.6267299999999998e-24	1.14432e-24
60.0	1.28613e-24	1.03681e-24
60.1	1.18885e-24	4.77399e-25
60.2	1.27508e-24	4.68436e-25
60.3	7.96699e-25	5.01649e-25
60.400000000000006	7.73387e-25	4.54532e-25
60.5	6.72986e-25	4.38293e-25
60.6	6.46479e-25	4.33544e-25
60.7	1.01343e-24	4.39188e-25
60.8	5.89813e-25	4.44732e-25
60.900000000000006	6.11077e-25	4.30686e-25
61.0	1.01861e-24	4.35742e-25
61.1	6.21731e-25	4.42335e-25
61.2	6.24367e-25	4.36978e-25
61.3	6.57138e-25	4.10841e-25
61.400000000000006	5.86449e-25	4.09503e-25
61.5	5.90679e-25	4.15603e-25
61.6	6.0522e-25	4.0426e-25
61.7	5.83369e-25	4.25875e-25
61.8	6.14642e-25	4.12725e-25
61.900000000000006	5.66395e-25	4.44107e-25
62.0	5.73658e-25	4.26781e-25
62.1	5.72503e-25	4.27948e-25
62.2	6.00718e-25	4.19231e-25
62.3	5.68739e-25	4.18305e-25
62.400000000000006	9.385300000000002e-25	4.17859e-25
62.5	5.86315e-25	4.10036e-25
62.6	5.64608e-25	3.8019e-25
62.7	5.68921e-25	3.98369e-25
62.8		
62.900000000000006	5.76247e-25	3.8687199999999998e-25
63.0	1.24613e-24	4.05782e-25
63.1	5.77045e-25	3.87014e-25
63.2	5.79648e-25	3.79486e-25
63.3	5.96438e-25	3.78157e-25
63.400000000000006	5.85786e-25	3.88348e-25
63.5	8.13029e-25	3.68656e-25
63.6	5.85123e-25	3.8099e-25
63.7	5.98762e-25	3.86667e-25
63.8	5.63343e-25	3.67417e-25
63.900000000000006		
64.0	5.47882e-25	3.84981e-25
64.1	7.70721e-25	3.90573e-25
64.2		
64.30000000000001	7.77893e-25	4.21494e-25
64.4		
64.5	7.58706e-25	3.75498e-25
64.6	7.49416e-25	3.617e-25
64.7	1.20407e-24	3.74319e-25
64.80000000000001	5.4844e-25	3.92106e-25
64.9	5.75932e-25	3.7230699999999998e-25
65.0	7.529149999999998e-25	4.03098e-25
65.1	5.66441e-25	4.1652e-25
65.2	5.74018e-25	3.75116e-25
65.30000000000001	5.78225e-25	3.68686e-25
65.4	6.03013e-25	3.56821e-25
65.5	5.76645e-25	3.70907e-25
65.6	5.61138e-25	3.97685e-25
65.7	5.44801e-25	3.71086e-25
65.80000000000001	6.21192e-25	3.9392e-25
65.9	6.17331e-25	3.85655e-25
66.0	5.43105e-25	3.86376e-25
66.1	5.79531e-25	3.65672e-25
66.2	5.8492e-25	3.60085e-25
66.30000000000001	5.46901e-25	3.64774e-25
66.4	5.46175e-25	3.52701e-25
66.5	5.41488e-25	3.59286e-25
66.6	7.21946e-25	4.26411e-25
66.7	5.7188e-25	3.72649e-25
66.80000000000001	5.5837299999999995e-25	3.64319e-25
66.9	5.47181e-25	3.62357e-25
67.0	5.96778e-25	3.69954e-25
67.1	5.46231e-25	3.8124e-25
67.2	5.85985e-25	3.60626e-25
67.30000000000001	5.39596e-25	3.87117e-25
67.4	5.33145e-25	3.78382e-25
67.5	5.49029e-25	3.78667e-25
67.6	5.72364e-25	3.69109e-25
67.7	5.59429e-25	3.68258e-25
67.80000000000001	5.66044e-25	3.79909e-25
67.9	6.77548e-25	3.75179e-25
68.0	6.81366e-25	3.8757e-25
68.1	5.28496e-25	3.90817e-25
68.2	5.18986e-25	3.57215e-25
68.30000000000001	6.55916e-25	3.69465e-25
68.4	6.02415e-25	4.10506e-25
68.5	5.37134e-25	3.48229e-25
68.6	6.283e-25	3.87302e-25
68.7	9.3861e-25	3.75985e-25
68.80000000000001	6.77521e-25	3.66599e-25
68.9	5.54371e-25	3.83975e-25
69.0		
69.1	5.44534e-25	3.65151e-25
69.2	5.34629e-25	3.65771e-25
69.30000000000001	5.12154e-25	3.83745e-25
69.4	5.26032e-25	3.64678e-25
69.5	5.39945e-25	3.91069e-25
69.6	5.92279e-25	3.86295e-25
69.7	5.82592e-25	3.53384e-25
69.80000000000001	5.47489e-25	3.49923e-25
69.9	5.40992e-25	3.92515e-25
70.0	5.22144e-25	3.67787e-25
70.1		
70.2	4.98735e-25	3.44243e-25
70.30000000000001	5.20853e-25	3.6106e-25
70.4	5.22481e-25	3.70483e-25
70.5	5.37594e-25	3.83723e-25
70.6	5.09496e-25	3.60892e-25
70.7	5.28532e-25	3.71862e-25
70.80000000000001	5.2253699999999995e-25	3.65094e-25
70.9	5.43871e-25	3.73941e-25
71.0		
71.1	5.31501e-25	3.8325e-25
71.2	5.34199e-25	3.95372e-25
71.30000000000001	5.24761e-25	3.65032e-25
71.4	5.06517e-25	3.50219e-25
71.5	5.24901e-25	3.7440899999999997e-25
71.6	5.39505e-25	3.69295e-25
71.7	5.23245e-25	3.51782e-25
71.80000000000001	5.22442e-25	3.68923e-25
71.9	1.00043e-24	3.67022e-25
72.0	4.98443e-25	3.51829e-25
72.09999999999998	5.06664e-25	3.58096e-25
72.2	5.42345e-25	3.75807e-25
72.30000000000001	5.4434199999999995e-25	3.53852e-25
72.4	5.85481e-25	4.06894e-25
72.5	5.30346e-25	3.66627e-25
72.59999999999998	5.47194e-25	3.84316e-25
72.7	5.2126e-25	3.8159999999999998e-25
72.80000000000001	5.95459e-25	3.73944e-25
72.9	5.41461e-25	3.89631e-25
73.0		
73.09999999999998	4.93188e-25	3.67631e-25
73.2	5.12696e-25	3.81321e-25
73.30000000000001	5.10439e-25	3.60844e-25
73.4	5.20679e-25	3.71032e-25
73.5	4.81557e-25	3.74098e-25
73.59999999999998	4.8474e-25	3.84845e-25
73.7	5.14756e-25	3.65536e-25
73.80000000000001	4.91579e-25	3.92216e-25
73.9	5.1721e-25	3.88214e-25
74.0	4.93925e-25	3.64043e-25
74.1	4.92283e-25	3.74031e-25
74.2	4.98277e-25	3.88399e-25
74.29999999999998	5.1350999999999995e-25	3.57602e-25
74.4	5.11147e-25	3.57344e-25
74.5	5.05249e-25	3.79691e-25
74.6	6.25007e-25	3.71257e-25
74.7	5.16098e-25	3.67756e-25
74.79999999999998	5.25997e-25	3.68106e-25
74.9	5.01945e-25	3.67926e-25
75.0		
75.1	4.81725e-25	3.69851e-25
75.2	4.9400699999999995e-25	3.76391e-25
75.29999999999998	4.98123e-25	3.71427e-25
75.4	5.02995e-25	3.50069e-25
75.5	4.75278e-25	3.44899e-25
75.6	4.93696e-25	3.64209e-25
75.7	4.65339e-25	3.70189e-25
75.79999999999998	5.17783e-25	3.59504e-25
75.9	6.46324e-25	3.80223e-25
76.0	5.39534e-25	3.48192e-25
76.1	4.94152e-25	3.66386e-25
76.2	5.44778e-25	3.80433e-25
76.29999999999998	5.9262e-25	3.5348799999999998e-25
76.4	4.92528e-25	3.5986099999999998e-25
76.5	4.82279e-25	3.50573e-25
76.6	5.25387e-25	3.62191e-25
76.7	5.2536e-25	3.62106e-25
76.79999999999998	7.46068e-25	3.54456e-25
76.9	4.80498e-25	3.78376e-25
77.0		
77.1	4.8161e-25	3.57945e-25
77.2	5.0139799999999995e-25	3.67021e-25
77.29999999999998	4.67109e-25	3.42181e-25
77.4	4.9655e-25	3.51623e-25
77.5	5.28035e-25	3.51771e-25
77.6	5.2811e-25	3.59915e-25
77.7	4.9751e-25	3.75509e-25
77.79999999999998	4.98184e-25	3.84273e-25
77.9	4.77742e-25	3.57732e-25
78.0	4.58262e-25	3.44548e-25
78.1	4.67475e-25	3.28441e-25
78.2	4.86648e-25	3.46502e-25
78.29999999999998	4.92246e-25	3.46322e-25
78.4	4.62781e-25	3.61754e-25
78.5	6.26839e-25	3.62663e-25
78.6	4.9864499999999995e-25	3.51878e-25
78.7	5.0298299999999995e-25	3.81309e-25
78.79999999999998	5.05349e-25	3.58146e-25
78.9	5.3557e-25	3.68836e-25
79.0		
79.1	4.69059e-25	3.51471e-25
79.2	5.02082e-25	3.91843e-25
79.29999999999998	4.72347e-25	3.54316e-25
79.4	4.8976899999999995e-25	3.80832e-25
79.5	4.89879e-25	3.71531e-25
79.6	4.88234e-25	3.67661e-25
79.7	5.2684099999999995e-25	3.6291399999999998e-25
79.79999999999998	4.62654e-25	3.33426e-25
79.9		
80.0	4.92859e-25	3.46245e-25
80.1	4.67028e-25	3.48745e-25
80.2	5.36287e-25	3.46621e-25
80.29999999999998	4.76332e-25	3.3781e-25
80.4	4.74709e-25	3.4715e-25
80.5	4.97851e-25	3.57057e-25
80.6	4.99466e-25	3.49688e-25
80.7	4.88315e-25	3.56143e-25
80.79999999999998	6.96518e-25	3.70607e-25
80.9	5.16018e-25	3.56458e-25
81.0	8.28242e-25	3.6608e-25
81.1	5.1302699999999995e-25	3.8144999999999998e-25
81.2	4.83142e-25	3.49973e-25
81.29999999999998	4.86646e-25	3.44394e-25
81.4	4.97825e-25	3.5419e-25
81.5	5.01707e-25	3.51805e-25
81.6	4.61971e-25	3.46327e-25
81.7	4.97497e-25	3.64941e-25
81.79999999999998	4.88439e-25	3.56302e-25
81.9	4.64385e-25	3.611e-25
82.0	4.68922e-25	3.68508e-25
82.1	4.82643e-25	3.57965e-25
82.2	5.27563e-25	3.53281e-25
82.29999999999998	4.7900799999999995e-25	3.43087e-25
82.4	4.74751e-25	3.642e-25
82.5	4.89411e-25	3.66149e-25
82.6	5.36848e-25	3.64489e-25
82.7	4.64326e-25	3.66355e-25
82.79999999999998	5.08641e-25	3.73362e-25
82.9	4.80833e-25	3.71676e-25
83.0	4.93531e-25	3.7643e-25
83.1	5.12813e-25	3.50888e-25
83.2	4.75266e-25	3.6009499999999998e-25
83.29999999999998		
83.4		
83.5	4.86068e-25	3.54688e-25
83.6	6.9429e-25	3.67995e-25
83.7	5.97798e-25	3.71186e-25
83.79999999999998	4.59566e-25	3.45795e-25
83.9	4.99394e-25	3.61566e-25
84.0	4.6227e-25	3.8063199999999997e-25
84.1	4.71573e-25	3.87274e-25
84.2	5.01012e-25	3.60732e-25
84.29999999999998	5.44216e-25	3.6205e-25
84.4	4.66937e-25	3.43456e-25
84.5	4.63297e-25	3.45948e-25
84.6	4.42585e-25	3.42396e-25
84.7	4.55737e-25	3.40981e-25
84.79999999999998	4.75918e-25	3.43062e-25
84.9	4.68335e-25	3.58699e-25
85.0	4.69811e-25	3.40066e-25
85.1	4.53364e-25	3.89007e-25
85.2	4.73203e-25	3.53903e-25
85.29999999999998	4.6557e-25	3.4645e-25
85.4	4.63225e-25	3.5198599999999998e-25
85.5	4.6569e-25	3.3791e-25
85.6	5.59728e-25	3.29627e-25
85.7		
85.79999999999998	5.82518e-25	3.61868e-25
85.9	6.64192e-25	3.30685e-25
86.0	4.5894e-25	3.60118e-25
86.1	4.76532e-25	3.39998e-25
86.2	4.57883e-25	3.41668e-25
86.29999999999998	4.42681e-25	3.46756e-25
86.4	4.80167e-25	3.85994e-25
86.5	4.73196e-25	3.64226e-25
86.6	4.75947e-25	3.54853e-25
86.7	4.70296e-25	3.88255e-25
86.80000000000001	4.42196e-25	3.4853e-25
86.9	4.78461e-25	3.32239e-25
87.0	4.73787e-25	3.7835e-25
87.1	4.89176e-25	3.3548599999999998e-25
87.2	4.34882e-25	3.46986e-25
87.30000000000001	5.21296e-25	3.55354e-25
87.4	4.61205e-25	3.50276e-25
87.5	4.69624e-25	3.78855e-25
87.6	4.83564e-25	3.49505e-25
87.7	4.57572e-25	3.8567099999999998e-25
87.80000000000001	4.691e-25	3.42732e-25
87.9	6.44242e-25	3.54782e-25
88.0	5.07707e-25	3.38373e-25
88.1	4.83449e-25	3.36782e-25
88.2	5.21476e-25	3.50744e-25
88.30000000000001	4.83287e-25	3.32886e-25
88.4	5.08245e-25	3.31134e-25
88.5	5.40964e-25	3.3848e-25
88.6	5.51035e-25	3.5337e-25
88.7	5.40468e-25	3.50838e-25
88.80000000000001	6.3787e-25	3.5597e-25
88.9	5.41039e-25	3.57678e-25
89.0	5.27612e-25	3.25664e-25
89.1	5.36796e-25	3.32165e-25
89.2	5.3641699999999995e-25	3.44692e-25
89.30000000000001	5.87994e-25	3.4171e-25
89.4	5.59921e-25	3.70843e-25
89.5	5.1349e-25	3.46791e-25
89.6	4.96051e-25	3.32997e-25
89.7	5.10433e-25	3.15505e-25
89.80000000000001	6.17846e-25	3.84139e-25
89.9	6.07963e-25	3.50216e-25
90.0	5.23298e-25	3.31358e-25
90.1	4.88181e-25	3.40991e-25
90.2	4.93316e-25	3.65071e-25
90.3	4.85813e-25	3.69735e-25
90.4	5.19936e-25	3.60358e-25
90.5	4.76535e-25	3.41299e-25
90.6	5.22047e-25	3.58923e-25
90.7	4.95884e-25	3.54716e-25
90.8	4.52967e-25	3.69394e-25
90.9	4.63732e-25	3.3454e-25
91.0	4.74134e-25	3.58315e-25
91.1	4.56747e-25	3.56283e-25
91.2	4.62097e-25	3.37824e-25
91.3	4.53979e-25	3.41967e-25
91.4	4.60183e-25	3.30027e-25
91.5	4.5577e-25	3.47123e-25
91.6	4.965e-25	3.47666e-25
91.7	4.77014e-25	3.53165e-25
91.8	4.43498e-25	3.54408e-25
91.9	4.34975e-25	3.6572e-25
92.0	4.41102e-25	3.45138e-25
92.1	4.49571e-25	3.3626999999999998e-25
92.2	4.72414e-25	3.49938e-25
92.3	7.686779999999999e-25	3.64524e-25
92.4	5.17616e-25	3.50513e-25
92.5	4.81258e-25	3.74846e-25
92.6	4.39878e-25	3.45959e-25
92.7	4.8124e-25	3.5243e-25
92.8	4.47524e-25	3.78355e-25
92.9	4.76201e-25	3.61629e-25
93.0	5.30034e-25	3.37725e-25
93.1	4.43388e-25	3.25701e-25
93.2	4.40121e-25	3.41877e-25
93.3	4.85361e-25	3.39536e-25
93.4	4.24012e-25	3.33408e-25
93.5	4.26585e-25	3.41645e-25
93.6	4.90699e-25	3.36987e-25
93.7	4.50114e-25	3.68295e-25
93.8	4.26321e-25	3.35975e-25
93.9	4.25159e-25	3.33692e-25
94.0	4.49845e-25	3.31583e-25
94.1	4.42189e-25	3.58428e-25
94.2	4.65385e-25	3.56981e-25
94.3	4.2326e-25	3.56863e-25
94.4	4.35898e-25	3.28937e-25
94.5	4.38192e-25	3.28899e-25
94.6	4.33509e-25	3.2714399999999998e-25
94.7	4.35204e-25	3.27567e-25
94.8	4.0807699999999998e-25	3.2288e-25
94.9	4.52681e-25	3.68577e-25
95.0	5.70222e-25	3.37945e-25
95.1	4.44577e-25	3.45843e-25
95.2	4.50683e-25	3.51483e-25
95.3	4.43535e-25	3.54299e-25
95.4	4.28197e-25	3.50851e-25
95.5	4.6499399999999995e-25	3.39628e-25
95.6	5.37918e-25	3.66423e-25
95.7	5.19188e-25	3.52024e-25
95.8	4.50434e-25	3.4641e-25
95.9		
96.0	5.02912e-25	3.34108e-25
96.1	5.14902e-25	3.41798e-25
96.2	4.22993e-25	3.38205e-25
96.3	4.95543e-25	3.13097e-25
96.4	4.33974e-25	3.18951e-25
96.5	4.15511e-25	3.36886e-25
96.6	4.38389e-25	3.22485e-25
96.7	4.49588e-25	3.35143e-25
96.8	4.49e-25	3.39088e-25
96.9	4.18654e-25	3.41385e-25
97.0	7.7230999999999995e-25	3.43486e-25
97.1	4.3836e-25	3.26583e-25
97.2	4.22077e-25	3.32697e-25
97.3	4.29285e-25	3.28523e-25
97.4	4.25894e-25	3.27753e-25
97.5	4.50113e-25	3.477e-25
97.6	4.7702e-25	3.37692e-25
97.7	4.08994e-25	3.74796e-25
97.8	4.4642e-25	3.37941e-25
97.9	4.48152e-25	3.24537e-25
98.0	4.628e-25	3.12994e-25
98.1	4.40939e-25	3.47497e-25
98.2	4.1794e-25	3.33301e-25
98.3	4.2593e-25	3.4513e-25
98.4	4.2595399999999995e-25	3.16741e-25
98.5	4.04242e-25	3.19969e-25
98.6	4.20908e-25	3.17537e-25
98.7	4.24795e-25	3.41473e-25
98.8	4.26585e-25	3.26431e-25
98.9	4.45745e-25	3.32071e-25
99.0		
99.1	4.05474e-25	3.42668e-25
99.2	4.48368e-25	3.3605299999999998e-25
99.3	4.1011e-25	3.11569e-25
99.4	4.093e-25	3.24101e-25
99.5	4.10364e-25	3.36083e-25
99.6	7.59341e-25	3.21109e-25
99.7	4.24279e-25	3.57038e-25
99.8	5.27854e-25	3.27682e-25
99.9		
100.0	5.08732e-25	3.23887e-25
100.1	4.2350099999999995e-25	3.34739e-25
100.2	4.47018e-25	3.26248e-25
100.3	4.26294e-25	3.38801e-25
100.4	4.33904e-25	3.34628e-25
100.5	4.38075e-25	3.22846e-25
100.6	4.08717e-25	3.3473e-25
100.7	4.01002e-25	3.5502e-25
100.8	4.20107e-25	3.23548e-25
100.9	4.43647e-25	3.43447e-25
101.0	7.2886e-25	3.11493e-25
101.1	4.75022e-25	3.17703e-25
101.2	4.40363e-25	3.39912e-25
101.3	4.54409e-25	3.4431e-25
101.4	4.21269e-25	3.2781e-25
101.5	4.30508e-25	3.17285e-25
101.6	4.24359e-25	3.31947e-25
101.7	4.22527e-25	3.30236e-25
101.8	4.65652e-25	3.28839e-25
101.9	4.38505e-25	3.11382e-25
102.0	4.08992e-25	3.19819e-25
102.1	4.33113e-25	3.3133e-25
102.2	4.38482e-25	3.36339e-25
102.3	4.06757e-25	3.01405e-25
102.4	4.23427e-25	3.20515e-25
102.5	4.19302e-25	3.24987e-25
102.6	4.24337e-25	3.25797e-25
102.7	4.03321e-25	3.1966999999999998e-25
102.8	4.00913e-25	3.19801e-25
102.9	4.07483e-25	3.32952e-25
103.0	5.87764e-25	3.33413e-25
103.1	4.29148e-25	3.32591e-25
103.2	4.16958e-25	3.16424e-25
103.3	3.9299e-25	3.24856e-25
103.4	4.25893e-25	3.22797e-25
103.5	4.33437e-25	3.30655e-25
103.6	4.04609e-25	3.118e-25
103.7	4.11594e-25	3.19636e-25
103.8	4.00886e-25	3.2357e-25
103.9	8.536599999999998e-25	3.23966e-25
104.0	4.32878e-25	3.23873e-25
104.1	4.09096e-25	3.25104e-25
104.2	4.50982e-25	3.15242e-25
104.3	4.21169e-25	3.16486e-25
104.4	4.05028e-25	3.2348e-25
104.5	4.19403e-25	3.49225e-25
104.6	4.62781e-25	3.40088e-25
104.7	3.99544e-25	3.60071e-25
104.8	4.41396e-25	3.2476e-25
104.9	4.50592e-25	3.33845e-25
105.0	4.55462e-25	3.16265e-25
105.1	4.04302e-25	3.3119799999999998e-25
105.2	4.05698e-25	3.21464e-25
105.3	4.02959e-25	3.17905e-25
105.4	3.98682e-25	3.35457e-25
105.5	4.12293e-25	3.22459e-25
105.6	4.01959e-25	3.3038099999999998e-25
105.7	4.13965e-25	3.43863e-25
105.8	4.34744e-25	3.52514e-25
105.9	4.27232e-25	3.18516e-25
106.0	4.52184e-25	3.28684e-25
106.1	4.37365e-25	3.14924e-25
106.2	4.1829e-25	3.31171e-25
106.3	4.31633e-25	3.55397e-25
106.4	4.17051e-25	3.11563e-25
106.5	4.20468e-25	3.07551e-25
106.6	4.21451e-25	3.09924e-25
106.7	4.23069e-25	3.13935e-25
106.8	4.44501e-25	3.12605e-25
106.9	4.27304e-25	3.24698e-25
107.0	4.7015e-25	3.42608e-25
107.1	8.499469999999998e-25	3.37937e-25
107.2	5.8443299999999995e-25	3.15302e-25
107.3	4.13916e-25	3.27479e-25
107.4	4.05436e-25	3.77055e-25
107.5	4.7502099999999995e-25	3.17765e-25
107.6	4.3521299999999995e-25	3.28104e-25
107.7	4.20562e-25	3.76087e-25
107.8	4.06732e-25	3.25383e-25
107.9	4.02801e-25	3.17529e-25
108.0	3.97798e-25	3.20587e-25
108.1	4.14807e-25	3.17894e-25
108.2	4.35198e-25	3.26127e-25
108.3	4.50625e-25	3.53842e-25
108.4	4.32755e-25	3.23976e-25
108.5	4.1139e-25	3.27088e-25
108.6	4.18936e-25	3.08938e-25
108.7	4.73684e-25	3.28759e-25
108.8	3.98924e-25	3.34928e-25
108.9	4.07436e-25	3.2926299999999998e-25
109.0	4.07412e-25	3.48978e-25
109.1	3.95132e-25	3.32531e-25
109.2	4.2514e-25	3.30896e-25
109.3	4.01391e-25	3.35836e-25
109.4	4.3307e-25	3.3241599999999998e-25
109.5	4.11603e-25	3.42636e-25
109.6	4.05297e-25	3.42687e-25
109.7	4.12444e-25	3.31717e-25
109.8	3.98946e-25	3.60394e-25
109.9	4.12645e-25	3.55387e-25
110.0	4.04436e-25	3.71874e-25
110.1	4.08965e-25	3.71566e-25
110.2	4.045e-25	3.7140599999999998e-25
110.3	4.12324e-25	3.87314e-25
110.4	4.61583e-25	3.98752e-25
110.5	4.10276e-25	3.89052e-25
110.6	3.95858e-25	4.27301e-25
110.7	4.39794e-25	4.15363e-25
110.8	4.00421e-25	3.94052e-25
110.9	4.31678e-25	3.83188e-25
111.0	4.1789e-25	3.56844e-25
111.1	4.13857e-25	3.72562e-25
111.2	3.88444e-25	3.53224e-25
111.3	4.23128e-25	3.65977e-25
111.4	3.96606e-25	3.52001e-25
111.5	4.12517e-25	3.33645e-25
111.6	4.23509e-25	3.40522e-25
111.7	4.52092e-25	3.49772e-25
111.8	4.16132e-25	3.23135e-25
111.9		
112.0	3.93778e-25	3.1542e-25
112.1	4.17492e-25	3.23604e-25
112.2	4.14658e-25	3.50738e-25
112.3	4.0284e-25	3.23399e-25
112.4	4.16815e-25	3.44165e-25
112.5	4.47214e-25	3.32284e-25
112.6	3.98204e-25	3.19211e-25
112.7	3.94639e-25	3.5146e-25
112.8	3.83103e-25	3.31328e-25
112.9	3.70156e-25	3.25221e-25
113.0	4.21033e-25	3.16102e-25
113.1	4.04873e-25	3.1903599999999998e-25
113.2	4.00941e-25	3.24948e-25
113.3	4.16117e-25	3.35216e-25
113.4	4.01294e-25	3.23152e-25
113.5	4.07229e-25	3.31188e-25
113.6	4.22124e-25	3.30096e-25
113.7	4.20789e-25	3.29119e-25
113.8	4.76677e-25	3.26268e-25
113.9	3.96998e-25	3.3318399999999998e-25
114.0	4.21997e-25	3.40894e-25
114.1	4.08815e-25	3.26719e-25
114.2	4.003e-25	3.16839e-25
114.3	4.07367e-25	3.27668e-25
114.4	4.09645e-25	3.19487e-25
114.5	4.32519e-25	3.08928e-25
114.6	3.87431e-25	3.2767799999999998e-25
114.7	4.09882e-25	3.55883e-25
114.8	4.10442e-25	3.11468e-25
114.9	4.17584e-25	3.33816e-25
115.0	4.01896e-25	3.2695e-25
115.1	4.1801199999999995e-25	3.18167e-25
115.2	3.99569e-25	3.51481e-25
115.3	3.95105e-25	3.14274e-25
115.4	3.78943e-25	3.27894e-25
115.5	4.06503e-25	3.22008e-25
115.6	4.39386e-25	3.19588e-25
115.7	4.24875e-25	3.42298e-25
115.8	4.09814e-25	3.38711e-25
115.9	4.21443e-25	3.34994e-25
116.0	4.09702e-25	3.16338e-25
116.1	4.35811e-25	3.08054e-25
116.2	3.93506e-25	3.24292e-25
116.3	4.06255e-25	3.17572e-25
116.4	4.15464e-25	3.13047e-25
116.5	3.98562e-25	3.33553e-25
116.6	3.99288e-25	3.17139e-25
116.7	4.29218e-25	3.32e-25
116.8	3.93607e-25	3.22676e-25
116.9	4.14774e-25	3.24009e-25
117.0	4.05536e-25	3.08778e-25
117.1	3.90063e-25	3.23028e-25
117.2	4.30536e-25	3.38267e-25
117.3	3.95222e-25	3.17872e-25
117.4	4.01613e-25	3.29882e-25
117.5	4.06695e-25	3.23444e-25
117.6	3.96004e-25	3.34554e-25
117.7	4.01482e-25	3.13044e-25
117.8	4.29592e-25	3.41413e-25
117.9	4.05284e-25	3.12105e-25
118.0	4.045e-25	3.29941e-25
118.1	4.05615e-25	3.25814e-25
118.2	4.05744e-25	3.19045e-25
118.3	3.84913e-25	3.19851e-25
118.4	4.20385e-25	3.35392e-25
118.5	4.09306e-25	3.20066e-25
118.6	3.87078e-25	3.47412e-25
118.7	3.90034e-25	3.38568e-25
118.8	3.93394e-25	3.46104e-25
118.9	4.11163e-25	3.3931e-25
119.0	4.21367e-25	3.30576e-25
119.1	4.30869e-25	3.36213e-25
119.2	4.52801e-25	3.55265e-25
119.3	4.02125e-25	3.27997e-25
119.4	4.42036e-25	3.52996e-25
119.5	4.46444e-25	3.5565699999999998e-25
119.6	4.25642e-25	3.32971e-25
119.7	4.27889e-25	3.4668099999999998e-25
119.8	5.79771e-25	3.58539e-25
119.9	5.18679e-25	3.60509e-25
120.0	4.50179e-25	3.42451e-25
120.1	4.36552e-25	3.30599e-25
120.2	4.88898e-25	3.36025e-25
120.3	4.39e-25	3.27129e-25
120.4	4.29535e-25	3.45001e-25
120.5	3.94657e-25	3.2084e-25
120.6	4.26926e-25	3.31163e-25
120.7	3.91294e-25	3.58034e-25
120.8	4.06016e-25	3.24967e-25
120.9	3.94251e-25	3.24094e-25
121.0	4.13493e-25	3.17887e-25
121.1	3.83394e-25	3.38914e-25
121.2	4.15941e-25	3.49354e-25
121.3	3.98721e-25	3.21994e-25
121.4	3.99131e-25	3.25667e-25
121.5	4.01531e-25	3.26793e-25
121.6	4.03801e-25	3.21636e-25
121.7	4.03204e-25	3.4097499999999998e-25
121.8	3.95151e-25	3.49115e-25
121.9	3.86679e-25	3.31225e-25
122.0	4.28085e-25	3.10229e-25
122.1	4.0959e-25	3.17355e-25
122.2	3.84455e-25	3.22462e-25
122.3	4.48101e-25	3.19163e-25
122.4	3.8508699999999998e-25	3.19191e-25
122.5	4.24482e-25	3.07188e-25
122.6	4.31482e-25	3.20221e-25
122.7	3.93884e-25	3.1101e-25
122.8	4.06283e-25	3.33654e-25
122.9	4.09402e-25	2.96327e-25
123.0	3.99396e-25	3.0469e-25
123.1	3.83062e-25	3.56948e-25
123.2	3.9719e-25	2.95292e-25
123.3	3.97804e-25	3.07342e-25
123.4	3.92037e-25	3.04206e-25
123.5	3.98594e-25	3.12771e-25
123.6	3.98228e-25	3.42101e-25
123.7	3.92356e-25	3.20511e-25
123.8	3.96175e-25	3.41329e-25
123.9	3.90861e-25	3.20312e-25
124.0	5.3259e-25	3.24248e-25
124.1	4.20783e-25	3.29508e-25
124.2	4.24693e-25	3.11614e-25
124.3	3.99832e-25	3.30519e-25
124.4	4.43323e-25	2.94447e-25
124.5	3.96523e-25	3.11951e-25
124.6	3.8226e-25	3.05151e-25
124.7	3.89172e-25	3.19849e-25
124.8	3.86932e-25	3.09741e-25
124.9	4.18403e-25	3.23722e-25
125.0	3.90562e-25	3.27382e-25
125.1	3.81971e-25	3.0822e-25
125.2	3.99304e-25	3.40845e-25
125.3	3.83466e-25	3.03083e-25
125.4	4.05594e-25	3.2241e-25
125.5	3.87821e-25	3.13365e-25
125.6	3.87038e-25	3.17242e-25
125.7	3.81666e-25	3.20639e-25
125.8	3.83273e-25	3.22003e-25
125.9	4.00258e-25	3.20876e-25
126.0	5.2499e-25	3.20956e-25
126.1	3.9396299999999998e-25	2.98979e-25
126.2	3.98118e-25	3.03246e-25
126.3	3.95413e-25	3.0994e-25
126.4	3.96972e-25	3.04298e-25
126.5	4.32815e-25	3.02564e-25
126.6	4.29254e-25	3.23428e-25
126.7	4.01569e-25	3.09212e-25
126.8	3.82156e-25	3.18401e-25
126.9	3.91091e-25	3.05741e-25
127.0	3.84914e-25	3.14644e-25
127.1	3.83951e-25	3.00541e-25
127.2	3.8810699999999998e-25	3.16819e-25
127.3	3.76775e-25	3.22914e-25
127.4	3.72439e-25	3.00019e-25
127.5	4.21491e-25	3.14294e-25
127.6	4.12553e-25	3.26274e-25
127.7	3.63146e-25	2.95771e-25
127.8	4.01001e-25	3.21174e-25
127.9		
128.0	4.09799e-25	3.1803499999999998e-25
128.10000000000002	3.74321e-25	3.25257e-25
128.2	3.88406e-25	3.08367e-25
128.3	3.80123e-25	3.00905e-25
128.4	3.86832e-25	3.05131e-25
128.5	7.80902e-25	3.28598e-25
128.60000000000002	3.90461e-25	3.1337e-25
128.7	3.82633e-25	3.31346e-25
128.8	3.78841e-25	3.117e-25
128.9	3.92002e-25	3.16513e-25
129.0	3.67812e-25	3.17412e-25
129.10000000000002	3.94556e-25	3.22555e-25
129.2	3.77756e-25	3.07297e-25
129.3	3.75002e-25	3.20432e-25
129.4	3.83615e-25	3.09489e-25
129.5	4.0416e-25	3.04102e-25
129.60000000000002	3.7597799999999998e-25	3.05533e-25
129.7	3.89931e-25	3.0681e-25
129.8	4.01722e-25	3.18668e-25
129.9	3.97382e-25	3.27458e-25
130.0	3.94689e-25	3.19747e-25
130.10000000000002	3.87616e-25	2.9998299999999998e-25
130.2	3.75398e-25	3.14729e-25
130.3	3.96634e-25	3.01394e-25
130.4	3.97405e-25	3.05709e-25
130.5	3.77695e-25	3.20008e-25
130.60000000000002	3.82557e-25	3.45532e-25
130.7	4.40647e-25	3.11713e-25
130.8	4.05377e-25	3.15497e-25
130.9	4.2971e-25	3.13705e-25
131.0	3.81786e-25	3.08155e-25
131.10000000000002	4.44781e-25	3.22603e-25
131.2	4.16918e-25	3.08505e-25
131.3	3.7308e-25	3.05494e-25
131.4	3.88761e-25	3.02194e-25
131.5	3.69755e-25	3.07592e-25
131.60000000000002	3.83959e-25	3.0585e-25
131.7	4.00854e-25	3.23442e-25
131.8	3.82257e-25	3.2186e-25
131.9	4.1540999999999995e-25	3.14941e-25
132.0	3.77336e-25	3.16171e-25
132.10000000000002	3.64175e-25	3.34081e-25
132.2	3.95757e-25	3.06137e-25
132.3	3.8840699999999998e-25	3.0823e-25
132.4	4.07581e-25	3.21065e-25
132.5	4.00858e-25	3.03649e-25
132.60000000000002	4.28925e-25	3.01893e-25
132.7	4.0581e-25	3.17662e-25
132.8	3.96292e-25	3.12677e-25
132.9	4.09666e-25	3.35578e-25
133.0	4.28347e-25	3.15492e-25
133.10000000000002	4.00078e-25	3.2694399999999998e-25
133.2	3.80924e-25	3.13209e-25
133.3	3.83963e-25	3.10488e-25
133.4	3.84133e-25	3.16506e-25
133.5	3.91673e-25	3.09777e-25
133.60000000000002	3.60156e-25	3.08464e-25
133.7	3.78202e-25	3.05654e-25
133.8	4.12816e-25	3.12351e-25
133.9	3.87886e-25	3.17899e-25
134.0	3.89048e-25	3.16315e-25
134.10000000000002	3.7493e-25	3.06911e-25
134.2	4.00283e-25	3.1747e-25
134.3	3.72414e-25	3.01792e-25
134.4	3.77887e-25	3.38117e-25
134.5	3.7268e-25	3.1613e-25
134.60000000000002	3.7245699999999997e-25	3.13749e-25
134.7	4.00459e-25	3.06915e-25
134.8	4.0184e-25	3.06522e-25
134.9	3.67338e-25	3.3465e-25
135.0	3.92819e-25	2.97359e-25
135.10000000000002	3.87234e-25	3.1832e-25
135.2	3.9196099999999998e-25	3.02556e-25
135.3	3.80554e-25	3.12236e-25
135.4	3.81876e-25	3.0410399999999998e-25
135.5	3.9261099999999997e-25	3.25174e-25
135.60000000000002	4.15661e-25	3.03339e-25
135.7	3.78341e-25	2.9997e-25
135.8	3.85493e-25	3.08652e-25
135.9	4.1148e-25	3.11856e-25
136.0	3.85866e-25	3.13106e-25
136.10000000000002	4.10455e-25	3.28832e-25
136.2	4.0412e-25	3.22891e-25
136.3	4.31669e-25	3.32616e-25
136.4	4.29544e-25	3.10213e-25
136.5	4.13443e-25	3.29664e-25
136.60000000000002	3.82291e-25	3.07147e-25
136.7	3.94672e-25	3.11602e-25
136.8	3.8612e-25	3.17561e-25
136.9	3.82226e-25	3.2832899999999998e-25
137.0	3.7480999999999998e-25	3.31691e-25
137.10000000000002	3.91454e-25	3.01847e-25
137.2	3.99716e-25	3.27242e-25
137.3	4.14408e-25	3.10953e-25
137.4	3.99398e-25	3.3126499999999998e-25
137.5	3.91287e-25	3.07468e-25
137.60000000000002	4.14971e-25	3.09146e-25
137.7	4.045e-25	3.07705e-25
137.8	3.82647e-25	3.26379e-25
137.9	3.73466e-25	3.04709e-25
138.0	3.77914e-25	3.12063e-25
138.1	3.73491e-25	3.34761e-25
138.2	3.90562e-25	3.05581e-25
138.3	3.82255e-25	3.03245e-25
138.4	3.91793e-25	3.0371999999999998e-25
138.5	3.82318e-25	3.07238e-25
138.6	3.7061e-25	3.1848e-25
138.7	3.67506e-25	3.00751e-25
138.8	3.82696e-25	3.23564e-25
138.9	3.7708e-25	3.12202e-25
139.0	3.81842e-25	3.07923e-25
139.1	3.81417e-25	3.33767e-25
139.2	3.946e-25	3.05147e-25
139.3	3.59919e-25	2.94551e-25
139.4	3.95728e-25	3.03616e-25
139.5	3.80784e-25	3.0272e-25
139.6	3.83032e-25	3.1035e-25
139.7	3.86702e-25	3.00128e-25
139.8	4.10084e-25	3.02773e-25
139.9	3.72884e-25	3.107e-25
140.0	3.8950799999999998e-25	3.31589e-25
140.1	3.96965e-25	3.12908e-25
140.2	5.9544499999999995e-25	3.0457e-25
140.3	3.93601e-25	3.10823e-25
140.4	4.14389e-25	3.04009e-25
140.5	3.79469e-25	3.02503e-25
140.6	3.76139e-25	3.10109e-25
140.7	3.8245099999999998e-25	3.15693e-25
140.8	4.19246e-25	2.9879e-25
140.9	3.82562e-25	3.21833e-25
141.0	3.99729e-25	3.15848e-25
141.1	4.02423e-25	3.09998e-25
141.2	3.92226e-25	3.00554e-25
141.3	3.91521e-25	3.00799e-25
141.4	3.81224e-25	3.10886e-25
141.5	3.9677e-25	3.29854e-25
141.6	3.96471e-25	2.93265e-25
141.7	3.825e-25	3.21568e-25
141.8	3.95507e-25	3.12684e-25
141.9	3.78304e-25	3.27558e-25
142.0	4.01458e-25	2.93482e-25
142.1	4.1129699999999998e-25	2.99838e-25
142.2	3.88355e-25	3.08418e-25
142.3	4.0548e-25	3.07345e-25
142.4	3.95504e-25	2.97537e-25
142.5	4.18031e-25	3.17555e-25
142.6	3.90233e-25	3.08617e-25
142.7	3.96734e-25	3.14762e-25
142.8	3.71353e-25	3.3738e-25
142.9	3.88495e-25	3.26861e-25
143.0	3.76799e-25	3.10848e-25
143.1	4.07578e-25	3.45098e-25
143.2	3.94358e-25	3.23027e-25
143.3	4.0031e-25	3.19217e-25
143.4	3.93176e-25	3.20348e-25
143.5	4.28218e-25	3.29584e-25
143.6	3.83911e-25	3.29048e-25
143.7	3.77256e-25	3.20303e-25
143.8	3.8167e-25	3.14441e-25
143.9	7.68134e-25	3.26352e-25
144.0	3.91585e-25	3.20039e-25
144.1	3.73069e-25	3.03504e-25
144.2	3.72114e-25	2.9846499999999998e-25
144.3	3.75098e-25	3.43148e-25
144.4	3.87171e-25	3.2295e-25
144.5	3.77441e-25	3.18545e-25
144.6	3.81273e-25	3.08694e-25
144.7	3.87501e-25	3.04713e-25
144.8	3.77088e-25	3.06557e-25
144.9	4.36404e-25	3.25974e-25
145.0	3.97232e-25	3.01132e-25
145.1	3.78426e-25	3.15495e-25
145.2	3.71247e-25	3.4391099999999997e-25
145.3	3.67617e-25	3.26648e-25
145.4	4.00972e-25	3.18928e-25
145.5	3.72648e-25	3.12762e-25
145.6	4.11096e-25	3.1154e-25
145.7	4.09098e-25	3.10758e-25
145.8	3.70081e-25	3.23689e-25
145.9	4.10751e-25	2.984e-25
146.0	4.33789e-25	3.15517e-25
146.1	3.93794e-25	3.16964e-25
146.2	3.67879e-25	3.14176e-25
146.3	3.74129e-25	2.9899e-25
146.4	3.82348e-25	3.01275e-25
146.5	3.84006e-25	2.9532799999999998e-25
146.6	3.89709e-25	3.23937e-25
146.7	4.32793e-25	3.03274e-25
146.8	4.06603e-25	3.02788e-25
146.9	3.81746e-25	3.15957e-25
147.0	3.79807e-25	3.2332e-25
147.1	3.8656e-25	3.21716e-25
147.2	4.19171e-25	3.40724e-25
147.3	3.90755e-25	2.9224199999999998e-25
147.4	4.17241e-25	2.9828e-25
147.5	4.18887e-25	3.02842e-25
147.6	3.91132e-25	2.94631e-25
147.7	4.08139e-25	3.02193e-25
147.8	3.94153e-25	3.10923e-25
147.9	3.89699e-25	3.09247e-25
148.0	4.35284e-25	3.24894e-25
148.1	4.21062e-25	2.90529e-25
148.2	3.84346e-25	3.04928e-25
148.3	3.99475e-25	2.92243e-25
148.4	4.04627e-25	3.03544e-25
148.5	3.97118e-25	3.18426e-25
148.6	3.9368e-25	3.08344e-25
148.7	4.57954e-25	3.16899e-25
148.8	3.87199e-25	3.12634e-25
148.9	4.35334e-25	3.0822e-25
149.0	4.20694e-25	3.04576e-25
149.1	4.1536e-25	3.11869e-25
149.2	3.99331e-25	3.01422e-25
149.3	4.22862e-25	3.05861e-25
149.4	3.85349e-25	3.0903e-25
149.5	3.77117e-25	2.94671e-25
149.6	4.01542e-25	3.0529e-25
149.7	4.06936e-25	2.96585e-25
149.8	3.88704e-25	3.12461e-25
149.9	4.29353e-25	3.08156e-25
150.0		
150.1	3.99592e-25	3.09305e-25
150.2	3.79933e-25	3.0374e-25
150.3	3.88825e-25	2.9427699999999998e-25
150.4	3.73198e-25	3.16472e-25
150.5	3.97956e-25	3.03096e-25
150.6	4.01004e-25	3.00012e-25
150.7	3.84877e-25	2.95145e-25
150.8	4.0592e-25	3.02693e-25
150.9	3.82841e-25	3.22849e-25
151.0	3.70708e-25	3.07292e-25
151.1	3.80871e-25	3.18138e-25
151.2	3.91279e-25	3.03667e-25
151.3	3.78334e-25	3.05147e-25
151.4	3.95655e-25	2.95672e-25
151.5	3.67625e-25	2.9199e-25
151.6	3.94816e-25	3.2377e-25
151.7	3.8976e-25	3.09258e-25
151.8	3.7177299999999998e-25	2.93599e-25
151.9	3.77669e-25	2.93506e-25
152.0	4.37925e-25	3.20773e-25
152.1	3.62716e-25	3.14462e-25
152.2	3.68399e-25	3.07519e-25
152.3	4.00078e-25	2.98033e-25
152.4	3.6759e-25	3.02683e-25
152.5	4.39114e-25	3.12942e-25
152.6	4.02796e-25	3.25591e-25
152.7	4.14821e-25	3.17714e-25
152.8	3.9688199999999997e-25	3.1496499999999998e-25
152.9	3.71729e-25	3.16825e-25
153.0	3.56397e-25	3.01212e-25
153.1	3.81148e-25	3.25531e-25
153.2	3.8026e-25	3.38283e-25
153.3	3.74798e-25	3.22541e-25
153.4	3.74698e-25	3.08626e-25
153.5	3.84377e-25	3.21518e-25
153.6	3.90791e-25	2.99498e-25
153.7	3.75986e-25	2.98937e-25
153.8	3.99462e-25	2.98255e-25
153.9	3.78924e-25	3.07082e-25
154.0	4.07299e-25	3.08774e-25
154.1	3.95873e-25	3.1164e-25
154.2	4.34979e-25	3.05141e-25
154.3	3.73159e-25	3.28093e-25
154.4	3.93868e-25	2.98245e-25
154.5	3.73781e-25	3.03331e-25
154.6	3.5465599999999998e-25	3.08534e-25
154.7	3.83645e-25	3.16786e-25
154.8	3.73844e-25	2.92777e-25
154.9	3.64458e-25	3.30177e-25
155.0	3.86714e-25	3.05518e-25
155.1	3.49638e-25	2.98176e-25
155.2	3.81387e-25	3.1674e-25
155.3	3.91795e-25	2.98512e-25
155.4	3.86532e-25	3.05813e-25
155.5	4.2625e-25	3.23661e-25
155.6	4.16903e-25	2.9925e-25
155.7	3.95629e-25	3.23208e-25
155.8	3.87684e-25	3.02257e-25
155.9	3.8613e-25	3.09363e-25
156.0	3.56865e-25	3.06936e-25
156.1	3.74082e-25	3.03033e-25
156.2	3.61349e-25	2.96573e-25
156.3	3.8405299999999998e-25	3.26146e-25
156.4	3.85525e-25	3.0656e-25
156.5	3.76715e-25	3.12682e-25
156.6	3.67038e-25	3.01106e-25
156.7	3.92481e-25	2.90496e-25
156.8	3.82343e-25	2.98538e-25
156.9	3.83663e-25	3.12608e-25
157.0	4.50186e-25	3.04562e-25
157.1	3.93169e-25	3.00138e-25
157.2	3.75388e-25	3.1892e-25
157.3	3.76433e-25	3.14288e-25
157.4	3.64891e-25	3.27723e-25
157.5	3.67368e-25	3.15854e-25
157.6	3.59581e-25	3.3370099999999998e-25
157.7	3.75467e-25	3.07944e-25
157.8	3.63006e-25	3.34459e-25
157.9	3.69038e-25	3.45309e-25
158.0	3.6089e-25	3.09913e-25
158.1	3.89731e-25	2.98829e-25
158.2	3.62201e-25	3.13071e-25
158.3	3.98341e-25	3.09583e-25
158.4	3.90281e-25	3.07246e-25
158.5	3.96579e-25	3.22986e-25
158.6	4.01949e-25	3.21204e-25
158.7	3.66374e-25	3.72663e-25
158.8	4.015e-25	2.96605e-25
158.9	4.14495e-25	3.19836e-25
159.0	3.99191e-25	3.09941e-25
159.1	3.74685e-25	3.02411e-25
159.2	4.04069e-25	3.42612e-25
159.3	3.73233e-25	3.35796e-25
159.4	3.84412e-25	2.93249e-25
159.5	3.81069e-25	3.01744e-25
159.6	3.82535e-25	3.02873e-25
159.7	3.65021e-25	3.07389e-25
159.8	3.73261e-25	3.17183e-25
159.9	4.35042e-25	2.98436e-25
160.0	3.96041e-25	2.95783e-25
160.1	4.0348e-25	3.31245e-25
160.2	3.66027e-25	3.12707e-25
160.3	3.62962e-25	3.2101e-25
160.4	3.751e-25	3.35582e-25
160.5	3.81088e-25	3.06625e-25
160.6	3.67873e-25	2.99231e-25
160.7	3.69134e-25	3.24571e-25
160.8	3.65591e-25	3.07384e-25
160.9	3.7239099999999998e-25	3.0378e-25
161.0	3.7902e-25	3.26968e-25
161.1	3.52529e-25	3.08329e-25
161.2	3.72716e-25	3.15936e-25
161.3	3.59224e-25	3.1903599999999998e-25
161.4	3.80845e-25	3.23613e-25
161.5	4.23321e-25	3.10214e-25
161.6	3.52719e-25	3.18904e-25
161.7	3.66333e-25	3.15054e-25
161.8	3.5875999999999998e-25	3.00937e-25
161.9	3.69609e-25	3.0872499999999998e-25
162.0	3.70233e-25	2.99892e-25
162.1	3.74095e-25	3.2162e-25
162.2	3.57273e-25	3.02959e-25
162.3	3.58568e-25	3.09919e-25
162.4	3.98406e-25	3.06253e-25
162.5	3.74137e-25	3.32043e-25
162.6	3.70746e-25	3.16959e-25
162.7	3.87405e-25	3.46365e-25
162.8	3.68999e-25	3.31379e-25
162.9	3.62441e-25	3.07038e-25
163.0	3.6925e-25	3.2054e-25
163.1	3.8095e-25	3.03928e-25
163.2	3.77148e-25	3.10101e-25
163.3	3.88845e-25	3.10952e-25
163.4	3.78561e-25	3.51063e-25
163.5	3.67265e-25	3.02383e-25
163.60000000000002	4.95181e-25	3.17094e-25
163.7	3.71527e-25	3.16325e-25
163.8	4.16588e-25	3.3609e-25
163.9	3.71589e-25	3.12309e-25
164.0	3.79608e-25	3.02668e-25
164.10000000000002	3.63843e-25	3.02521e-25
164.2	3.97725e-25	3.00399e-25
164.3	3.71511e-25	3.24677e-25
164.4	3.67348e-25	3.19613e-25
164.5	3.96349e-25	3.07363e-25
164.60000000000002	3.67447e-25	3.16749e-25
164.7	3.65205e-25	2.95681e-25
164.8	3.96781e-25	3.24477e-25
164.9	3.71221e-25	3.03232e-25
165.0	3.6605099999999998e-25	3.07585e-25
165.10000000000002	3.7644499999999998e-25	3.20089e-25
165.2	3.58712e-25	3.10914e-25
165.3	3.5963e-25	2.95248e-25
165.4	3.41695e-25	3.17478e-25
165.5	4.13051e-25	3.09618e-25
165.60000000000002	3.56836e-25	3.1651e-25
165.7	3.62461e-25	3.15286e-25
165.8	3.75696e-25	3.0079e-25
165.9	3.67691e-25	3.0863e-25
166.0	3.94653e-25	2.92009e-25
166.10000000000002	3.68456e-25	3.16799e-25
166.2	4.05509e-25	3.14696e-25
166.3	3.77697e-25	3.0351e-25
166.4	3.65691e-25	3.04728e-25
166.5	3.53878e-25	3.28524e-25
166.60000000000002	3.93633e-25	3.14878e-25
166.7	3.80276e-25	3.22896e-25
166.8	3.61094e-25	3.23214e-25
166.9	3.69267e-25	3.15455e-25
167.0	3.8325e-25	3.09983e-25
167.10000000000002	3.67161e-25	3.10439e-25
167.2	3.79363e-25	2.9959899999999998e-25
167.3	3.87509e-25	3.11239e-25
167.4	3.8157e-25	3.07295e-25
167.5	3.48717e-25	3.22024e-25
167.60000000000002	3.49939e-25	2.99446e-25
167.7	3.88398e-25	3.20213e-25
167.8	3.82616e-25	3.04173e-25
167.9	3.67738e-25	3.42012e-25
168.0	3.52956e-25	3.33543e-25
168.10000000000002	3.66791e-25	3.06575e-25
168.2	3.55481e-25	3.13336e-25
168.3	3.6593e-25	3.04438e-25
168.4	3.74964e-25	3.14099e-25
168.5	3.72946e-25	3.13959e-25
168.60000000000002	3.7825e-25	3.01989e-25
168.7	3.88603e-25	3.17717e-25
168.8	3.6261e-25	3.18448e-25
168.9	3.59312e-25	3.14151e-25
169.0	3.94321e-25	3.10766e-25
169.10000000000002	3.87326e-25	3.20092e-25
169.2	3.57933e-25	3.10459e-25
169.3	3.69733e-25	3.00762e-25
169.4	3.65481e-25	3.11237e-25
169.5	3.8245099999999998e-25	3.02828e-25
169.60000000000002	3.67304e-25	2.98803e-25
169.7	3.74614e-25	3.20977e-25
169.8	4.10299e-25	3.2643e-25
169.9	4.00542e-25	3.09169e-25
170.0	3.60582e-25	3.36631e-25
170.10000000000002	3.70785e-25	3.26417e-25
170.2	3.6729e-25	3.15905e-25
170.3	3.59149e-25	3.09766e-25
170.4	3.59082e-25	3.11166e-25
170.5	3.81914e-25	2.91163e-25
170.60000000000002	3.77532e-25	2.95518e-25
170.7	3.76237e-25	2.90729e-25
170.8	3.8169999999999998e-25	2.92471e-25
170.9	3.55154e-25	3.30723e-25
171.0	3.6063e-25	3.12909e-25
171.10000000000002	3.54313e-25	3.12406e-25
171.2	3.75632e-25	3.14274e-25
171.3	4.00829e-25	3.33307e-25
171.4	3.59191e-25	3.2494e-25
171.5	3.80807e-25	3.06803e-25
171.60000000000002	3.844e-25	3.2209e-25
171.7	3.57984e-25	3.30743e-25
171.8	3.9791699999999998e-25	3.0941e-25
171.9	3.75148e-25	3.0143e-25
172.0	3.94201e-25	2.94932e-25
172.10000000000002	3.8627e-25	3.0653e-25
172.2	3.73902e-25	3.41e-25
172.3	3.85378e-25	3.11138e-25
172.4	3.87491e-25	3.08294e-25
172.5	3.52325e-25	3.10972e-25
172.60000000000002	3.79616e-25	3.13468e-25
172.7	3.98208e-25	2.96167e-25
172.8	3.71532e-25	2.91239e-25
172.9	3.58194e-25	3.14675e-25
173.0	3.98509e-25	3.0568e-25
173.10000000000002	3.52889e-25	3.10446e-25
173.2	3.54913e-25	3.08821e-25
173.3	4.18316e-25	3.08561e-25
173.4	3.6617e-25	3.1998e-25
173.5	3.82448e-25	3.16351e-25
173.60000000000002	3.55221e-25	3.09679e-25
173.7	3.90365e-25	3.1361e-25
173.8	3.79773e-25	3.25176e-25
173.9	3.81439e-25	3.10765e-25
174.0	3.86665e-25	3.5921e-25
174.10000000000002	3.84848e-25	3.04884e-25
174.2	3.65113e-25	3.03983e-25
174.3	3.67788e-25	3.10478e-25
174.4	3.89398e-25	3.01326e-25
174.5	3.82814e-25	3.08371e-25
174.60000000000002	3.75541e-25	3.03875e-25
174.7	3.80351e-25	2.99948e-25
174.8	3.57446e-25	2.98228e-25
174.9	3.6646e-25	3.01742e-25
175.0	3.6029499999999998e-25	3.02596e-25
175.10000000000002	4.02891e-25	3.11786e-25
175.2	3.54477e-25	2.91964e-25
175.3	3.85388e-25	3.12091e-25
175.4	3.55468e-25	3.17613e-25
175.5	3.78706e-25	2.9864e-25
175.60000000000002	3.60134e-25	3.02056e-25
175.7	3.61331e-25	2.90905e-25
175.8	3.91842e-25	3.00653e-25
175.9	3.81421e-25	3.02325e-25
176.0	3.67802e-25	3.17995e-25
176.10000000000002	3.68622e-25	3.02333e-25
176.2	3.54951e-25	2.94907e-25
176.3	3.86165e-25	3.04921e-25
176.4	3.66646e-25	3.09154e-25
176.5	3.66724e-25	2.98946e-25
176.60000000000002	3.56481e-25	3.26984e-25
176.7	3.7944e-25	3.21933e-25
176.8	3.77414e-25	3.10012e-25
176.9	3.64736e-25	3.0482099999999998e-25
177.0	3.5779e-25	3.19705e-25
177.10000000000002	3.62651e-25	3.03242e-25
177.2	3.74136e-25	3.31256e-25
177.3	3.6197999999999998e-25	3.12931e-25
177.4	4.07972e-25	3.29762e-25
177.5	3.75984e-25	3.23165e-25
177.60000000000002	3.63524e-25	2.94937e-25
177.7	3.72377e-25	3.15696e-25
177.8	3.82825e-25	3.21877e-25
177.9	4.04788e-25	3.25054e-25
178.0	3.69209e-25	3.22175e-25
178.10000000000002	3.68095e-25	3.14791e-25
178.2	3.91621e-25	3.02065e-25
178.3	3.66631e-25	3.48185e-25
178.4	3.69462e-25	3.27779e-25
178.5	3.8167e-25	3.17368e-25
178.60000000000002	4.26764e-25	3.24029e-25
178.7	4.07011e-25	3.09043e-25
178.8	3.8410299999999998e-25	3.15113e-25
178.9	3.88932e-25	3.50919e-25
179.0	3.93947e-25	3.36891e-25
179.10000000000002	3.90549e-25	3.25853e-25
179.2	3.88737e-25	3.16955e-25
179.3	3.84778e-25	3.04411e-25
179.4	3.81955e-25	3.23654e-25
179.5	4.74825e-25	3.25775e-25
179.60000000000002	5.26638e-25	3.35405e-25
179.7	5.44589e-25	3.3046e-25
179.8	4.98836e-25	3.19682e-25
179.9	4.16902e-25	3.2057e-25
180.0	4.0460699999999998e-25	3.07126e-25
180.10000000000002	4.33165e-25	3.0849e-25
180.2	4.40322e-25	3.32386e-25
180.3	4.5238e-25	3.18629e-25
180.4	3.92453e-25	3.12565e-25
180.5	3.88103e-25	3.43603e-25
180.6	3.72737e-25	3.10344e-25
180.7	3.6947e-25	3.06893e-25
180.8	3.85912e-25	3.14083e-25
180.9	3.7205699999999998e-25	2.96087e-25
181.0	3.61851e-25	3.06338e-25
181.1	4.05828e-25	3.05831e-25
181.2	3.60309e-25	3.25872e-25
181.3	3.83078e-25	3.12167e-25
181.4	3.5288699999999998e-25	3.12921e-25
181.5	3.61574e-25	3.27836e-25
181.6	3.54548e-25	3.0231899999999998e-25
181.7	3.67151e-25	3.01499e-25
181.8	3.73758e-25	3.08952e-25
181.9	3.69922e-25	3.04338e-25
182.0	3.56303e-25	3.22016e-25
182.1	3.81259e-25	2.97452e-25
182.2	3.8052e-25	2.93972e-25
182.3	3.73485e-25	3.17765e-25
182.4	3.54419e-25	2.96349e-25
182.5	3.64201e-25	3.1404e-25
182.6	3.94805e-25	3.11266e-25
182.7	3.72477e-25	3.07417e-25
182.8	3.89303e-25	3.49439e-25
182.9	3.5822e-25	2.98663e-25
183.0	3.79316e-25	3.2701099999999998e-25
183.1	3.91344e-25	3.36958e-25
183.2	4.18657e-25	3.08835e-25
183.3	3.86046e-25	3.09636e-25
183.4	3.73462e-25	2.95149e-25
183.5	3.73327e-25	3.05856e-25
183.6	3.66817e-25	3.02977e-25
183.7	3.99326e-25	3.03635e-25
183.8	3.75345e-25	3.06701e-25
183.9	3.67326e-25	3.00317e-25
184.0	3.71327e-25	3.1563199999999998e-25
184.1	3.73242e-25	2.93425e-25
184.2	3.84557e-25	3.12345e-25
184.3	3.63768e-25	3.16181e-25
184.4	3.58954e-25	3.00021e-25
184.5	3.51333e-25	3.1715e-25
184.6	3.4703e-25	3.08802e-25
184.7	3.91162e-25	3.0366999999999998e-25
184.8	3.83455e-25	2.95546e-25
184.9	3.65594e-25	2.8548499999999998e-25
185.0	3.65618e-25	3.1633e-25
185.1	3.71092e-25	2.95014e-25
185.2	3.84975e-25	3.15436e-25
185.3	3.55923e-25	3.06544e-25
185.4	3.70851e-25	3.09363e-25
185.5	3.64611e-25	3.14158e-25
185.6	3.81741e-25	2.98819e-25
185.7	3.6413199999999998e-25	2.94193e-25
185.8	3.80624e-25	2.94686e-25
185.9	3.80221e-25	3.16903e-25
186.0	3.74183e-25	3.02309e-25
186.1	3.5317e-25	2.94803e-25
186.2	3.82738e-25	3.01678e-25
186.3	3.8008199999999998e-25	3.12902e-25
186.4	3.56614e-25	3.16804e-25
186.5	3.79501e-25	2.95188e-25
186.6	3.48108e-25	3.06416e-25
186.7	4.24063e-25	3.29083e-25
186.8	3.78905e-25	3.36929e-25
186.9	3.52325e-25	3.05741e-25
187.0	3.60043e-25	3.17669e-25
187.1	3.79826e-25	3.0774099999999998e-25
187.2	3.58621e-25	3.12827e-25
187.3	3.72801e-25	3.08288e-25
187.4	3.83303e-25	3.13921e-25
187.5	3.61898e-25	3.12397e-25
187.6	3.66119e-25	3.00525e-25
187.7	3.64672e-25	3.03005e-25
187.8	3.71961e-25	2.84967e-25
187.9	3.72986e-25	3.2827e-25
188.0	3.92929e-25	3.26287e-25
188.1	3.59631e-25	2.97837e-25
188.2	3.50342e-25	3.22653e-25
188.3	3.52858e-25	3.15864e-25
188.4	3.91222e-25	2.97113e-25
188.5	3.6643e-25	3.13388e-25
188.6	3.64209e-25	3.08637e-25
188.7	3.71074e-25	2.99571e-25
188.8	3.695e-25	3.00187e-25
188.9	3.65222e-25	3.19713e-25
189.0	3.6366e-25	2.9997e-25
189.1	3.69945e-25	3.03032e-25
189.2	4.02172e-25	3.14332e-25
189.3	3.62935e-25	3.0237e-25
189.4	3.72816e-25	3.2709e-25
189.5	3.77791e-25	2.98062e-25
189.6	3.68759e-25	2.92517e-25
189.7	3.62729e-25	3.10576e-25
189.8	3.83732e-25	2.91156e-25
189.9	3.65128e-25	3.12107e-25
190.0	3.68185e-25	3.14908e-25
190.1	3.72475e-25	2.83901e-25
190.2	3.74653e-25	2.964e-25
190.3	3.84508e-25	3.02264e-25
190.4	3.6993e-25	2.88867e-25
190.5	4.04249e-25	3.0515e-25
190.6	3.82854e-25	3.23797e-25
190.7	3.60854e-25	3.03178e-25
190.8	3.66824e-25	3.13734e-25
190.9	3.73941e-25	3.0925e-25
191.0	3.54151e-25	3.1644999999999998e-25
191.1	3.92612e-25	2.9896499999999998e-25
191.2	3.62649e-25	3.03388e-25
191.3	3.52627e-25	3.03118e-25
191.4	3.6489999999999998e-25	3.12146e-25
191.5	3.60728e-25	3.0199e-25
191.6	3.91474e-25	3.11341e-25
191.7	3.68679e-25	3.00983e-25
191.8	3.58895e-25	3.04551e-25
191.9	3.56368e-25	3.26012e-25
192.0	3.75403e-25	2.96422e-25
192.1	3.59006e-25	2.96145e-25
192.2	3.53842e-25	3.12507e-25
192.3	3.55145e-25	3.0781e-25
192.4	3.80414e-25	3.00991e-25
192.5	4.1687e-25	2.91655e-25
192.6	3.64302e-25	3.13903e-25
192.7	3.57995e-25	3.05979e-25
192.8	3.47609e-25	3.16345e-25
192.9	3.82699e-25	3.24448e-25
193.0	3.70875e-25	3.04706e-25
193.1	3.69119e-25	3.11646e-25
193.2	3.85784e-25	3.36429e-25
193.3	3.57482e-25	2.9559e-25
193.4	3.77188e-25	2.89874e-25
193.5	3.62305e-25	3.08919e-25
193.6	3.84748e-25	3.00162e-25
193.7	3.6428199999999998e-25	3.3313399999999998e-25
193.8	3.7053899999999998e-25	3.18731e-25
193.9	3.78412e-25	2.98588e-25
194.0	3.66613e-25	2.97004e-25
194.1	3.5923e-25	3.25421e-25
194.2	3.75163e-25	3.11581e-25
194.3	3.88465e-25	3.11968e-25
194.4	3.84462e-25	3.22412e-25
194.5	3.73835e-25	3.05675e-25
194.6	3.7754e-25	3.12905e-25
194.7	3.77911e-25	3.07368e-25
194.8	3.70744e-25	2.9979e-25
194.9	3.80948e-25	3.22638e-25
195.0	3.49057e-25	3.03109e-25
195.1	3.633e-25	2.9929899999999998e-25
195.2	3.77953e-25	2.9991599999999998e-25
195.3	3.56912e-25	3.11943e-25
195.4	3.59058e-25	3.04199e-25
195.5	3.63616e-25	3.23648e-25
195.6	3.68318e-25	3.04192e-25
195.7	3.75926e-25	3.16753e-25
195.8	3.78877e-25	3.22748e-25
195.9	3.66377e-25	3.44944e-25
196.0	3.72317e-25	2.95924e-25
196.1	3.66545e-25	3.01652e-25
196.2	3.74778e-25	3.28519e-25
196.3	3.70441e-25	3.0165e-25
196.4	3.6508e-25	3.11046e-25
196.5	3.7195699999999998e-25	3.09185e-25
196.6	3.54767e-25	2.9886499999999998e-25
196.7	3.69775e-25	3.09963e-25
196.8	3.94574e-25	3.186e-25
196.9	3.70366e-25	3.13511e-25
197.0	3.87603e-25	2.97337e-25
197.1	3.4988399999999998e-25	3.1112799999999998e-25
197.2	3.55726e-25	3.1534e-25
197.3	3.51637e-25	3.36931e-25
197.4	3.63954e-25	3.02954e-25
197.5	3.76924e-25	3.08415e-25
197.6	3.59137e-25	3.16625e-25
197.7	3.83906e-25	3.03487e-25
197.8	3.60247e-25	3.05893e-25
197.9	3.80325e-25	2.8895499999999998e-25
198.0	3.69449e-25	2.96313e-25
198.1	3.8297e-25	3.19621e-25
198.2	3.63169e-25	2.94199e-25
198.3	3.58194e-25	3.27429e-25
198.4	3.67e-25	3.03329e-25
198.5	3.77937e-25	3.00828e-25
198.6	3.69719e-25	2.97365e-25
198.7	3.64198e-25	3.00088e-25
198.8	3.53409e-25	3.17954e-25
198.9	3.7274e-25	3.07136e-25
199.0	3.56604e-25	3.13674e-25
199.1	4.07754e-25	3.04505e-25
199.2	3.95502e-25	3.04195e-25
199.3	3.69492e-25	3.07935e-25
199.4	3.69672e-25	3.15004e-25
199.5	3.39987e-25	3.16352e-25
199.6	3.63025e-25	2.8759e-25
199.7	3.70185e-25	3.06298e-25
199.8	4.15463e-25	3.13383e-25
199.9	7.10896e-25	3.03234e-25
200.0	3.86706e-25	3.02735e-25
200.1	3.69157e-25	3.3868899999999998e-25
200.2	3.56014e-25	2.96835e-25
200.3	3.61272e-25	3.07617e-25
200.4	3.5768e-25	3.17872e-25
200.5	3.87705e-25	3.03393e-25
200.6	3.77988e-25	3.24461e-25
200.7	3.7292e-25	3.16933e-25
200.8	3.74885e-25	3.12613e-25
200.9	3.7614e-25	3.28536e-25
201.0	3.44724e-25	3.16969e-25
201.1	3.90384e-25	3.15394e-25
201.2	3.95329e-25	3.39133e-25
201.3	3.74133e-25	2.98994e-25
201.4	3.64792e-25	3.07786e-25
201.5	3.45015e-25	3.08345e-25
201.6	3.67165e-25	3.05776e-25
201.7	3.73688e-25	3.33682e-25
201.8	3.67909e-25	3.40481e-25
201.9	3.64276e-25	2.96009e-25
202.0	3.68979e-25	3.06729e-25
202.1	3.6566699999999998e-25	3.05529e-25
202.2	3.85279e-25	2.93118e-25
202.3	3.88528e-25	2.96638e-25
202.4	3.67499e-25	3.11672e-25
202.5	3.49762e-25	2.95333e-25
202.6	3.7943e-25	3.05623e-25
202.7	3.98782e-25	3.04294e-25
202.8	3.75004e-25	3.05303e-25
202.9	3.70391e-25	3.00341e-25
203.0	3.73166e-25	3.07721e-25
203.1	3.67814e-25	3.09994e-25
203.2	3.77667e-25	3.14795e-25
203.3	4.01026e-25	2.99337e-25
203.4	3.77494e-25	3.08554e-25
203.5	3.6747e-25	3.1223e-25
203.6	3.5374e-25	3.1072e-25
203.7	3.78929e-25	2.99008e-25
203.8	3.8275099999999998e-25	3.13917e-25
203.9	3.61267e-25	3.01313e-25
204.0	3.55028e-25	3.02178e-25
204.1	3.68346e-25	3.11457e-25
204.2	3.54319e-25	3.08343e-25
204.3	3.51809e-25	3.16937e-25
204.4	3.56988e-25	3.09487e-25
204.5	4.00864e-25	2.95849e-25
204.6	3.573e-25	3.03551e-25
204.7	3.86787e-25	3.20762e-25
204.8	3.58405e-25	3.06804e-25
204.9	3.71646e-25	3.05541e-25
205.0	3.46751e-25	3.12447e-25
205.1	3.63956e-25	3.10929e-25
205.2	3.54129e-25	3.08918e-25
205.3	3.65837e-25	2.99103e-25
205.4	3.56342e-25	2.99223e-25
205.5	3.63279e-25	3.07636e-25
205.6	3.49693e-25	2.95337e-25
205.7	3.8892e-25	3.12176e-25
205.8	4.01369e-25	2.91289e-25
205.9	3.85582e-25	3.12501e-25
206.0	3.69335e-25	3.01457e-25
206.1	3.77003e-25	3.05301e-25
206.2	3.72109e-25	3.09322e-25
206.3	3.5082e-25	3.15427e-25
206.4	3.71912e-25	3.11779e-25
206.5	3.62812e-25	2.994e-25
206.6	3.77912e-25	2.96852e-25
206.7	3.57917e-25	2.89813e-25
206.8	3.537e-25	2.9959899999999998e-25
206.9	3.59658e-25	3.11609e-25
207.0	3.41197e-25	2.99312e-25
207.1	3.75286e-25	3.08282e-25
207.2	3.67399e-25	2.97103e-25
207.3	3.75895e-25	3.06601e-25
207.4	3.99624e-25	3.0006e-25
207.5	3.59863e-25	2.94527e-25
207.6	3.67987e-25	3.13582e-25
207.7	3.76436e-25	2.99088e-25
207.8	3.5452199999999998e-25	3.0014999999999998e-25
207.9	3.85149e-25	2.96669e-25
208.0	3.70954e-25	2.99829e-25
208.1	3.63374e-25	3.28007e-25
208.2	3.9635e-25	3.11735e-25
208.3	3.49196e-25	3.05313e-25
208.4	3.6079e-25	2.9753e-25
208.5	3.66053e-25	3.07739e-25
208.6	3.83727e-25	2.9812e-25
208.7	3.52831e-25	3.05921e-25
208.8	3.58972e-25	3.1022e-25
208.9	3.68413e-25	2.97654e-25
209.0	3.43629e-25	2.99287e-25
209.1	3.78032e-25	2.91452e-25
209.2	3.51128e-25	3.13321e-25
209.3	3.9616e-25	2.8646e-25
209.4	3.52912e-25	3.0801e-25
209.5	3.7717899999999998e-25	3.00485e-25
209.6	3.69608e-25	3.05917e-25
209.7	3.62456e-25	2.91582e-25
209.8	3.81514e-25	3.11891e-25
209.9	3.87646e-25	3.04989e-25
210.0	3.55622e-25	2.93854e-25
210.1	3.38482e-25	3.07671e-25
210.2	3.80303e-25	3.01855e-25
210.3	3.58993e-25	3.07185e-25
210.4	3.92476e-25	2.93402e-25
210.5	3.47713e-25	3.18692e-25
210.6	3.63136e-25	3.1162e-25
210.7	3.67432e-25	2.95076e-25
210.8	3.54832e-25	3.21773e-25
210.9	3.65136e-25	2.94303e-25
211.0	3.8131e-25	2.95936e-25
211.1	3.73479e-25	2.91434e-25
211.2	3.74898e-25	3.11613e-25
211.3	3.61355e-25	2.98012e-25
211.4	3.68104e-25	3.2494199999999998e-25
211.5	3.67137e-25	3.07156e-25
211.6	3.78015e-25	2.97708e-25
211.7	3.85194e-25	3.0663999999999998e-25
211.8	3.59175e-25	3.05275e-25
211.9	3.65057e-25	3.11114e-25
212.0	3.71604e-25	3.03373e-25
212.1	3.73573e-25	3.15185e-25
212.2	3.69452e-25	3.1971999999999998e-25
212.3	3.91221e-25	3.08832e-25
212.4	3.5493e-25	2.98054e-25
212.5	3.71578e-25	3.14539e-25
212.6	3.80368e-25	2.87697e-25
212.7	3.64965e-25	3.08846e-25
212.8	3.79286e-25	2.92135e-25
212.9	3.52133e-25	2.99075e-25
213.0	3.68147e-25	3.24471e-25
213.1	3.66487e-25	3.22142e-25
213.2	3.58926e-25	2.98793e-25
213.3	3.6726e-25	3.13486e-25
213.4	3.55182e-25	2.92831e-25
213.5	3.60074e-25	2.98736e-25
213.6	3.48929e-25	2.90769e-25
213.7	3.48999e-25	3.18326e-25
213.8	3.79251e-25	3.20829e-25
213.9	3.78888e-25	3.10578e-25
214.0	3.74615e-25	3.06383e-25
214.1	4.03967e-25	2.89767e-25
214.2	3.47459e-25	2.95931e-25
214.3	3.59901e-25	3.00656e-25
214.4	3.58048e-25	3.03798e-25
214.5	3.75732e-25	2.97047e-25
214.6	3.73747e-25	3.28257e-25
214.7	3.55911e-25	3.19592e-25
214.8	3.54886e-25	2.97957e-25
214.9	3.6773599999999998e-25	2.967e-25
215.0	3.74314e-25	3.31227e-25
215.1	3.6405e-25	3.03545e-25
215.2	3.45423e-25	2.93899e-25
215.3	3.56815e-25	3.10233e-25
215.4	3.46653e-25	3.02138e-25
215.5	4.09322e-25	3.10765e-25
215.6	3.53208e-25	3.18282e-25
215.7	3.44661e-25	2.90943e-25
215.8	3.77588e-25	3.05824e-25
215.9	3.5824299999999998e-25	2.9278e-25
216.0	3.52703e-25	3.07781e-25
216.1	3.59601e-25	3.11384e-25
216.2	3.53683e-25	2.9261e-25
216.3	3.69678e-25	3.05919e-25
216.4	3.68267e-25	3.24305e-25
216.5	3.65039e-25	3.20886e-25
216.6	3.85484e-25	3.15058e-25
216.7	3.67529e-25	3.03601e-25
216.8	3.70836e-25	3.05296e-25
216.9	3.65365e-25	2.94048e-25
217.0	3.8054899999999998e-25	3.03324e-25
217.1	3.74035e-25	3.1027e-25
217.2	3.61248e-25	3.07449e-25
217.3	3.7662e-25	2.99385e-25
217.4	3.64729e-25	2.98009e-25
217.5	3.69513e-25	3.18522e-25
217.6	3.57648e-25	2.98629e-25
217.7	3.90057e-25	3.04359e-25
217.8	3.80033e-25	3.05694e-25
217.9	3.7669e-25	2.976e-25
218.0	3.67707e-25	3.2316e-25
218.1	4.01274e-25	3.08721e-25
218.2	3.60321e-25	3.09027e-25
218.3	3.71529e-25	2.95501e-25
218.4	3.66645e-25	3.06296e-25
218.5	3.64771e-25	3.23614e-25
218.6	3.66887e-25	3.05721e-25
218.7	3.90141e-25	3.18441e-25
218.8	3.68764e-25	3.43575e-25
218.9	3.56408e-25	3.07328e-25
219.0	3.79109e-25	4.13256e-25
219.1	3.80152e-25	2.94829e-25
219.2	3.55221e-25	3.00701e-25
219.3	3.81525e-25	3.31423e-25
219.4	3.60917e-25	3.0637e-25
219.5	3.72165e-25	3.0807e-25
219.6	3.52696e-25	3.13097e-25
219.7	3.76759e-25	3.13161e-25
219.8	3.68943e-25	3.26504e-25
219.9	3.7401e-25	2.95303e-25
220.0	3.67773e-25	3.13482e-25
220.1	3.73188e-25	3.0857e-25
220.2	4.0006899999999998e-25	2.88136e-25
220.3	3.6097e-25	3.33306e-25
220.4	3.64368e-25	3.04346e-25
220.5	3.73905e-25	2.95088e-25
220.6	3.7734e-25	3.24059e-25
220.7	3.63963e-25	3.02021e-25
220.8	3.6741e-25	3.21848e-25
220.9	3.92128e-25	3.10391e-25
221.0	3.80134e-25	3.11929e-25
221.1	4.0828e-25	2.97326e-25
221.2	4.10423e-25	3.06275e-25
221.3	4.02339e-25	3.21696e-25
221.4	3.80676e-25	3.18533e-25
221.5	3.7252e-25	3.04019e-25
221.6	3.73553e-25	2.89749e-25
221.7	3.8521e-25	2.96971e-25
221.8	3.69502e-25	2.9445e-25
221.9	4.01841e-25	3.17075e-25
222.0	4.38197e-25	3.0274e-25
222.1	4.00728e-25	3.10097e-25
222.2	3.62093e-25	2.99276e-25
222.3	3.58001e-25	3.05913e-25
222.4	4.04629e-25	2.94225e-25
222.5	3.86892e-25	3.09171e-25
222.6	3.88832e-25	2.96623e-25
222.7	3.89611e-25	3.26432e-25
222.8	3.88215e-25	3.01796e-25
222.9	3.85153e-25	3.07242e-25
223.0	3.75561e-25	3.38423e-25
223.1	4.07631e-25	3.14311e-25
223.2	3.90984e-25	3.04515e-25
223.3	4.23821e-25	3.29227e-25
223.4	3.9303e-25	3.03095e-25
223.5	3.87816e-25	3.02564e-25
223.6	3.64433e-25	3.27224e-25
223.7	3.74377e-25	2.99565e-25
223.8	3.8438599999999998e-25	2.98049e-25
223.9	3.82285e-25	3.04368e-25
224.0	3.71571e-25	2.9090699999999998e-25
224.1	3.82125e-25	3.18167e-25
224.2	3.78866e-25	3.08924e-25
224.3	3.6346e-25	3.07773e-25
224.4	3.85166e-25	3.20849e-25
224.5	3.59784e-25	3.0959e-25
224.6	3.72472e-25	3.25055e-25
224.7	3.56774e-25	3.14105e-25
224.8	3.94429e-25	3.0321e-25
224.9	3.59026e-25	3.0316e-25
225.0		
225.1	3.78602e-25	3.00988e-25
225.2	3.62939e-25	3.16536e-25
225.3	3.87802e-25	2.91901e-25
225.4	4.1006299999999998e-25	2.98291e-25
225.5	3.60467e-25	2.96627e-25
225.6	3.76082e-25	3.23727e-25
225.7	3.65869e-25	2.98691e-25
225.8	3.71929e-25	3.05859e-25
225.9	3.83203e-25	2.97179e-25
226.0	3.5075199999999998e-25	2.95752e-25
226.1	3.49124e-25	2.97512e-25
226.2	3.47424e-25	3.07751e-25
226.3	3.62095e-25	3.09711e-25
226.4	3.49142e-25	2.94109e-25
226.5	3.67932e-25	3.02074e-25
226.6	3.83493e-25	3.11522e-25
226.7	3.74727e-25	3.2076e-25
226.8	3.82931e-25	2.9033999999999998e-25
226.9	3.68421e-25	3.38387e-25
227.0	3.4582999999999998e-25	2.98533e-25
227.1	3.88038e-25	3.00615e-25
227.2	3.9719e-25	3.24254e-25
227.3	4.11642e-25	2.90612e-25
227.4	3.9152e-25	3.13549e-25
227.5	3.80222e-25	3.02876e-25
227.6	3.52938e-25	3.16159e-25
227.7	3.73919e-25	3.24632e-25
227.8	3.70613e-25	3.0331e-25
227.9	3.5919e-25	3.11626e-25
228.0	3.70968e-25	2.99429e-25
228.1	3.70123e-25	3.09488e-25
228.2	3.8473699999999998e-25	3.02115e-25
228.3	3.64154e-25	2.96955e-25
228.4	3.56129e-25	3.06827e-25
228.5	3.94729e-25	3.31767e-25
228.6	3.74056e-25	3.24728e-25
228.7	3.62088e-25	3.04381e-25
228.8	3.51232e-25	3.12007e-25
228.9	3.65077e-25	2.93968e-25
229.0	3.64647e-25	3.06601e-25
229.1	3.69925e-25	2.97056e-25
229.2	3.82168e-25	3.01538e-25
229.3	3.94079e-25	3.0391e-25
229.4	3.62133e-25	3.07001e-25
229.5	3.69887e-25	2.91759e-25
229.6	3.87966e-25	2.85907e-25
229.7	3.70972e-25	2.91949e-25
229.8	3.68576e-25	3.16319e-25
229.9	3.55986e-25	2.98366e-25
230.0	3.60741e-25	3.30104e-25
230.1	3.72201e-25	3.11104e-25
230.2	3.57855e-25	3.05175e-25
230.3	3.74961e-25	3.06035e-25
230.4	3.97602e-25	2.93565e-25
230.5	3.77395e-25	2.94287e-25
230.6	3.48739e-25	3.06632e-25
230.7	3.99581e-25	3.00579e-25
230.8	3.64524e-25	3.06882e-25
230.9	3.53049e-25	3.11284e-25
231.0	3.80131e-25	3.42766e-25
231.1	3.86942e-25	3.0546e-25
231.2	3.5497e-25	2.97009e-25
231.3	3.60149e-25	3.01775e-25
231.4	3.74951e-25	2.98012e-25
231.5	3.56653e-25	3.07253e-25
231.6	3.61131e-25	3.22262e-25
231.7	3.86034e-25	3.51733e-25
231.8	3.6334e-25	3.11551e-25
231.9	3.82688e-25	3.01594e-25
232.0	3.34281e-25	3.02915e-25
232.1	3.6835299999999998e-25	3.04931e-25
232.2	3.72193e-25	2.92256e-25
232.3	3.81896e-25	2.8828e-25
232.4	3.63489e-25	3.04556e-25
232.5	3.73302e-25	3.02296e-25
232.6	3.53957e-25	2.95926e-25
232.7	3.71704e-25	3.20272e-25
232.8	3.7382e-25	3.03848e-25
232.9	4.16803e-25	3.09645e-25
233.0	3.78558e-25	3.08442e-25
233.1	3.67032e-25	3.15926e-25
233.2	3.51624e-25	3.04969e-25
233.3	3.59167e-25	2.90709e-25
233.4	3.76031e-25	2.95857e-25
233.5	3.65156e-25	3.05868e-25
233.6	3.48223e-25	3.11814e-25
233.7	3.66549e-25	3.03666e-25
233.8	3.50024e-25	3.12e-25
233.9	3.68889e-25	3.08252e-25
234.0	3.63209e-25	3.12654e-25
234.1	3.47672e-25	3.08614e-25
234.2	3.64357e-25	2.95659e-25
234.3	3.58607e-25	3.08191e-25
234.4	3.79309e-25	3.17964e-25
234.5	3.4526299999999998e-25	3.14963e-25
234.6	3.54132e-25	2.94381e-25
234.7	3.49538e-25	3.2237e-25
234.8	3.63015e-25	3.20336e-25
234.9	3.66135e-25	3.08846e-25
235.0	3.75128e-25	3.10881e-25
235.1	3.76691e-25	3.14026e-25
235.2	3.68249e-25	2.97873e-25
235.3	3.84763e-25	3.06797e-25
235.4	3.70546e-25	3.16615e-25
235.5	3.69666e-25	3.01219e-25
235.6	3.57834e-25	2.99744e-25
235.7	3.68567e-25	3.04799e-25
235.8	3.63913e-25	2.93676e-25
235.9	3.69017e-25	3.23091e-25
236.0	3.72422e-25	3.00661e-25
236.1	3.58968e-25	3.06015e-25
236.2	3.81428e-25	3.10999e-25
236.3	3.6833e-25	3.02445e-25
236.4	3.60376e-25	2.99474e-25
236.5	3.88355e-25	3.0677299999999998e-25
236.6	3.87902e-25	3.1156e-25
236.7	3.65304e-25	3.1549e-25
236.8	3.65037e-25	3.03535e-25
236.9	3.54141e-25	3.02184e-25
237.0	3.68219e-25	3.0963e-25
237.1	3.6423e-25	3.05969e-25
237.2	3.77204e-25	3.30256e-25
237.3	3.60738e-25	3.10489e-25
237.4	3.77355e-25	2.95731e-25
237.5	3.55024e-25	3.1751e-25
237.6	3.6069e-25	3.04446e-25
237.7	3.59175e-25	3.07438e-25
237.8	3.58648e-25	3.16101e-25
237.9	3.74862e-25	2.96407e-25
238.0	3.50256e-25	3.0572e-25
238.1	3.73636e-25	3.18825e-25
238.2	3.68208e-25	3.16875e-25
238.3	3.60388e-25	3.16032e-25
238.4	3.65474e-25	3.0389e-25
238.5	3.5752499999999997e-25	3.03001e-25
238.6	3.66152e-25	3.02561e-25
238.7	3.49408e-25	3.035e-25
238.8	4.29306e-25	3.07718e-25
238.9	3.68758e-25	2.9270899999999998e-25
239.0	3.49599e-25	3.25408e-25
239.1	3.7357499999999998e-25	3.08975e-25
239.2	3.48005e-25	3.04598e-25
239.3	3.52828e-25	3.17282e-25
239.4	3.635e-25	3.10262e-25
239.5	3.76296e-25	3.16893e-25
239.6	3.6885e-25	2.98555e-25
239.7	3.79285e-25	3.10741e-25
239.8	3.79162e-25	3.15407e-25
239.9	3.6700199999999998e-25	3.31563e-25
240.0	3.72364e-25	3.00676e-25
240.1	3.6987e-25	3.01505e-25
240.2	3.59889e-25	3.10664e-25
240.3	3.67481e-25	2.93312e-25
240.4	3.6114e-25	3.11838e-25
240.5	3.80612e-25	3.21163e-25
240.6	4.0851099999999998e-25	3.04617e-25
240.7	3.71111e-25	3.02832e-25
240.8	3.62143e-25	3.27304e-25
240.9	3.6838e-25	3.10433e-25
241.0	3.52827e-25	3.05359e-25
241.1	3.65035e-25	3.22028e-25
241.2	3.78332e-25	2.99653e-25
241.3	3.77306e-25	3.11686e-25
241.4	3.67163e-25	3.22357e-25
241.5	3.68184e-25	3.1513e-25
241.6	3.67665e-25	3.0339e-25
241.7	3.7301e-25	3.07016e-25
241.8	3.95143e-25	3.14958e-25
241.9	3.72173e-25	3.10376e-25
242.0	3.75834e-25	3.00391e-25
242.1	3.57019e-25	3.09563e-25
242.2	3.50019e-25	2.9202e-25
242.3	3.54371e-25	3.21203e-25
242.4	3.81858e-25	3.02493e-25
242.5	3.5051799999999998e-25	3.11189e-25
242.6	3.64461e-25	3.34323e-25
242.7	3.57604e-25	2.96135e-25
242.8	3.60329e-25	3.0171e-25
242.9	3.62366e-25	3.31564e-25
243.0	3.8553e-25	3.15534e-25
243.1	3.7791e-25	3.15921e-25
243.2	4.19296e-25	3.00146e-25
243.3	3.402e-25	3.14573e-25
243.4	3.80779e-25	2.9447e-25
243.5	3.85493e-25	2.99588e-25
243.6	3.75074e-25	3.02673e-25
243.7	3.69659e-25	3.09528e-25
243.8	3.67821e-25	3.00708e-25
243.9	3.80712e-25	3.45318e-25
244.0	3.779e-25	3.09512e-25
244.1	3.61248e-25	3.1234e-25
244.2	3.67407e-25	3.10384e-25
244.3	3.64934e-25	3.038e-25
244.4	3.6281399999999998e-25	3.09117e-25
244.5	3.63664e-25	2.98654e-25
244.6	3.87294e-25	3.0299e-25
244.7	3.66693e-25	3.03978e-25
244.8	3.50701e-25	2.96731e-25
244.9	4.06474e-25	3.12287e-25
245.0	3.65679e-25	3.0835e-25
245.1	3.78012e-25	2.99127e-25
245.2	3.59305e-25	3.05619e-25
245.3	3.90204e-25	3.07809e-25
245.4	3.62376e-25	3.25964e-25
245.5	3.62762e-25	3.15588e-25
245.6	3.63599e-25	3.09064e-25
245.7	3.71341e-25	3.11584e-25
245.8	3.8888e-25	3.07439e-25
245.9	3.63947e-25	2.95768e-25
246.0	3.6448e-25	3.06134e-25
246.1	3.79265e-25	3.12598e-25
246.2	3.69514e-25	3.07059e-25
246.3	3.60743e-25	3.04648e-25
246.4	3.57777e-25	3.32349e-25
246.5	3.55363e-25	3.14153e-25
246.6	3.61366e-25	3.064e-25
246.7	3.7270799999999998e-25	3.17914e-25
246.8	3.84588e-25	2.9404e-25
246.9	3.54326e-25	3.05997e-25
247.0	3.48315e-25	3.08287e-25
247.1	3.64619e-25	3.14591e-25
247.2	3.90924e-25	3.06814e-25
247.3	3.88239e-25	3.02529e-25
247.4	3.79885e-25	3.06499e-25
247.5	3.64915e-25	3.26138e-25
247.6	3.68879e-25	3.22318e-25
247.7	3.82916e-25	3.22338e-25
247.8	3.58659e-25	3.07246e-25
247.9	3.8952e-25	3.06014e-25
248.0	3.72434e-25	3.06601e-25
248.1	3.77891e-25	2.98701e-25
248.2	3.568e-25	3.09834e-25
248.3	3.62109e-25	3.25877e-25
248.4	3.76851e-25	3.12958e-25
248.5	3.50071e-25	3.03533e-25
248.6	3.84293e-25	3.00792e-25
248.7	3.73242e-25	3.05597e-25
248.8	3.59595e-25	3.0260199999999998e-25
248.9	3.80794e-25	3.07359e-25
249.0	3.6196299999999998e-25	3.1e-25
249.1	3.57355e-25	3.13763e-25
249.2	3.5511e-25	3.05659e-25
249.3	3.72458e-25	3.12556e-25
249.4	3.88636e-25	3.05075e-25
249.5	3.9412999999999998e-25	2.98802e-25
249.6	3.6972e-25	3.26073e-25
249.7	3.6267e-25	3.04345e-25
249.8	3.8614e-25	3.25179e-25
249.9	3.72179e-25	3.10009e-25
250.0	3.61518e-25	3.15574e-25
250.1	3.69877e-25	3.20549e-25
250.2	3.53134e-25	3.1245e-25
250.3	3.59253e-25	3.0649e-25
250.4	3.70186e-25	3.06912e-25
250.5	3.76651e-25	3.53809e-25
250.6	3.60124e-25	3.08814e-25
250.7	3.78607e-25	3.06337e-25
250.8	3.68541e-25	3.3159e-25
250.9	3.64884e-25	3.01212e-25
251.0	3.82191e-25	3.15468e-25
251.1	3.72446e-25	3.21588e-25
251.2	3.88765e-25	3.29347e-25
251.3	3.9616e-25	3.16844e-25
251.4	3.64881e-25	3.10421e-25
251.5	4.59244e-25	3.10476e-25
251.6	3.79076e-25	3.04857e-25
251.7	3.73717e-25	3.24843e-25
251.8	3.58923e-25	3.2498e-25
251.9	3.54085e-25	3.18151e-25
252.0	3.92782e-25	3.05278e-25
252.1	3.56534e-25	3.14988e-25
252.2	4.0837799999999998e-25	3.0637e-25
252.3	3.84901e-25	2.93918e-25
252.4	3.75643e-25	3.09999e-25
252.5	3.80904e-25	2.94066e-25
252.6	3.96222e-25	3.00705e-25
252.7	3.66646e-25	3.14537e-25
252.8	3.66865e-25	3.04678e-25
252.9	3.61781e-25	3.02281e-25
253.0	3.48902e-25	3.14596e-25
253.1	3.90932e-25	3.02853e-25
253.2	3.55342e-25	3.03892e-25
253.3	3.77937e-25	3.2199e-25
253.4	3.73361e-25	3.28391e-25
253.5	3.78476e-25	3.15967e-25
253.6	3.67718e-25	3.04166e-25
253.7	3.63427e-25	3.00797e-25
253.8	4.06059e-25	3.1301e-25
253.9	3.57956e-25	2.93548e-25
254.0	3.54329e-25	3.08667e-25
254.1	3.85261e-25	3.03545e-25
254.2	3.7657799999999998e-25	3.1129e-25
254.3	3.76983e-25	3.22319e-25
254.4	3.84332e-25	3.2043e-25
254.5	3.79699e-25	3.02927e-25
254.6	3.73246e-25	2.95898e-25
254.7	3.91566e-25	3.079e-25
254.8	3.65606e-25	3.34006e-25
254.9	3.73e-25	3.26724e-25
255.0	4.14082e-25	2.97004e-25
255.1	3.99314e-25	3.12118e-25
255.2	3.82766e-25	3.0875e-25
255.3	3.78333e-25	3.09703e-25
255.4	3.67256e-25	3.00538e-25
255.5	3.591e-25	3.08306e-25
255.6	3.75862e-25	3.05711e-25
255.7	3.78969e-25	2.97595e-25
255.8	3.59542e-25	3.10397e-25
255.9	3.85755e-25	2.97899e-25
256.0	3.61853e-25	2.99431e-25
256.1	4.0223e-25	3.30923e-25
256.20000000000005	3.53878e-25	3.16351e-25
256.3	3.71747e-25	3.09557e-25
256.4	3.70835e-25	3.29711e-25
256.5	3.66934e-25	2.9410999999999998e-25
256.6	4.08384e-25	3.31022e-25
256.70000000000005	3.6851999999999998e-25	3.02789e-25
256.8	3.63777e-25	3.06289e-25
256.9	3.62095e-25	2.95949e-25
257.0	3.9338e-25	3.16568e-25
257.1	4.1757e-25	3.07301e-25
257.20000000000005	4.13021e-25	3.2155499999999998e-25
257.3	3.75147e-25	3.05357e-25
257.4	3.9271e-25	2.99026e-25
257.5	3.83506e-25	2.92391e-25
257.6	3.57449e-25	2.97861e-25
257.70000000000005	3.56878e-25	3.09995e-25
257.8	4.03345e-25	3.30941e-25
257.9	3.69563e-25	2.98183e-25
258.0	3.83947e-25	3.16517e-25
258.1	3.68107e-25	2.93327e-25
258.20000000000005	4.1179799999999998e-25	2.99252e-25
258.3	3.92766e-25	3.44675e-25
258.4	3.66959e-25	3.16788e-25
258.5	3.70449e-25	3.16892e-25
258.6	3.7871399999999998e-25	3.3304e-25
258.70000000000005	3.69247e-25	3.07225e-25
258.8	3.68134e-25	2.9981599999999998e-25
258.9	3.71157e-25	3.06529e-25
259.0	3.84634e-25	3.06198e-25
259.1	3.7050499999999997e-25	3.12185e-25
259.20000000000005	4.33054e-25	3.0224e-25
259.3	3.58321e-25	2.98903e-25
259.4	3.73518e-25	3.07589e-25
259.5	3.6195e-25	3.04813e-25
259.6	3.79817e-25	3.10843e-25
259.70000000000005	3.71045e-25	3.15036e-25
259.8	3.6922e-25	3.16501e-25
259.9	3.85244e-25	3.06118e-25
260.0	3.87698e-25	3.06172e-25
260.1	3.60202e-25	3.03326e-25
260.20000000000005	3.72367e-25	2.97791e-25
260.3	3.70451e-25	3.08501e-25
260.4	3.7899e-25	3.17137e-25
260.5	3.90044e-25	3.1013e-25
260.6	3.81213e-25	3.34401e-25
260.70000000000005	3.67187e-25	3.20962e-25
260.8	3.84367e-25	3.07093e-25
260.9	4.00637e-25	3.18295e-25
261.0	3.76828e-25	3.05837e-25
261.1	3.96084e-25	3.00649e-25
261.20000000000005	3.84745e-25	3.08486e-25
261.3	3.57397e-25	3.02734e-25
261.4	3.75105e-25	3.23192e-25
261.5	3.68586e-25	3.22879e-25
261.6	3.72843e-25	3.13896e-25
261.70000000000005	3.79849e-25	3.0581e-25
261.8	3.7035e-25	3.06958e-25
261.9	3.66411e-25	3.10806e-25
262.0	3.75826e-25	2.9614e-25
262.1	3.83022e-25	3.2145e-25
262.20000000000005	3.80049e-25	3.13629e-25
262.3	3.6539e-25	3.0291899999999998e-25
262.4	4.11323e-25	3.03e-25
262.5	3.76991e-25	3.06866e-25
262.6	3.85542e-25	3.0737e-25
262.70000000000005	3.90729e-25	3.26054e-25
262.8	3.64144e-25	3.10691e-25
262.9	3.7367e-25	3.10593e-25
263.0	3.7130599999999998e-25	3.24276e-25
263.1	3.7998e-25	3.14362e-25
263.20000000000005	3.67998e-25	3.06888e-25
263.3	3.52033e-25	3.2018e-25
263.4	3.83754e-25	3.23135e-25
263.5	3.68156e-25	2.95337e-25
263.6	3.937e-25	3.32128e-25
263.70000000000005	3.85826e-25	3.23448e-25
263.8	3.49454e-25	3.03109e-25
263.9	3.83011e-25	3.02673e-25
264.0	3.88701e-25	3.36975e-25
264.1	3.47647e-25	3.27195e-25
264.20000000000005	3.84207e-25	3.09486e-25
264.3	3.75632e-25	3.06324e-25
264.4	3.58244e-25	3.0215199999999998e-25
264.5	3.60119e-25	3.30093e-25
264.6	3.91102e-25	3.18045e-25
264.70000000000005	3.84692e-25	3.0676e-25
264.8	3.76521e-25	3.14676e-25
264.9	3.70548e-25	3.04388e-25
265.0	3.77473e-25	3.1793499999999998e-25
265.1	3.89427e-25	3.10301e-25
265.20000000000005	3.80362e-25	3.37051e-25
265.3	3.7819699999999998e-25	3.05356e-25
265.4	3.76527e-25	3.14518e-25
265.5	3.8072e-25	3.32543e-25
265.6	3.63761e-25	3.24399e-25
265.70000000000005	3.90946e-25	3.05442e-25
265.8	3.74842e-25	3.01939e-25
265.9	3.66813e-25	3.16374e-25
266.0	3.59865e-25	3.18866e-25
266.1	3.59509e-25	3.14062e-25
266.2	4.03274e-25	3.12078e-25
266.3	3.72192e-25	3.06055e-25
266.40000000000003	3.78674e-25	3.22559e-25
266.5	3.5447e-25	3.11863e-25
266.6	3.8842399999999998e-25	2.99504e-25
266.7	4.06401e-25	3.37168e-25
266.8	3.64871e-25	3.19477e-25
266.90000000000003	3.90398e-25	3.05717e-25
267.0	3.64825e-25	3.26513e-25
267.1	3.68112e-25	3.09417e-25
267.2	3.78989e-25	3.23683e-25
267.3	3.72255e-25	3.0067e-25
267.40000000000003	3.7202e-25	3.16271e-25
267.5	3.81034e-25	3.41255e-25
267.6	3.80812e-25	3.19575e-25
267.7	3.84184e-25	3.05501e-25
267.8	3.68195e-25	3.24756e-25
267.90000000000003	3.85981e-25	3.09616e-25
268.0	3.68916e-25	3.1434e-25
268.1	3.64372e-25	3.21146e-25
268.2	3.66951e-25	3.19389e-25
268.3	3.69561e-25	3.27685e-25
268.40000000000003	3.91382e-25	3.19437e-25
268.5	3.68967e-25	3.12048e-25
268.6	3.60433e-25	3.387e-25
268.7	3.7827e-25	2.99517e-25
268.8	4.11966e-25	3.37322e-25
268.90000000000003	3.71671e-25	3.12302e-25
269.0	3.74647e-25	3.14612e-25
269.1	3.66082e-25	3.10095e-25
269.2	3.7375e-25	3.259e-25
269.3	3.53576e-25	3.16059e-25
269.40000000000003	3.8063e-25	3.27732e-25
269.5	3.73387e-25	3.21128e-25
269.6	3.63644e-25	3.14071e-25
269.7	3.76963e-25	3.13795e-25
269.8	4.04259e-25	3.16727e-25
269.90000000000003	3.81705e-25	3.00948e-25
270.0	3.92056e-25	3.0445399999999998e-25
270.1	3.7090599999999998e-25	3.24963e-25
270.2	4.02308e-25	3.04033e-25
270.3	3.66725e-25	3.11251e-25
270.40000000000003	3.71905e-25	3.1000999999999998e-25
270.5	3.85339e-25	3.22585e-25
270.6	3.95491e-25	2.98001e-25
270.7	4.02229e-25	3.12447e-25
270.8	4.10626e-25	3.12383e-25
270.90000000000003	3.9979e-25	3.28129e-25
271.0	3.96147e-25	3.25095e-25
271.1	4.04984e-25	3.22712e-25
271.2	3.79186e-25	3.24851e-25
271.3	3.95961e-25	3.12175e-25
271.40000000000003	4.0247e-25	3.08394e-25
271.5	4.02082e-25	2.97949e-25
271.6	4.22948e-25	3.2105e-25
271.7	3.989e-25	3.07437e-25
271.8	4.13651e-25	3.1015e-25
271.90000000000003	4.02224e-25	3.2466e-25
272.0	4.06847e-25	3.13688e-25
272.1	3.9716e-25	3.41685e-25
272.2	4.29284e-25	3.26985e-25
272.3	4.23566e-25	3.1725099999999998e-25
272.40000000000003	4.20304e-25	3.22558e-25
272.5	4.1984799999999995e-25	3.24946e-25
272.6	4.23997e-25	3.07096e-25
272.7	4.48582e-25	3.20839e-25
272.8	4.25528e-25	3.24195e-25
272.90000000000003	4.3122e-25	3.25076e-25
273.0	4.32355e-25	3.10284e-25
273.1	4.55509e-25	3.13077e-25
273.2	4.26885e-25	3.22592e-25
273.3	4.65257e-25	3.28438e-25
273.40000000000003	4.74223e-25	3.25699e-25
273.5	4.35019e-25	3.1812e-25
273.6	4.41899e-25	3.209e-25
273.7	4.13473e-25	3.24744e-25
273.8	3.98476e-25	3.21735e-25
273.90000000000003	4.48266e-25	3.1825e-25
274.0	4.34734e-25	3.10018e-25
274.1	4.14685e-25	3.11989e-25
274.2	3.95468e-25	3.07035e-25
274.3	4.01227e-25	3.01989e-25
274.40000000000003	4.60033e-25	3.30126e-25
274.5	3.969e-25	3.1424e-25
274.6	4.29778e-25	3.05979e-25
274.7	4.1562e-25	3.35906e-25
274.8	4.19053e-25	3.24095e-25
274.90000000000003	4.22382e-25	3.11549e-25
275.0	4.14126e-25	3.16636e-25
275.1	4.12412e-25	3.19126e-25
275.2	4.23156e-25	3.38073e-25
275.3	4.17999e-25	3.16451e-25
275.40000000000003	4.07813e-25	3.04073e-25
275.5	4.18974e-25	3.22781e-25
275.6	4.21863e-25	3.1272e-25
275.7	4.3599e-25	3.11973e-25
275.8	4.12823e-25	3.09168e-25
275.90000000000003	4.08657e-25	3.14244e-25
276.0	4.15845e-25	3.25584e-25
276.1	4.0834399999999998e-25	3.27985e-25
276.2	4.19316e-25	3.07388e-25
276.3	4.19676e-25	3.32955e-25
276.40000000000003	4.30312e-25	3.36847e-25
276.5	3.95095e-25	3.20932e-25
276.6	4.12671e-25	3.29619e-25
276.7	4.44804e-25	3.05025e-25
276.8	4.11768e-25	3.07017e-25
276.90000000000003	3.85313e-25	3.16004e-25
277.0	3.8638799999999997e-25	3.17482e-25
277.1	3.78168e-25	3.35185e-25
277.2	3.90983e-25	3.23617e-25
277.3	3.82326e-25	3.21298e-25
277.40000000000003	4.0527e-25	3.3552e-25
277.5	3.88849e-25	3.3194e-25
277.6	4.11783e-25	3.27056e-25
277.7	3.8634e-25	3.23022e-25
277.8	3.75303e-25	3.07384e-25
277.90000000000003	4.05643e-25	3.04994e-25
278.0	3.78558e-25	3.25119e-25
278.1	3.97894e-25	3.08701e-25
278.2	3.81351e-25	3.07166e-25
278.3	4.16011e-25	3.16231e-25
278.40000000000003	4.0138699999999998e-25	3.14162e-25
278.5	3.85402e-25	3.16353e-25
278.6	4.13803e-25	3.0412e-25
278.7	4.02627e-25	3.4864e-25
278.8	3.90759e-25	3.12218e-25
278.90000000000003	4.20883e-25	3.12433e-25
279.0	3.87887e-25	3.38822e-25
279.1	4.41037e-25	3.12688e-25
279.2	4.7981e-25	3.16475e-25
279.3	4.96295e-25	3.37101e-25
279.40000000000003	4.76536e-25	3.15719e-25
279.5	4.96578e-25	3.04654e-25
279.6	5.23378e-25	3.17943e-25
279.7	4.39806e-25	3.18055e-25
279.8	4.44581e-25	3.33843e-25
279.90000000000003	4.37106e-25	3.12722e-25
280.0	4.08812e-25	3.24943e-25
280.1	4.42029e-25	3.35305e-25
280.2	4.15183e-25	3.28463e-25
280.3	4.04491e-25	3.36828e-25
280.40000000000003	3.98767e-25	3.29388e-25
280.5	4.08579e-25	3.12132e-25
280.6	4.23362e-25	3.06397e-25
280.7	3.90525e-25	3.13827e-25
280.8	3.78055e-25	3.16959e-25
280.90000000000003	3.74801e-25	3.01693e-25
281.0	3.57468e-25	3.0917e-25
281.1	3.73447e-25	3.25721e-25
281.2	4.01424e-25	3.07218e-25
281.3	4.15188e-25	3.07987e-25
281.40000000000003	3.85159e-25	3.19059e-25
281.5	4.0733e-25	3.32328e-25
281.6	3.88737e-25	3.388e-25
281.7	4.09166e-25	3.1105e-25
281.8	3.89848e-25	3.04023e-25
281.90000000000003	3.78668e-25	3.18555e-25
282.0	4.03872e-25	3.20156e-25
282.1	3.97914e-25	3.01508e-25
282.2	3.82363e-25	3.00577e-25
282.3	3.94634e-25	3.10977e-25
282.40000000000003	3.97052e-25	3.41847e-25
282.5	3.79136e-25	3.08931e-25
282.6	3.87194e-25	3.18636e-25
282.7	3.85884e-25	3.00106e-25
282.8	3.7335e-25	3.21626e-25
282.90000000000003	3.6456599999999998e-25	3.20457e-25
283.0	3.55067e-25	3.23418e-25
283.1	3.86078e-25	3.10583e-25
283.2	3.65791e-25	3.15197e-25
283.3	3.88154e-25	2.95644e-25
283.40000000000003	3.6908699999999998e-25	3.11235e-25
283.5	3.61111e-25	3.04616e-25
283.6	3.81323e-25	3.13819e-25
283.7	4.53852e-25	3.10055e-25
283.8	3.67182e-25	3.17283e-25
283.90000000000003	3.8725e-25	3.09148e-25
284.0	3.82344e-25	2.95167e-25
284.1	3.99662e-25	3.25973e-25
284.2	3.96762e-25	2.99166e-25
284.3	3.65028e-25	3.1268e-25
284.40000000000003	3.70859e-25	3.00379e-25
284.5	3.93756e-25	3.16087e-25
284.6	4.08004e-25	3.39216e-25
284.7	4.04001e-25	3.12889e-25
284.8	3.87272e-25	3.1266e-25
284.90000000000003	4.0303e-25	3.06927e-25
285.0	3.82619e-25	3.09411e-25
285.1	3.77209e-25	3.1052699999999998e-25
285.2	3.95376e-25	3.15171e-25
285.3	3.9821e-25	3.04966e-25
285.40000000000003	3.81446e-25	3.12517e-25
285.5	3.76193e-25	3.21175e-25
285.6	3.9291199999999998e-25	2.98812e-25
285.7	3.83509e-25	2.99751e-25
285.8	3.64125e-25	3.27559e-25
285.90000000000003	3.66678e-25	3.1658299999999998e-25
286.0	3.8783e-25	3.04153e-25
286.1	3.78047e-25	3.17433e-25
286.2	3.82046e-25	3.15792e-25
286.3	4.27872e-25	3.08278e-25
286.40000000000003	3.97597e-25	3.06756e-25
286.5	4.07975e-25	2.98823e-25
286.6	4.05731e-25	3.09352e-25
286.7	4.26444e-25	2.95906e-25
286.8	4.00832e-25	3.21701e-25
286.90000000000003	4.40369e-25	3.26616e-25
287.0	4.1778e-25	3.24924e-25
287.1	4.09374e-25	3.17309e-25
287.2	3.86829e-25	3.12866e-25
287.3	3.91422e-25	3.22164e-25
287.40000000000003	3.82228e-25	3.20903e-25
287.5	3.76486e-25	3.18722e-25
287.6	4.31067e-25	3.05235e-25
287.7	3.71265e-25	3.02654e-25
287.8	3.90248e-25	3.30344e-25
287.90000000000003	3.68743e-25	3.1960299999999998e-25
288.0	3.63892e-25	3.01283e-25
288.1	3.61709e-25	3.07635e-25
288.2	3.65117e-25	3.08268e-25
288.3	3.65188e-25	3.14668e-25
288.40000000000003	3.8600499999999998e-25	3.12594e-25
288.5	3.77648e-25	3.08409e-25
288.6	3.88406e-25	3.09241e-25
288.7	3.79087e-25	3.16326e-25
288.8	3.80862e-25	3.30204e-25
288.90000000000003	3.67308e-25	3.16137e-25
289.0	3.7979799999999998e-25	3.20633e-25
289.1	3.93383e-25	3.20824e-25
289.2	3.78278e-25	3.02426e-25
289.3	3.62204e-25	3.09528e-25
289.40000000000003	3.89101e-25	2.97762e-25
289.5	3.82664e-25	3.07323e-25
289.6	3.76872e-25	3.48494e-25
289.7	3.77394e-25	3.2798e-25
289.8	3.8276799999999998e-25	3.0509e-25
289.90000000000003	4.06777e-25	3.18294e-25
290.0	3.73568e-25	3.01433e-25
290.1	3.84544e-25	3.05626e-25
290.2	3.72025e-25	3.22951e-25
290.3	3.7594e-25	3.0899199999999998e-25
290.40000000000003	3.9196099999999998e-25	3.10293e-25
290.5	3.77931e-25	2.99741e-25
290.6	3.95628e-25	3.27113e-25
290.7	3.61017e-25	3.07037e-25
290.8	3.75075e-25	3.16777e-25
290.90000000000003	3.74306e-25	2.9756399999999998e-25
291.0	3.97685e-25	3.14931e-25
291.1	3.93857e-25	3.08063e-25
291.2	3.90996e-25	3.08074e-25
291.3	3.89852e-25	3.16848e-25
291.40000000000003	3.7287e-25	3.10366e-25
291.5	3.73738e-25	3.28539e-25
291.6	3.81845e-25	2.92554e-25
291.7	3.58447e-25	3.0406e-25
291.8	3.49056e-25	3.22527e-25
291.90000000000003	3.72059e-25	3.08964e-25
292.0	3.71963e-25	3.2695e-25
292.1	3.9297799999999997e-25	3.24652e-25
292.2	3.67966e-25	3.28898e-25
292.3	3.753e-25	2.96419e-25
292.40000000000003	3.93499e-25	3.13439e-25
292.5	4.02383e-25	3.07864e-25
292.6	3.83007e-25	3.15995e-25
292.7	3.74725e-25	3.29676e-25
292.8	3.81434e-25	3.05168e-25
292.90000000000003	3.87257e-25	3.22875e-25
293.0	3.98535e-25	2.93236e-25
293.1	3.88395e-25	3.159e-25
293.2	3.68396e-25	3.09938e-25
293.3	3.81662e-25	3.09052e-25
293.40000000000003	3.78771e-25	3.27947e-25
293.5	3.93717e-25	3.20601e-25
293.6	3.88677e-25	2.98512e-25
293.7	3.87349e-25	3.08069e-25
293.8	3.92804e-25	3.0524e-25
293.90000000000003	3.8275099999999998e-25	3.20347e-25
294.0	3.70438e-25	3.12748e-25
294.1	3.91338e-25	2.97857e-25
294.2	3.66327e-25	3.19129e-25
294.3	3.57461e-25	3.08843e-25
294.40000000000003	3.6943e-25	3.22264e-25
294.5	3.8105e-25	3.06533e-25
294.6	3.84515e-25	3.06633e-25
294.7	3.70392e-25	3.09261e-25
294.8	3.61028e-25	3.00957e-25
294.90000000000003	3.88873e-25	3.18688e-25
295.0	3.91965e-25	3.07761e-25
295.1	3.90901e-25	3.15973e-25
295.2	3.70253e-25	3.18032e-25
295.3	3.81843e-25	3.03395e-25
295.40000000000003	3.63413e-25	3.01773e-25
295.5	3.82189e-25	3.3848e-25
295.6	3.87242e-25	3.07073e-25
295.7	3.53068e-25	3.06708e-25
295.8	3.72701e-25	3.1423099999999998e-25
295.90000000000003	3.81638e-25	3.02879e-25
296.0	3.84114e-25	3.31614e-25
296.1	3.67238e-25	3.26091e-25
296.2	3.93102e-25	3.30115e-25
296.3	3.5761e-25	3.22831e-25
296.40000000000003	3.79238e-25	3.19027e-25
296.5	3.86834e-25	3.21039e-25
296.6	3.81581e-25	3.34598e-25
296.7	3.67336e-25	3.14418e-25
296.8	3.61287e-25	3.17675e-25
296.90000000000003	3.6891e-25	3.10755e-25
297.0	3.93291e-25	3.29145e-25
297.1	3.8119e-25	3.00715e-25
297.2	4.03781e-25	3.15588e-25
297.3	3.82246e-25	3.16702e-25
297.40000000000003	3.85866e-25	3.0951e-25
297.5	3.66682e-25	3.131e-25
297.6	3.88934e-25	3.25183e-25
297.7	3.83172e-25	3.09387e-25
297.8	3.68853e-25	3.12823e-25
297.90000000000003	4.04344e-25	3.16752e-25
298.0	3.99417e-25	3.18603e-25
298.1	4.30996e-25	3.11979e-25
298.2	3.79626e-25	3.09524e-25
298.3	3.67229e-25	3.38626e-25
298.40000000000003	4.09252e-25	3.18238e-25
298.5	3.70869e-25	3.25855e-25
298.6	4.01192e-25	3.14489e-25
298.7	3.99078e-25	3.18814e-25
298.8	4.08865e-25	3.1782e-25
298.90000000000003	4.38018e-25	3.25314e-25
299.0	3.98038e-25	3.14981e-25
299.1	4.20992e-25	3.0610599999999998e-25
299.2	4.15503e-25	3.40526e-25
299.3		
299.40000000000003	5.70692e-25	3.14573e-25
299.5		
299.6		
299.7	6.46966e-25	3.0735699999999998e-25
299.8	6.10538e-25	3.24073e-25
299.90000000000003	5.24601e-25	3.31058e-25
300.0	6.03158e-25	3.30627e-25
300.1	5.78977e-25	3.35451e-25
300.2	6.07425e-25	3.16741e-25
300.3	6.01512e-25	3.27572e-25
300.40000000000003	4.37328e-25	3.34884e-25
300.5	4.14012e-25	3.10493e-25
300.6	4.0105299999999997e-25	3.2916e-25
300.7	3.9759999999999998e-25	3.21203e-25
300.8	3.97088e-25	3.10681e-25
300.90000000000003	4.13278e-25	3.18183e-25
301.0	4.0796e-25	3.25835e-25
301.1	4.0269e-25	3.10755e-25
301.2	3.90198e-25	3.23465e-25
301.3	3.76654e-25	3.3598e-25
301.40000000000003	3.9064e-25	3.24791e-25
301.5	3.8267e-25	3.0213499999999998e-25
301.6	3.6886999999999997e-25	3.17595e-25
301.7	3.80971e-25	3.30183e-25
301.8	3.92596e-25	3.27202e-25
301.90000000000003	3.87343e-25	3.30992e-25
302.0	4.90731e-25	3.04964e-25
302.1		
302.2	1.21118e-24	3.1862e-25
302.3	4.04936e-25	3.1566599999999998e-25
302.40000000000003	3.94677e-25	3.16229e-25
302.5	3.66255e-25	3.22685e-25
302.6	3.82685e-25	3.08389e-25
302.7	3.84697e-25	3.0972599999999998e-25
302.8	3.74732e-25	3.32671e-25
302.90000000000003	3.89714e-25	3.19322e-25
303.0	4.25592e-25	3.15103e-25
303.1	6.44133e-25	3.10578e-25
303.2		
303.3	5.06603e-25	3.14636e-25
303.40000000000003	4.18419e-25	3.04368e-25
303.5	3.80726e-25	3.20162e-25
303.6	4.02314e-25	3.18629e-25
303.7	3.80784e-25	3.02717e-25
303.8	3.87781e-25	3.13809e-25
303.90000000000003	3.66803e-25	3.16139e-25
304.0	4.1238e-25	3.22952e-25
304.1	3.66042e-25	3.11726e-25
304.2	3.88323e-25	3.13248e-25
304.3	3.83071e-25	3.12547e-25
304.40000000000003	3.83403e-25	3.14473e-25
304.5	3.73893e-25	3.37112e-25
304.6	4.0165e-25	3.1626e-25
304.7	3.66059e-25	3.4505e-25
304.8	3.73871e-25	3.18058e-25
304.90000000000003	3.94467e-25	3.10006e-25
305.0	3.92558e-25	3.1192e-25
305.1	3.83254e-25	3.0881e-25
305.2	3.80393e-25	3.16431e-25
305.3	3.98274e-25	3.26199e-25
305.40000000000003	3.82277e-25	3.1424e-25
305.5	3.87585e-25	3.13262e-25
305.6	3.79959e-25	3.29119e-25
305.7	3.76171e-25	3.10706e-25
305.8	3.76099e-25	3.21863e-25
305.90000000000003	3.6871e-25	3.37641e-25
306.0	3.74282e-25	
306.1	3.87172e-25	
306.2	3.87404e-25	2.23458e-24
306.3	3.86851e-25	3.86899e-25
306.40000000000003	3.77181e-25	3.32756e-25
306.5	3.72694e-25	3.07404e-25
306.6	3.77859e-25	3.34413e-25
306.7	3.71284e-25	3.21606e-25
306.8	3.80984e-25	3.25125e-25
306.90000000000003	3.76658e-25	3.1837e-25
307.0	3.5936e-25	3.3734e-25
307.1	4.10193e-25	3.31041e-25
307.2	3.75836e-25	4.00644e-25
307.3	3.82852e-25	
307.40000000000003	3.93621e-25	
307.5	3.74371e-25	3.48778e-25
307.6	4.14241e-25	3.25797e-25
307.7	3.67076e-25	3.20165e-25
307.8	3.76179e-25	3.05546e-25
307.90000000000003	3.6788599999999998e-25	3.16818e-25
308.0	3.99248e-25	3.29283e-25
308.1	3.60052e-25	3.08075e-25
308.2	3.76702e-25	3.06874e-25
308.3	3.70842e-25	3.10035e-25
308.40000000000003	3.80628e-25	3.03334e-25
308.5	3.81215e-25	3.38962e-25
308.6	3.77533e-25	3.16532e-25
308.7	3.68609e-25	3.18226e-25
308.8	3.65055e-25	3.03619e-25
308.90000000000003	3.97242e-25	3.20201e-25
309.0	3.811e-25	3.06597e-25
309.1	3.77793e-25	3.11768e-25
309.2	3.84376e-25	3.15159e-25
309.3	3.82847e-25	3.08564e-25
309.40000000000003	3.89318e-25	3.25565e-25
309.5	3.97324e-25	3.13222e-25
309.6	3.96861e-25	3.18685e-25
309.7	3.9718299999999998e-25	3.04933e-25
309.8	3.83597e-25	3.05597e-25
309.90000000000003	3.80414e-25	3.19129e-25
310.0	3.70381e-25	3.08483e-25
310.1	3.78305e-25	3.25583e-25
310.2	4.10569e-25	3.08999e-25
310.3	3.85159e-25	3.05119e-25
310.40000000000003	4.29729e-25	3.02711e-25
310.5	3.81687e-25	3.23038e-25
310.6	3.98508e-25	3.02255e-25
310.7	3.74219e-25	3.21503e-25
310.8	3.73957e-25	3.20543e-25
310.90000000000003	3.67749e-25	3.29252e-25
311.0	3.83546e-25	3.06436e-25
311.1	3.73593e-25	3.06708e-25
311.2	3.77545e-25	3.24018e-25
311.3	3.67196e-25	2.95849e-25
311.40000000000003	3.71912e-25	3.17368e-25
311.5	3.90475e-25	3.20543e-25
311.6	3.8940799999999998e-25	3.29005e-25
311.7	3.91411e-25	3.29916e-25
311.8	3.71207e-25	3.49472e-25
311.90000000000003	4.16232e-25	3.14071e-25
312.0	3.96504e-25	3.26783e-25
312.1	3.5602399999999998e-25	3.17004e-25
312.2	3.79907e-25	3.27844e-25
312.3	3.79721e-25	3.522e-25
312.40000000000003	3.92436e-25	3.01372e-25
312.5	4.1737799999999995e-25	3.11251e-25
312.6	4.17398e-25	3.20608e-25
312.7	3.59688e-25	3.35896e-25
312.8	3.92974e-25	3.29749e-25
312.90000000000003	3.76542e-25	3.25744e-25
313.0	3.71025e-25	3.10484e-25
313.1	3.94042e-25	3.2582599999999998e-25
313.2	3.86154e-25	3.0268e-25
313.3	3.70715e-25	3.04903e-25
313.40000000000003	3.71181e-25	3.41014e-25
313.5	4.18912e-25	3.05418e-25
313.6	3.91442e-25	3.36801e-25
313.7	3.6850299999999998e-25	3.14189e-25
313.8	3.77244e-25	3.01783e-25
313.90000000000003	3.92976e-25	3.12083e-25
314.0	3.73204e-25	3.12942e-25
314.1	3.63459e-25	3.05463e-25
314.2	3.84858e-25	3.11155e-25
314.3	3.71561e-25	3.15268e-25
314.40000000000003	3.9377e-25	2.99303e-25
314.5	3.92873e-25	3.17002e-25
314.6	3.7921399999999998e-25	3.15242e-25
314.7	3.81053e-25	3.71486e-25
314.8	3.7130599999999998e-25	
314.90000000000003	3.92157e-25	2.33905e-24
315.0	4.20698e-25	
315.1	3.99113e-25	
315.2	3.82445e-25	3.58955e-25
315.3	3.63358e-25	3.42644e-25
315.40000000000003	4.02847e-25	3.20646e-25
315.5	4.14069e-25	3.14592e-25
315.6	3.88489e-25	3.1268e-25
315.7	3.71061e-25	3.27601e-25
315.8	4.02924e-25	3.09671e-25
315.90000000000003	3.73823e-25	3.32507e-25
316.0	4.11574e-25	2.97362e-25
316.1	3.71587e-25	3.00977e-25
316.2	4.03794e-25	3.1185e-25
316.3	3.73123e-25	3.19739e-25
316.40000000000003	3.77812e-25	3.31928e-25
316.5	3.80274e-25	3.20831e-25
316.6	3.81378e-25	3.19264e-25
316.7	3.80905e-25	3.17595e-25
316.8	3.9994e-25	3.1376399999999998e-25
316.90000000000003	3.78116e-25	3.52529e-25
317.0	3.91269e-25	3.00369e-25
317.1	3.68993e-25	3.24337e-25
317.20000000000005	3.65529e-25	3.29646e-25
317.3	3.75116e-25	3.01783e-25
317.40000000000003	3.81497e-25	3.12498e-25
317.5	3.95816e-25	3.17635e-25
317.6	3.64143e-25	3.1487e-25
317.70000000000005	3.59069e-25	3.33999e-25
317.8	3.73871e-25	3.08517e-25
317.90000000000003	3.59222e-25	3.16095e-25
318.0	3.865e-25	3.10524e-25
318.1	3.76901e-25	2.99946e-25
318.20000000000005	3.69705e-25	3.05423e-25
318.3	3.79567e-25	3.2336e-25
318.40000000000003	3.90473e-25	3.15024e-25
318.5	3.80865e-25	3.18079e-25
318.6	3.71632e-25	3.24031e-25
318.70000000000005	3.58522e-25	3.30623e-25
318.8	3.66018e-25	3.23549e-25
318.90000000000003	4.02242e-25	3.08153e-25
319.0	3.93808e-25	3.09287e-25
319.1	3.73259e-25	2.99381e-25
319.20000000000005	3.80875e-25	3.03078e-25
319.3	3.66742e-25	3.15157e-25
319.40000000000003	3.87956e-25	3.00794e-25
319.5	3.9362899999999998e-25	3.05406e-25
319.6	4.14382e-25	3.32034e-25
319.70000000000005	3.8683899999999998e-25	3.08242e-25
319.8	3.86296e-25	3.04144e-25
319.90000000000003	3.7474e-25	3.28638e-25
320.0	3.65801e-25	3.11863e-25
320.1	3.62194e-25	3.26517e-25
320.20000000000005	3.94649e-25	3.07175e-25
320.3	3.87315e-25	3.20531e-25
320.40000000000003	3.8929099999999998e-25	3.30056e-25
320.5	3.7405e-25	3.18929e-25
320.6	3.87244e-25	3.23185e-25
320.70000000000005	4.00257e-25	3.11831e-25
320.8	3.75739e-25	3.22149e-25
320.90000000000003	3.66029e-25	3.22455e-25
321.0	3.59907e-25	3.16192e-25
321.1	3.88063e-25	3.24569e-25
321.20000000000005	3.65724e-25	3.00942e-25
321.3	3.76332e-25	3.28934e-25
321.40000000000003	3.79002e-25	3.07706e-25
321.5	4.27499e-25	3.31994e-25
321.6	3.90364e-25	3.43936e-25
321.70000000000005	3.956e-25	3.08515e-25
321.8	3.7094e-25	3.03875e-25
321.90000000000003	3.87992e-25	3.20465e-25
322.0	3.71364e-25	3.14424e-25
322.1	3.71688e-25	3.06289e-25
322.20000000000005	3.72667e-25	3.12898e-25
322.3	3.67281e-25	3.0826e-25
322.40000000000003	3.75776e-25	3.31601e-25
322.5	3.79696e-25	3.13634e-25
322.6	3.82107e-25	3.17643e-25
322.70000000000005	4.1121399999999998e-25	3.02597e-25
322.8	3.74047e-25	3.08547e-25
322.90000000000003	3.78284e-25	3.12048e-25
323.0	3.83303e-25	3.12455e-25
323.1	3.8122e-25	3.0745e-25
323.20000000000005	3.95527e-25	3.09568e-25
323.3	3.77894e-25	3.07151e-25
323.40000000000003	3.67116e-25	3.1593e-25
323.5	3.84299e-25	3.04269e-25
323.6	3.9174e-25	3.14138e-25
323.70000000000005	3.70408e-25	3.07154e-25
323.8	3.82013e-25	3.1174499999999998e-25
323.90000000000003	3.68359e-25	3.05851e-25
324.0	3.95826e-25	3.09845e-25
324.1	3.61693e-25	3.19677e-25
324.20000000000005	3.79262e-25	3.02634e-25
324.3	3.72463e-25	3.11411e-25
324.40000000000003	3.64068e-25	3.23417e-25
324.5	3.98657e-25	3.13369e-25
324.6	3.77944e-25	3.03964e-25
324.70000000000005	4.07507e-25	3.07486e-25
324.8	3.83808e-25	3.226e-25
324.90000000000003	3.95889e-25	3.18857e-25
325.0	3.91004e-25	3.16342e-25
325.1	3.93926e-25	3.22401e-25
325.20000000000005	3.80511e-25	3.2468e-25
325.3	3.77789e-25	3.16284e-25
325.40000000000003	3.78191e-25	3.1219e-25
325.5	3.91469e-25	3.05519e-25
325.6	4.00466e-25	3.19597e-25
325.70000000000005	4.03542e-25	3.30967e-25
325.8	3.77897e-25	3.12475e-25
325.90000000000003	3.89423e-25	3.11429e-25
326.0	3.79153e-25	3.18779e-25
326.1	3.9145999999999998e-25	3.09714e-25
326.20000000000005	3.95203e-25	3.66577e-25
326.3	3.93082e-25	3.2029e-25
326.40000000000003	3.85649e-25	2.95062e-25
326.5	3.78903e-25	3.21098e-25
326.6	3.8053199999999998e-25	3.07925e-25
326.70000000000005	3.81902e-25	3.31062e-25
326.8	3.80663e-25	3.27712e-25
326.90000000000003	3.84852e-25	3.2773e-25
327.0	3.88293e-25	3.17145e-25
327.1	3.86873e-25	2.97772e-25
327.20000000000005	3.7479299999999998e-25	3.28732e-25
327.3	3.91515e-25	3.04487e-25
327.40000000000003	3.58681e-25	3.10853e-25
327.5	3.69024e-25	3.11591e-25
327.6	3.79134e-25	3.04387e-25
327.70000000000005	3.64509e-25	3.00038e-25
327.8	3.85432e-25	3.09037e-25
327.90000000000003	3.64409e-25	3.13871e-25
328.0	3.82992e-25	3.20728e-25
328.1	3.76368e-25	3.20222e-25
328.20000000000005	3.90981e-25	3.20369e-25
328.3	4.32783e-25	3.56098e-25
328.40000000000003	3.93574e-25	3.04628e-25
328.5	3.70413e-25	3.24803e-25
328.6	3.74463e-25	3.10522e-25
328.70000000000005	3.69966e-25	3.0437099999999998e-25
328.8	3.86142e-25	3.14304e-25
328.90000000000003	3.79813e-25	3.24116e-25
329.0	3.9966899999999998e-25	3.33625e-25
329.1	3.90998e-25	3.6293e-25
329.20000000000005	3.78605e-25	3.17683e-25
329.3	3.95299e-25	3.35104e-25
329.40000000000003	3.76098e-25	3.19784e-25
329.5	3.88783e-25	3.09708e-25
329.6	3.94491e-25	3.1194e-25
329.70000000000005	3.80584e-25	3.18695e-25
329.8	3.85702e-25	3.2874e-25
329.90000000000003	3.77598e-25	3.37111e-25
330.0	3.7055e-25	3.1275e-25
330.1	3.88291e-25	3.11446e-25
330.20000000000005	3.97024e-25	3.28576e-25
330.3	3.9158e-25	3.14459e-25
330.40000000000003	3.69138e-25	3.38851e-25
330.5	3.73137e-25	3.16704e-25
330.6	3.81177e-25	3.43121e-25
330.70000000000005	3.65641e-25	3.33153e-25
330.8	3.75579e-25	3.08951e-25
330.90000000000003	3.81148e-25	3.11991e-25
331.0	3.70697e-25	3.1173e-25
331.1	3.66024e-25	3.19604e-25
331.20000000000005	3.70444e-25	3.06688e-25
331.3	4.01471e-25	3.35751e-25
331.40000000000003	3.83374e-25	3.11079e-25
331.5	3.61352e-25	3.15515e-25
331.6	3.73171e-25	3.41065e-25
331.70000000000005	3.78851e-25	3.04497e-25
331.8	4.01461e-25	3.17378e-25
331.90000000000003	3.72497e-25	3.14228e-25
332.0	3.77997e-25	3.15506e-25
332.1	3.74548e-25	3.08048e-25
332.20000000000005	3.9338e-25	3.17655e-25
332.3	4.13272e-25	2.98842e-25
332.40000000000003	3.77295e-25	3.05559e-25
332.5	3.8968e-25	3.17476e-25
332.6	3.65619e-25	3.11393e-25
332.70000000000005	3.84973e-25	3.05592e-25
332.8	3.70675e-25	2.98814e-25
332.90000000000003	3.68352e-25	3.02531e-25
333.0	4.14934e-25	3.17859e-25
333.1	3.7852e-25	3.07919e-25
333.20000000000005		
333.3	3.68375e-25	3.29564e-25
333.40000000000003	4.09791e-25	3.5532e-25
333.5	3.81268e-25	3.18851e-25
333.6	3.89061e-25	3.14286e-25
333.70000000000005	4.01322e-25	3.06794e-25
333.8	3.73229e-25	3.3438e-25
333.90000000000003	4.23756e-25	3.29119e-25
334.0	3.70795e-25	3.10033e-25
334.1	4.04321e-25	3.23844e-25
334.20000000000005	3.80227e-25	3.25365e-25
334.3	3.9525e-25	3.23917e-25
334.40000000000003	3.86553e-25	3.21588e-25
334.5	4.4709e-25	3.26266e-25
334.6	3.78358e-25	3.36353e-25
334.70000000000005	3.75003e-25	3.11151e-25
334.8	3.75471e-25	3.21415e-25
334.90000000000003	4.50919e-25	3.06154e-25
335.0	3.69362e-25	3.2966e-25
335.1	3.8264e-25	3.33811e-25
335.20000000000005	3.77157e-25	3.23008e-25
335.3	3.84116e-25	3.28767e-25
335.40000000000003	3.6541699999999998e-25	3.33737e-25
335.5	3.84212e-25	3.06132e-25
335.6	3.69275e-25	3.45568e-25
335.70000000000005	4.03947e-25	3.24396e-25
335.8	4.10494e-25	3.12729e-25
335.90000000000003	3.76467e-25	3.02211e-25
336.0	3.62302e-25	3.12074e-25
336.1	3.92235e-25	3.47997e-25
336.20000000000005	3.76948e-25	3.39785e-25
336.3	4.09791e-25	3.26798e-25
336.40000000000003	3.9046e-25	3.10804e-25
336.5	3.71437e-25	3.13758e-25
336.6	3.88323e-25	3.2535e-25
336.70000000000005	3.82396e-25	3.17882e-25
336.8	3.832e-25	3.30897e-25
336.90000000000003	3.8573799999999998e-25	3.0735699999999998e-25
337.0	3.87851e-25	3.51973e-25
337.1	3.64045e-25	3.17778e-25
337.20000000000005	3.8788e-25	3.18664e-25
337.3	3.7812999999999998e-25	3.18763e-25
337.40000000000003	4.11617e-25	3.30291e-25
337.5	3.87405e-25	3.35588e-25
337.6	3.78436e-25	3.17845e-25
337.70000000000005	3.98879e-25	3.30392e-25
337.8	4.61257e-25	3.0432099999999998e-25
337.90000000000003	3.91391e-25	3.15439e-25
338.0	3.70884e-25	3.21558e-25
338.1	3.93157e-25	3.08252e-25
338.20000000000005	3.7795e-25	3.25713e-25
338.3	3.77085e-25	3.22208e-25
338.40000000000003	3.787e-25	3.14372e-25
338.5	3.66994e-25	3.35413e-25
338.6	3.89301e-25	3.49914e-25
338.70000000000005	3.87857e-25	3.19454e-25
338.8	3.73106e-25	3.20065e-25
338.90000000000003	3.9814999999999997e-25	3.25123e-25
339.0	3.84518e-25	3.16778e-25
339.1	3.93515e-25	3.06724e-25
339.20000000000005	3.70067e-25	3.12377e-25
339.3	3.70742e-25	3.23775e-25
339.40000000000003	3.87036e-25	3.11854e-25
339.5	3.68678e-25	3.18747e-25
339.6	4.14443e-25	3.15779e-25
339.70000000000005	4.08376e-25	3.24873e-25
339.8	4.08109e-25	3.24079e-25
339.90000000000003	4.03012e-25	3.21984e-25
340.0	3.82039e-25	3.36344e-25
340.1	3.97419e-25	3.06766e-25
340.20000000000005	3.94804e-25	3.15507e-25
340.3	3.74876e-25	3.1658e-25
340.40000000000003	3.68983e-25	3.01893e-25
340.5	4.35382e-25	3.1725099999999998e-25
340.6	3.6353e-25	3.08677e-25
340.70000000000005	3.86266e-25	3.12687e-25
340.8	3.81892e-25	3.14895e-25
340.90000000000003	3.79905e-25	3.18393e-25
341.0	3.79643e-25	3.10946e-25
341.1	4.03696e-25	3.1089399999999998e-25
341.20000000000005	3.81323e-25	3.15601e-25
341.3	3.62333e-25	3.24338e-25
341.40000000000003	3.78716e-25	3.39206e-25
341.5	3.98642e-25	3.49708e-25
341.6	3.88153e-25	3.21217e-25
341.70000000000005	3.91481e-25	3.05464e-25
341.8	3.60821e-25	3.27143e-25
341.90000000000003	3.76241e-25	3.41585e-25
342.0	3.82096e-25	3.19556e-25
342.1	4.2363499999999995e-25	3.10404e-25
342.20000000000005	3.71819e-25	3.2789499999999998e-25
342.3	3.70357e-25	3.23526e-25
342.40000000000003	3.87049e-25	3.37611e-25
342.5	3.99349e-25	3.2462499999999998e-25
342.6	3.76534e-25	3.31254e-25
342.70000000000005	3.80558e-25	3.23664e-25
342.8	3.81542e-25	3.14206e-25
342.90000000000003	3.91537e-25	3.06421e-25
343.0	3.97779e-25	3.12582e-25
343.1	4.0534099999999998e-25	3.1223e-25
343.20000000000005	3.74833e-25	3.24393e-25
343.3	3.66898e-25	3.11201e-25
343.40000000000003	3.80217e-25	3.2352e-25
343.5	4.17438e-25	3.11656e-25
343.6	3.8578799999999998e-25	3.09442e-25
343.70000000000005	3.87084e-25	3.03997e-25
343.8	3.93153e-25	3.57749e-25
343.90000000000003	3.81085e-25	3.16692e-25
344.0	3.86801e-25	3.23665e-25
344.1	3.64915e-25	3.16259e-25
344.20000000000005	3.8966e-25	3.08346e-25
344.3	3.9910099999999997e-25	3.2223899999999998e-25
344.40000000000003	3.88688e-25	3.3232e-25
344.5	3.99399e-25	3.16423e-25
344.6	4.29691e-25	3.14836e-25
344.70000000000005	3.81941e-25	3.16197e-25
344.8	4.11476e-25	3.2602599999999998e-25
344.90000000000003	3.75901e-25	3.18794e-25
345.0	3.59746e-25	3.2079e-25
345.1	3.78153e-25	3.05529e-25
345.20000000000005	3.63629e-25	3.20629e-25
345.3	3.83915e-25	3.5375e-25
345.40000000000003	3.67054e-25	3.2119e-25
345.5	4.09884e-25	3.25244e-25
345.6	3.88986e-25	3.11213e-25
345.70000000000005	3.77141e-25	2.97895e-25
345.8	3.82155e-25	3.42904e-25
345.90000000000003	3.97286e-25	3.08697e-25
346.0	3.7782e-25	3.1903599999999998e-25
346.1	3.81468e-25	3.12238e-25
346.20000000000005	3.91228e-25	3.27033e-25
346.3	4.10323e-25	3.02606e-25
346.40000000000003	3.7711e-25	3.4444499999999998e-25
346.5	3.8138299999999998e-25	3.16432e-25
346.6	3.85806e-25	3.16552e-25
346.70000000000005	3.65511e-25	3.19557e-25
346.8	3.63054e-25	3.43696e-25
346.90000000000003	3.86134e-25	3.23613e-25
347.0	3.89016e-25	3.02077e-25
347.1	3.96113e-25	3.15087e-25
347.20000000000005	3.93711e-25	3.45503e-25
347.3	3.75033e-25	3.17754e-25
347.40000000000003	3.89796e-25	3.25835e-25
347.5	3.77481e-25	3.19571e-25
347.6	3.8687199999999998e-25	3.28085e-25
347.70000000000005	3.89547e-25	3.43225e-25
347.8	3.7873e-25	3.15395e-25
347.90000000000003	3.77821e-25	3.1081099999999998e-25
348.0	3.98874e-25	3.22644e-25
348.1	3.93853e-25	3.19009e-25
348.20000000000005	3.75565e-25	3.1064399999999998e-25
348.3	4.05013e-25	3.17396e-25
348.40000000000003	3.87824e-25	3.23658e-25
348.5	4.15628e-25	3.22094e-25
348.6	3.79756e-25	3.46842e-25
348.70000000000005	3.869e-25	3.19952e-25
348.8	3.8372e-25	3.1756799999999998e-25
348.90000000000003	3.80562e-25	3.12436e-25
349.0	3.69951e-25	3.25488e-25
349.1	3.7959e-25	3.26174e-25
349.20000000000005	3.79902e-25	3.04686e-25
349.3	4.01263e-25	3.31634e-25
349.40000000000003	3.86707e-25	3.24083e-25
349.5	3.80934e-25	3.16418e-25
349.6	3.88147e-25	3.20202e-25
349.70000000000005	4.0253799999999998e-25	3.13155e-25
349.8	3.94393e-25	3.37676e-25
349.90000000000003	3.77716e-25	3.4065e-25
350.0	3.85315e-25	3.177e-25
350.1	3.88982e-25	3.17263e-25
350.20000000000005	3.9189e-25	3.1507e-25
350.3	4.02115e-25	3.13937e-25
350.40000000000003	3.96954e-25	3.07871e-25
350.5	3.80479e-25	3.22338e-25
350.6	4.16198e-25	3.09283e-25
350.70000000000005	3.83413e-25	3.19364e-25
350.8	3.74829e-25	3.41748e-25
350.90000000000003	3.87047e-25	3.06737e-25
351.0	3.97105e-25	3.28495e-25
351.1	3.96704e-25	3.06347e-25
351.20000000000005	4.28642e-25	3.16367e-25
351.3	4.0625e-25	3.12694e-25
351.40000000000003	3.80434e-25	3.37026e-25
351.5	3.84769e-25	3.2427e-25
351.6	4.14975e-25	3.18934e-25
351.70000000000005	4.15732e-25	3.21445e-25
351.8	3.82264e-25	3.01246e-25
351.90000000000003	4.16631e-25	3.08249e-25
352.0	3.76219e-25	3.08598e-25
352.1	3.92666e-25	3.2809499999999998e-25
352.20000000000005	3.9174399999999998e-25	3.28407e-25
352.3	3.88677e-25	3.47742e-25
352.40000000000003	3.83219e-25	3.29455e-25
352.5	3.9793e-25	3.21996e-25
352.6	3.72156e-25	3.05941e-25
352.70000000000005	3.79495e-25	3.0871e-25
352.8	3.78651e-25	3.38214e-25
352.90000000000003	3.93165e-25	3.17236e-25
353.0	3.84335e-25	3.17319e-25
353.1	4.08743e-25	3.25123e-25
353.20000000000005	3.84656e-25	3.34835e-25
353.3	3.87081e-25	3.32868e-25
353.40000000000003	4.15936e-25	3.3426e-25
353.5	3.94782e-25	3.28008e-25
353.6	3.6925399999999998e-25	3.22305e-25
353.70000000000005	3.83176e-25	3.15659e-25
353.8	3.73468e-25	3.20861e-25
353.90000000000003	3.95824e-25	3.61233e-25
354.0	3.81574e-25	3.16578e-25
354.1	3.99052e-25	3.17654e-25
354.20000000000005	4.09882e-25	3.11672e-25
354.3	3.96602e-25	3.19259e-25
354.40000000000003	3.89025e-25	3.27078e-25
354.5	3.98035e-25	3.25453e-25
354.6	4.29391e-25	3.40518e-25
354.70000000000005	4.2172e-25	3.042e-25
354.8	4.1049e-25	3.24171e-25
354.90000000000003	3.92043e-25	3.36645e-25
355.0	3.89431e-25	3.19321e-25
355.1	3.68005e-25	3.2685e-25
355.20000000000005	3.79973e-25	3.1879e-25
355.3	3.87315e-25	3.04752e-25
355.40000000000003	3.75995e-25	3.23592e-25
355.5	4.13061e-25	3.23463e-25
355.6	3.93587e-25	3.27585e-25
355.70000000000005	4.03168e-25	3.65046e-25
355.8	4.01981e-25	3.15609e-25
355.90000000000003	3.85408e-25	3.19671e-25
356.0	3.91456e-25	3.18491e-25
356.1	4.19449e-25	3.17368e-25
356.20000000000005	4.17041e-25	3.35092e-25
356.3	3.62188e-25	3.22193e-25
356.40000000000003	4.15033e-25	3.32735e-25
356.5	3.67781e-25	3.32523e-25
356.6	3.80515e-25	3.19211e-25
356.70000000000005	3.85209e-25	3.13789e-25
356.8	4.25318e-25	3.32642e-25
356.90000000000003	3.86856e-25	3.1361e-25
357.0	3.8942499999999998e-25	3.21742e-25
357.1	4.32825e-25	3.06331e-25
357.20000000000005	3.78443e-25	3.28717e-25
357.3	3.92023e-25	3.20673e-25
357.40000000000003	3.87451e-25	3.15868e-25
357.5	3.71222e-25	3.4032399999999997e-25
357.6	3.95487e-25	3.31718e-25
357.70000000000005	3.75922e-25	3.72683e-25
357.8	3.87333e-25	3.23892e-25
357.90000000000003	4.05219e-25	3.18749e-25
358.0	3.86685e-25	3.17759e-25
358.1	3.72086e-25	3.20641e-25
358.20000000000005	4.05398e-25	3.49311e-25
358.3	4.04201e-25	3.25227e-25
358.40000000000003	3.91854e-25	3.10821e-25
358.5	3.88725e-25	3.14105e-25
358.6	4.10596e-25	3.17776e-25
358.70000000000005	3.95348e-25	3.26939e-25
358.8	3.86818e-25	3.11332e-25
358.90000000000003	3.92385e-25	3.34336e-25
359.0	3.99281e-25	3.09649e-25
359.1	3.87476e-25	3.23239e-25
359.20000000000005	3.78688e-25	3.14375e-25
359.3	3.80839e-25	3.45879e-25
359.40000000000003	4.05052e-25	3.28142e-25
359.5	4.15885e-25	3.14904e-25
359.6	3.79762e-25	3.37245e-25
359.70000000000005	4.23403e-25	3.71609e-25
359.8	4.11692e-25	5.06437e-25
359.90000000000003	4.20681e-25	5.30056e-25
360.0	3.98596e-25	4.78587e-25
360.1	3.81437e-25	4.4315499999999995e-25
360.20000000000005	3.95042e-25	3.58815e-25
360.3	4.0457399999999998e-25	3.0925899999999998e-25
360.4	3.93523e-25	3.51174e-25
360.5	3.84018e-25	3.16838e-25
360.6	3.90462e-25	3.23829e-25
360.7	3.82036e-25	3.17211e-25
360.8	3.8466e-25	3.30662e-25
360.9	3.83758e-25	3.31318e-25
361.0	3.85378e-25	3.28163e-25
361.1	4.27496e-25	3.1419e-25
361.2	3.69863e-25	3.18839e-25
361.3	3.88858e-25	3.32557e-25
361.4	3.81007e-25	3.36441e-25
361.5	3.9104299999999998e-25	3.12424e-25
361.6	3.94472e-25	3.44491e-25
361.7	3.8441e-25	3.23525e-25
361.8	3.77097e-25	3.27339e-25
361.9	3.9328e-25	3.14262e-25
362.0	3.7147299999999998e-25	3.17652e-25
362.1	3.87608e-25	3.31755e-25
362.2	3.76195e-25	3.32204e-25
362.3	3.94277e-25	3.27816e-25
362.4	4.03124e-25	3.33564e-25
362.5	4.02635e-25	3.25528e-25
362.6	3.85049e-25	3.53081e-25
362.7	3.93249e-25	3.18061e-25
362.8	4.20905e-25	3.16962e-25
362.9	3.81856e-25	3.2042e-25
363.0	4.16817e-25	3.2261e-25
363.1	3.98587e-25	3.16172e-25
363.2	3.81297e-25	3.28872e-25
363.3	3.82721e-25	3.25819e-25
363.4	4.0689299999999998e-25	3.21626e-25
363.5	3.86212e-25	3.18089e-25
363.6	3.74798e-25	3.22963e-25
363.7	3.77086e-25	3.43773e-25
363.8	3.96388e-25	3.07086e-25
363.9	3.90254e-25	3.11939e-25
364.0	4.07487e-25	3.30675e-25
364.1	3.88653e-25	3.26407e-25
364.2	4.01785e-25	3.20819e-25
364.3	4.00713e-25	3.2842899999999998e-25
364.4	3.77386e-25	3.23604e-25
364.5	3.87882e-25	3.38346e-25
364.6	4.08764e-25	3.18947e-25
364.7	3.88161e-25	3.25682e-25
364.8	4.01657e-25	3.3680399999999998e-25
364.9	4.05544e-25	3.49162e-25
365.0	3.98483e-25	3.30442e-25
365.1	4.06319e-25	3.62223e-25
365.2	4.11686e-25	3.29335e-25
365.3	4.03197e-25	3.09913e-25
365.4	4.08215e-25	3.11634e-25
365.5	3.84387e-25	3.35164e-25
365.6	3.72138e-25	3.22329e-25
365.7	3.80558e-25	3.6722e-25
365.8	3.8842399999999998e-25	3.24057e-25
365.9	4.14246e-25	3.3341699999999998e-25
366.0	3.89636e-25	3.29177e-25
366.1	3.67131e-25	3.35396e-25
366.2	3.96162e-25	3.21986e-25
366.3	3.88265e-25	3.30931e-25
366.4	3.89052e-25	3.2273999999999998e-25
366.5	3.68356e-25	3.25593e-25
366.6	3.73398e-25	3.55302e-25
366.7	3.92313e-25	3.24704e-25
366.8	3.84197e-25	3.15373e-25
366.9	3.81011e-25	3.30889e-25
367.0	4.02458e-25	3.45758e-25
367.1	3.7530999999999998e-25	3.27619e-25
367.2	3.94872e-25	3.24615e-25
367.3	3.84655e-25	3.32405e-25
367.4	3.99767e-25	3.31249e-25
367.5	3.92476e-25	3.32539e-25
367.6	3.7873e-25	3.11617e-25
367.7	3.85855e-25	3.30075e-25
367.8	3.76047e-25	3.16591e-25
367.9	3.97356e-25	3.24114e-25
368.0	3.85985e-25	3.16539e-25
368.1	4.10138e-25	3.39642e-25
368.2	4.19255e-25	3.08284e-25
368.3	4.0573e-25	3.09805e-25
368.4	3.93677e-25	3.16374e-25
368.5	3.89045e-25	3.30181e-25
368.6	3.7867999999999997e-25	3.22074e-25
368.7	3.87981e-25	3.11125e-25
368.8	3.77564e-25	3.61006e-25
368.9	4.25465e-25	3.11797e-25
369.0	3.86735e-25	3.26869e-25
369.1	3.97922e-25	3.23245e-25
369.2	3.85907e-25	3.3074799999999998e-25
369.3	4.10879e-25	3.18157e-25
369.4	3.94093e-25	3.31146e-25
369.5	3.96968e-25	3.14517e-25
369.6	3.84688e-25	3.08339e-25
369.7	3.9715e-25	3.22708e-25
369.8	3.97899e-25	3.28131e-25
369.9	3.91171e-25	3.23209e-25
370.0	4.20183e-25	3.29004e-25
370.1	4.21122e-25	3.32162e-25
370.2	4.07553e-25	3.07555e-25
370.3	4.08168e-25	3.23683e-25
370.4	4.19216e-25	3.1404e-25
370.5	4.03784e-25	3.1316e-25
370.6	4.18161e-25	3.21937e-25
370.7	4.22686e-25	3.18728e-25
370.8	4.52667e-25	3.1919e-25
370.9	4.32097e-25	3.29529e-25
371.0	4.55868e-25	3.364e-25
371.1	4.56813e-25	3.34872e-25
371.2	4.41856e-25	3.17467e-25
371.3	4.36301e-25	3.28565e-25
371.4	4.64627e-25	3.14107e-25
371.5	4.53437e-25	3.28365e-25
371.6	4.97556e-25	3.1334699999999998e-25
371.7	4.7542099999999995e-25	3.29005e-25
371.8	4.86308e-25	3.53124e-25
371.9	4.80157e-25	3.3611e-25
372.0	4.94779e-25	3.27683e-25
372.1	4.69125e-25	3.30235e-25
372.2	5.01793e-25	3.13233e-25
372.3	4.79101e-25	3.19359e-25
372.4	4.8506e-25	3.47633e-25
372.5	4.8691e-25	3.1065e-25
372.6	4.73758e-25	3.13975e-25
372.7	4.62329e-25	3.21528e-25
372.8	4.38505e-25	3.15491e-25
372.9	4.35005e-25	3.48418e-25
373.0	4.31651e-25	3.2018e-25
373.1	4.4667e-25	3.27382e-25
373.2	4.48698e-25	3.41578e-25
373.3	4.45878e-25	3.14497e-25
373.4	4.38008e-25	3.62418e-25
373.5	4.34242e-25	3.1954e-25
373.6	4.08643e-25	3.27913e-25
373.7	4.26984e-25	3.16504e-25
373.8	4.35167e-25	3.32196e-25
373.9	4.05389e-25	3.04485e-25
374.0	3.77495e-25	3.21888e-25
374.1	3.78387e-25	3.28585e-25
374.2	4.09467e-25	3.28037e-25
374.3	3.88097e-25	3.19772e-25
374.4	3.88494e-25	3.1416399999999998e-25
374.5	3.86663e-25	3.22177e-25
374.6	3.9135999999999998e-25	3.17389e-25
374.7	4.21764e-25	3.15284e-25
374.8	3.81357e-25	3.58728e-25
374.9	4.09168e-25	3.29636e-25
375.0	3.90003e-25	3.2732e-25
375.1	4.36607e-25	3.27463e-25
375.2	3.86731e-25	3.4622e-25
375.3	4.04701e-25	3.15885e-25
375.4	3.99344e-25	3.59603e-25
375.5	3.94796e-25	3.34793e-25
375.6	4.07328e-25	3.25781e-25
375.7	4.14508e-25	3.29912e-25
375.8	4.16731e-25	3.41953e-25
375.9	3.98674e-25	3.19856e-25
376.0	4.17397e-25	3.35776e-25
376.1	4.15431e-25	3.31738e-25
376.2	4.31684e-25	3.18838e-25
376.3	3.9004199999999998e-25	3.39458e-25
376.4	4.0544e-25	3.26244e-25
376.5	4.33301e-25	3.30743e-25
376.6	4.03334e-25	3.44971e-25
376.7	4.22368e-25	3.22415e-25
376.8	3.87733e-25	3.07466e-25
376.9	4.0185399999999998e-25	3.49254e-25
377.0	3.94005e-25	3.22716e-25
377.1	3.9524699999999997e-25	3.09352e-25
377.2	4.1915e-25	3.20659e-25
377.3	3.9963499999999998e-25	3.11925e-25
377.4	4.1193e-25	3.30726e-25
377.5	3.95261e-25	3.3117e-25
377.6	3.9281e-25	3.06647e-25
377.7	3.89539e-25	3.22299e-25
377.8	3.93608e-25	3.26348e-25
377.9	3.92513e-25	3.32083e-25
378.0	3.88016e-25	3.31519e-25
378.1	3.80548e-25	3.22078e-25
378.2	4.12437e-25	3.45804e-25
378.3	4.05151e-25	3.16682e-25
378.4	4.12721e-25	3.2935e-25
378.5	4.12533e-25	3.29273e-25
378.6	4.12355e-25	3.28506e-25
378.7	3.98085e-25	3.05658e-25
378.8	3.87453e-25	3.28035e-25
378.9	3.97309e-25	3.17062e-25
379.0	3.79787e-25	3.2298e-25
379.1	3.90725e-25	3.57713e-25
379.2	3.9226099999999998e-25	3.40361e-25
379.3	3.80064e-25	3.20665e-25
379.4	3.98537e-25	3.14729e-25
379.5	3.90968e-25	3.36044e-25
379.6	3.93139e-25	3.25234e-25
379.7	3.98812e-25	3.26439e-25
379.8	3.7867e-25	3.15487e-25
379.9	4.17272e-25	3.23339e-25
380.0	3.9716599999999998e-25	3.10639e-25
380.1	3.88803e-25	3.08711e-25
380.2	4.22562e-25	3.25162e-25
380.3	3.88106e-25	3.38255e-25
380.4	4.00761e-25	3.21247e-25
380.5	3.87916e-25	3.20165e-25
380.6	3.9516399999999998e-25	3.35382e-25
380.7	3.80162e-25	3.45433e-25
380.8	3.74302e-25	3.35893e-25
380.9	3.83709e-25	3.29389e-25
381.0	3.96427e-25	3.25499e-25
381.1	3.81715e-25	3.13919e-25
381.2	3.83735e-25	3.21991e-25
381.3	4.05268e-25	3.26843e-25
381.4	4.05011e-25	3.32941e-25
381.5	4.07123e-25	3.2867e-25
381.6	3.97536e-25	3.27713e-25
381.7	3.91535e-25	3.25232e-25
381.8	4.11475e-25	3.21268e-25
381.9	4.02999e-25	3.38664e-25
382.0	4.07889e-25	3.16464e-25
382.1	3.84631e-25	3.24405e-25
382.2	3.85538e-25	3.22148e-25
382.3	3.72642e-25	3.47536e-25
382.4	4.06789e-25	3.27769e-25
382.5	3.8642e-25	3.26255e-25
382.6	3.80366e-25	3.10575e-25
382.7	4.15751e-25	3.18659e-25
382.8	3.89148e-25	3.22995e-25
382.9	3.9079e-25	3.3586e-25
383.0	4.00306e-25	3.23068e-25
383.1	3.96349e-25	3.47771e-25
383.2	3.85687e-25	3.32491e-25
383.3	4.04363e-25	3.2305e-25
383.4	3.8965e-25	3.59786e-25
383.5	3.88191e-25	3.07572e-25
383.6	3.8589e-25	3.24401e-25
383.7	3.89677e-25	3.24334e-25
383.8	3.83838e-25	3.35158e-25
383.9	3.94367e-25	3.2493e-25
384.0	3.83106e-25	3.14639e-25
384.1	4.0262199999999998e-25	3.4798199999999998e-25
384.2	4.0154e-25	3.0606e-25
384.3	4.02564e-25	3.48123e-25
384.4	3.98697e-25	3.42659e-25
384.5	4.22625e-25	3.4421e-25
384.6	4.40072e-25	3.72021e-25
384.7	3.97924e-25	3.20546e-25
384.8	3.74046e-25	3.2544e-25
384.9	4.05603e-25	3.1312e-25
385.0	3.91993e-25	3.14319e-25
385.1	3.94126e-25	3.32865e-25
385.2	4.04313e-25	3.36285e-25
385.3	3.99198e-25	3.50845e-25
385.4	4.03981e-25	3.29523e-25
385.5	3.83318e-25	3.22469e-25
385.6	3.9849e-25	3.50307e-25
385.7	3.93167e-25	3.27537e-25
385.8	4.25226e-25	3.21844e-25
385.9	3.95967e-25	3.23085e-25
386.0	4.04772e-25	3.19161e-25
386.1	3.9768299999999998e-25	3.31227e-25
386.2	3.81565e-25	3.22168e-25
386.3	3.93501e-25	3.23527e-25
386.4	3.86411e-25	3.26509e-25
386.5	3.92653e-25	3.34646e-25
386.6	3.87347e-25	3.11367e-25
386.7	4.09747e-25	3.19935e-25
386.8	4.08687e-25	3.29407e-25
386.9	4.33031e-25	3.23923e-25
387.0	3.9897e-25	3.35587e-25
387.1	3.85489e-25	3.48434e-25
387.2	3.9130999999999998e-25	3.15841e-25
387.3	3.92518e-25	3.1464799999999998e-25
387.4	4.13121e-25	3.1494e-25
387.5	4.02816e-25	3.35927e-25
387.6	4.10923e-25	3.0638e-25
387.7	4.16551e-25	3.41495e-25
387.8	4.03724e-25	3.16432e-25
387.9	3.9084e-25	3.36019e-25
388.0	3.94879e-25	3.30891e-25
388.1	3.96242e-25	3.05234e-25
388.2	3.99893e-25	3.15473e-25
388.3	4.05863e-25	3.5487e-25
388.4	4.08788e-25	3.21759e-25
388.5	4.1334e-25	3.33978e-25
388.6	3.9514e-25	3.20041e-25
388.7	3.828e-25	3.17383e-25
388.8	3.91183e-25	3.26768e-25
388.9	4.16434e-25	3.23195e-25
389.0	3.90808e-25	3.20223e-25
389.1	3.96063e-25	3.34009e-25
389.2	3.96016e-25	3.3064799999999998e-25
389.3	3.9881e-25	3.11083e-25
389.4	3.86995e-25	3.19964e-25
389.5	4.36642e-25	3.4170899999999998e-25
389.6	3.85446e-25	3.36044e-25
389.7	3.90149e-25	3.18368e-25
389.8	4.00835e-25	3.46006e-25
389.9	4.03567e-25	3.19496e-25
390.0	4.10391e-25	3.26512e-25
390.1	4.1279899999999998e-25	3.30674e-25
390.2	4.08079e-25	3.14327e-25
390.3	4.26017e-25	3.04039e-25
390.4	4.10996e-25	3.06209e-25
390.5	4.12895e-25	3.25345e-25
390.6	3.76772e-25	3.332e-25
390.7	3.84608e-25	3.34759e-25
390.8	4.02747e-25	3.33746e-25
390.9	3.80323e-25	3.51889e-25
391.0	3.91452e-25	3.21707e-25
391.1	4.21305e-25	3.31919e-25
391.2	3.99093e-25	3.35643e-25
391.3	3.95769e-25	3.15609e-25
391.4	4.1429e-25	3.18217e-25
391.5	3.9067599999999998e-25	3.19934e-25
391.6	3.78423e-25	3.14408e-25
391.7	3.98627e-25	3.46737e-25
391.8	4.0257e-25	3.25277e-25
391.9	4.12189e-25	3.21892e-25
392.0	3.89791e-25	3.20395e-25
392.1	4.06317e-25	3.2821199999999998e-25
392.2	3.85074e-25	3.31608e-25
392.3	3.84998e-25	3.38258e-25
392.4	4.19643e-25	3.34882e-25
392.5	4.0988e-25	3.26754e-25
392.6	3.98795e-25	3.09804e-25
392.7	4.00391e-25	3.2255599999999998e-25
392.8	3.94282e-25	3.18948e-25
392.9	3.9222e-25	3.26594e-25
393.0	3.96285e-25	3.30963e-25
393.1	4.08068e-25	3.09778e-25
393.2	3.75631e-25	3.15685e-25
393.3	4.0595799999999997e-25	3.41879e-25
393.4	3.9506e-25	3.23002e-25
393.5	4.02512e-25	3.26354e-25
393.6	3.79689e-25	3.18139e-25
393.7	4.35424e-25	3.30332e-25
393.8	3.85978e-25	3.50355e-25
393.9	3.8998e-25	3.26261e-25
394.0	3.87347e-25	3.20594e-25
394.1	4.37709e-25	3.26357e-25
394.2	3.86318e-25	3.10714e-25
394.3	4.12508e-25	3.26356e-25
394.4	4.08631e-25	3.26356e-25
394.5	4.19398e-25	3.44758e-25
394.6	3.9447e-25	3.30811e-25
394.7	4.17925e-25	3.26884e-25
394.8	3.78339e-25	3.31836e-25
394.9	4.15561e-25	3.09422e-25
395.0	4.03726e-25	3.35457e-25
395.1	3.86313e-25	3.20903e-25
395.2	4.1713e-25	3.38778e-25
395.3	4.00213e-25	3.54353e-25
395.4	4.01973e-25	3.17808e-25
395.5	3.88052e-25	3.19682e-25
395.6	3.79689e-25	3.3578599999999997e-25
395.7	4.40405e-25	3.3839e-25
395.8	4.31952e-25	3.21061e-25
395.9	4.24527e-25	3.31069e-25
396.0	3.90517e-25	3.20848e-25
396.1	4.06901e-25	3.27659e-25
396.2	3.92043e-25	3.42697e-25
396.3	3.94909e-25	3.20376e-25
396.4	3.96211e-25	3.61093e-25
396.5	3.9381e-25	3.65869e-25
396.6	3.96055e-25	3.31077e-25
396.7	4.02693e-25	3.49352e-25
396.8	4.1284e-25	3.26028e-25
396.9	4.11023e-25	3.13983e-25
397.0	3.88687e-25	3.34872e-25
397.1	4.08137e-25	3.26255e-25
397.2	3.90802e-25	3.27289e-25
397.3	3.98844e-25	3.14947e-25
397.4	3.92514e-25	3.50509e-25
397.5	3.8114e-25	3.29652e-25
397.6	4.05293e-25	3.13004e-25
397.7	4.04244e-25	3.21246e-25
397.8	4.03824e-25	3.38659e-25
397.9	4.19616e-25	3.16165e-25
398.0	4.02579e-25	3.36608e-25
398.1	4.0458999999999997e-25	3.24907e-25
398.2	3.98126e-25	3.4429499999999998e-25
398.3	4.12327e-25	3.21026e-25
398.4	3.90987e-25	3.25455e-25
398.5	3.9885e-25	3.23748e-25
398.6	3.96977e-25	3.46719e-25
398.7	3.88752e-25	3.34854e-25
398.8	4.01286e-25	3.16463e-25
398.9	4.01249e-25	3.47734e-25
399.0	3.85363e-25	3.29093e-25
399.1	4.30621e-25	3.25382e-25
399.2	3.86124e-25	3.25538e-25
399.3	3.90015e-25	3.08522e-25
399.4	4.14373e-25	3.14409e-25
399.5	4.0635e-25	3.2043e-25
399.6	3.95006e-25	3.75298e-25
399.7	3.9799999999999998e-25	3.55191e-25
399.8	4.21591e-25	3.64279e-25
399.9	4.07623e-25	3.52459e-25
400.0	3.912e-25	3.52152e-25
400.1	4.16733e-25	3.12871e-25
400.2	4.12667e-25	3.30523e-25
400.3	4.09129e-25	3.30837e-25
400.4	3.89018e-25	3.36834e-25
400.5	4.20778e-25	3.36828e-25
400.6	3.80365e-25	3.40568e-25
400.7	3.80337e-25	3.35772e-25
400.8	3.8314e-25	3.48584e-25
400.9	3.92391e-25	3.42792e-25
401.0	3.96517e-25	3.24522e-25
401.1	4.20931e-25	3.24702e-25
401.2	4.02996e-25	3.56077e-25
401.3	4.0237099999999997e-25	3.2587e-25
401.4	3.96318e-25	3.24681e-25
401.5	3.8382e-25	3.28063e-25
401.6	4.16479e-25	3.11479e-25
401.7	3.96402e-25	3.60932e-25
401.8	4.06182e-25	3.18787e-25
401.9	3.81841e-25	3.29668e-25
402.0	3.8696e-25	3.3e-25
402.1	3.90341e-25	3.24766e-25
402.2	4.0131999999999997e-25	3.29068e-25
402.3	4.16304e-25	3.27983e-25
402.4	4.16769e-25	3.18915e-25
402.5	4.13532e-25	3.30917e-25
402.6	3.98272e-25	3.10234e-25
402.7	3.84214e-25	3.29802e-25
402.8	4.14174e-25	3.20701e-25
402.9	4.14744e-25	3.54455e-25
403.0	4.24413e-25	3.4097e-25
403.1	4.1258199999999998e-25	3.1811799999999998e-25
403.2	3.9201099999999998e-25	3.36425e-25
403.3	3.93712e-25	3.27532e-25
403.4	4.0458e-25	3.33153e-25
403.5	3.94826e-25	3.21765e-25
403.6	4.29003e-25	3.55583e-25
403.7	4.22703e-25	3.16961e-25
403.8	4.13994e-25	3.27058e-25
403.9	4.03518e-25	3.21998e-25
404.0	3.87782e-25	3.2831e-25
404.1	4.34949e-25	3.26274e-25
404.2	4.04372e-25	3.48939e-25
404.3	4.00867e-25	3.2152199999999998e-25
404.4	4.13666e-25	3.16098e-25
404.5	3.93027e-25	3.30257e-25
404.6	4.20084e-25	3.37596e-25
404.7	3.88805e-25	3.20042e-25
404.8	3.95061e-25	3.2575e-25
404.9	4.74575e-25	3.24704e-25
405.0	4.2837e-25	3.28909e-25
405.1	4.22328e-25	3.36327e-25
405.2	4.21443e-25	3.41969e-25
405.3	3.96574e-25	3.37189e-25
405.4	4.0370599999999998e-25	3.25647e-25
405.5	4.0994e-25	3.23445e-25
405.6	3.92944e-25	3.26557e-25
405.7	4.0664199999999997e-25	3.3092e-25
405.8	3.86231e-25	3.34553e-25
405.9	3.86252e-25	3.31562e-25
406.0	4.18289e-25	3.3254e-25
406.1	4.01903e-25	3.29092e-25
406.2	3.94381e-25	3.38652e-25
406.3	4.01749e-25	3.19991e-25
406.4	4.21191e-25	3.43245e-25
406.5	3.91729e-25	3.25837e-25
406.6	4.00627e-25	3.29258e-25
406.7	4.1188099999999998e-25	3.2446e-25
406.8	3.95461e-25	3.32724e-25
406.9	3.9099299999999998e-25	3.7101e-25
407.0	3.80776e-25	3.32847e-25
407.1	4.22031e-25	3.31105e-25
407.2	3.97453e-25	3.21892e-25
407.3	4.33313e-25	3.34234e-25
407.4	4.0709299999999998e-25	3.36309e-25
407.5	3.98263e-25	3.33545e-25
407.6	4.02512e-25	3.53816e-25
407.7	4.03384e-25	3.2984699999999998e-25
407.8	4.07503e-25	3.48088e-25
407.9	4.08746e-25	3.54308e-25
408.0	3.885e-25	3.20431e-25
408.1	4.02362e-25	3.26762e-25
408.2	3.90154e-25	3.26739e-25
408.3	3.88259e-25	3.21979e-25
408.4	4.0478e-25	3.30951e-25
408.5	3.79466e-25	3.54781e-25
408.6	4.04708e-25	3.32234e-25
408.7	4.20787e-25	3.33407e-25
408.8	3.9651e-25	3.22364e-25
408.9	4.05102e-25	3.33144e-25
409.0	4.17559e-25	3.26615e-25
409.1	4.08349e-25	3.39699e-25
409.2	3.96145e-25	3.40797e-25
409.3	4.28725e-25	3.25974e-25
409.4	3.97991e-25	3.43692e-25
409.5	4.00006e-25	3.42765e-25
409.6	3.97819e-25	3.3149899999999998e-25
409.7	3.80372e-25	3.27625e-25
409.8	4.11338e-25	3.22217e-25
409.9	4.10723e-25	3.46046e-25
410.0	4.0908e-25	3.30931e-25
410.1	3.87486e-25	3.21321e-25
410.2	5.31064e-25	3.17981e-25
410.3	4.17171e-25	3.50288e-25
410.4	4.20546e-25	3.42792e-25
410.5	4.46332e-25	3.33866e-25
410.6	4.27341e-25	3.40464e-25
410.7	4.15837e-25	3.32332e-25
410.8	4.24648e-25	3.44914e-25
410.9	4.11256e-25	3.27209e-25
411.0	4.01077e-25	3.25798e-25
411.1	4.07149e-25	3.3757e-25
411.2	4.43419e-25	3.51062e-25
411.3	3.97338e-25	3.34315e-25
411.4	4.2404e-25	3.3284e-25
411.5	4.06939e-25	3.43871e-25
411.6	4.03032e-25	3.21991e-25
411.7	4.16602e-25	3.39238e-25
411.8	4.05398e-25	3.1826e-25
411.9	3.92892e-25	3.25231e-25
412.0	4.09176e-25	3.27473e-25
412.1	4.44165e-25	3.26172e-25
412.2	4.21996e-25	3.41591e-25
412.3	3.95919e-25	3.34904e-25
412.4	4.14623e-25	3.3871e-25
412.5	4.06674e-25	3.3043e-25
412.6	3.93988e-25	3.23768e-25
412.7	4.09524e-25	3.35941e-25
412.8	3.88563e-25	3.26175e-25
412.9	4.09497e-25	3.37124e-25
413.0	4.13288e-25	3.42505e-25
413.1	3.9093e-25	3.51823e-25
413.2	4.02295e-25	3.23748e-25
413.3	4.02632e-25	3.22056e-25
413.4	4.07261e-25	3.20065e-25
413.5	4.20892e-25	3.2826e-25
413.6	4.0839399999999998e-25	3.57546e-25
413.7	3.94726e-25	3.32858e-25
413.8	3.98272e-25	3.54019e-25
413.9	3.92712e-25	3.29994e-25
414.0	4.03078e-25	3.6329799999999998e-25
414.1	4.06653e-25	3.46215e-25
414.2	3.9024199999999998e-25	3.86067e-25
414.3	4.10589e-25	3.53481e-25
414.4	4.1457e-25	3.25781e-25
414.5	3.93047e-25	3.29425e-25
414.6	3.95342e-25	3.40312e-25
414.7	4.20336e-25	3.18451e-25
414.8	4.17093e-25	3.29783e-25
414.9	3.95501e-25	3.42382e-25
415.0	4.35874e-25	3.53353e-25
415.1	4.30309e-25	3.28994e-25
415.2	3.97335e-25	3.37409e-25
415.3	4.24367e-25	3.22803e-25
415.4	3.8657e-25	3.47345e-25
415.5	4.04345e-25	3.27885e-25
415.6	3.86406e-25	3.66679e-25
415.7	4.15304e-25	3.23976e-25
415.8	3.99523e-25	3.31874e-25
415.9	3.9531e-25	3.39913e-25
416.0	4.18661e-25	3.48701e-25
416.1	4.04583e-25	3.27619e-25
416.2	4.0552499999999998e-25	3.3858899999999998e-25
416.3	4.03799e-25	3.3229e-25
416.4	4.02444e-25	3.6002e-25
416.5	4.24884e-25	3.28639e-25
416.6	4.03033e-25	3.44387e-25
416.7	3.99891e-25	3.32766e-25
416.8	4.02415e-25	3.41989e-25
416.9	4.14219e-25	3.48237e-25
417.0	3.9683199999999997e-25	3.33386e-25
417.1	4.00228e-25	3.53604e-25
417.2	4.13859e-25	3.31168e-25
417.3	4.15457e-25	3.48034e-25
417.4	4.17747e-25	3.2435e-25
417.5	4.21834e-25	3.25349e-25
417.6	4.12571e-25	3.36592e-25
417.7	3.9194399999999998e-25	3.35595e-25
417.8	3.90135e-25	3.53858e-25
417.9	4.09539e-25	3.34273e-25
418.0	4.01309e-25	3.37083e-25
418.1	3.93431e-25	3.35137e-25
418.2	4.02176e-25	3.30826e-25
418.3	4.00505e-25	3.22125e-25
418.4	4.09347e-25	3.39832e-25
418.5	4.50827e-25	3.35157e-25
418.6	4.34684e-25	3.24066e-25
418.7	4.34815e-25	3.38776e-25
418.8	4.05732e-25	3.34631e-25
418.9	4.31058e-25	3.60062e-25
419.0	3.97503e-25	3.41083e-25
419.1	4.01105e-25	3.39002e-25
419.2	4.26987e-25	3.35209e-25
419.3	4.26766e-25	3.28559e-25
419.4	4.50236e-25	3.38138e-25
419.5	4.02306e-25	3.33429e-25
419.6	4.178e-25	3.51909e-25
419.7	4.32799e-25	3.69427e-25
419.8	4.87044e-25	3.5487e-25
419.9	4.7688e-25	3.53201e-25
420.0	4.8383e-25	3.58712e-25
420.1	4.18098e-25	3.8061e-25
420.2	4.18771e-25	3.29538e-25
420.3	4.06258e-25	3.51217e-25
420.4	3.93155e-25	3.4655e-25
420.5	4.11417e-25	3.29682e-25
420.6	4.08632e-25	3.24526e-25
420.7	3.93096e-25	3.31393e-25
420.8	4.26273e-25	3.45378e-25
420.9	3.97651e-25	3.29601e-25
421.0	4.11402e-25	3.47895e-25
421.1	3.86431e-25	3.46654e-25
421.2	4.00676e-25	3.45754e-25
421.3	3.99213e-25	3.2931e-25
421.4	4.31178e-25	3.53612e-25
421.5	3.96963e-25	3.32426e-25
421.6	4.01056e-25	3.36839e-25
421.7	4.15078e-25	3.30205e-25
421.8	4.16059e-25	3.36861e-25
421.9	3.96792e-25	3.47623e-25
422.0	4.21932e-25	3.32462e-25
422.1	4.63705e-25	3.15705e-25
422.2	3.89113e-25	3.40812e-25
422.3	4.43825e-25	3.27204e-25
422.4	4.09823e-25	3.50626e-25
422.5	3.99492e-25	3.49936e-25
422.6	3.99911e-25	3.22713e-25
422.7	4.13448e-25	3.55385e-25
422.8	4.25199e-25	3.39361e-25
422.9	4.25382e-25	3.33872e-25
423.0	4.25993e-25	3.42269e-25
423.1	3.92658e-25	3.367e-25
423.2	4.0785999999999997e-25	3.37436e-25
423.3	3.99647e-25	3.40257e-25
423.4	4.14016e-25	3.69241e-25
423.5	4.05155e-25	3.38381e-25
423.6	4.0326e-25	3.18207e-25
423.7	4.08398e-25	3.36684e-25
423.8	4.44291e-25	3.31657e-25
423.9	4.11829e-25	3.21523e-25
424.0	4.15585e-25	3.16107e-25
424.1	4.58184e-25	3.35992e-25
424.2	4.18714e-25	3.30971e-25
424.3	4.22898e-25	3.31259e-25
424.4	4.13926e-25	3.42021e-25
424.5	4.11271e-25	3.67411e-25
424.6	4.22718e-25	3.31409e-25
424.7	4.05078e-25	3.63104e-25
424.8	4.00813e-25	3.2924e-25
424.9	4.02882e-25	3.32355e-25
425.0	3.9089e-25	3.35317e-25
425.1	4.16241e-25	3.29653e-25
425.2	4.30119e-25	3.41139e-25
425.3	4.04719e-25	3.46697e-25
425.4	3.98729e-25	3.30905e-25
425.5	4.02049e-25	3.26172e-25
425.6	4.16565e-25	3.27172e-25
425.7	4.09498e-25	3.29546e-25
425.8	3.9459699999999998e-25	3.29507e-25
425.9	4.1255e-25	3.53273e-25
426.0	4.0722e-25	3.2867e-25
426.1	4.00213e-25	3.42072e-25
426.2	3.9796e-25	3.34439e-25
426.3	4.06579e-25	3.41319e-25
426.4	4.12684e-25	3.28234e-25
426.5	4.0491e-25	3.37748e-25
426.6	4.1577e-25	3.36219e-25
426.7	4.23133e-25	3.49181e-25
426.8	4.1298199999999997e-25	3.38736e-25
426.9	4.06849e-25	3.30593e-25
427.0	4.12793e-25	3.2235599999999998e-25
427.1	4.15322e-25	3.33098e-25
427.2	4.05207e-25	3.49072e-25
427.3	4.2927e-25	3.58464e-25
427.4	3.95929e-25	3.37721e-25
427.5	4.03504e-25	3.51761e-25
427.6	4.26416e-25	3.43677e-25
427.7	4.21525e-25	3.27864e-25
427.8	4.19639e-25	3.50913e-25
427.9	4.02352e-25	3.69012e-25
428.0	3.99996e-25	3.16037e-25
428.1	4.0973e-25	3.37415e-25
428.2	3.97342e-25	3.53775e-25
428.3	4.13514e-25	3.29844e-25
428.4	4.14193e-25	3.24732e-25
428.5	4.0418999999999998e-25	3.34863e-25
428.6	4.46491e-25	3.22732e-25
428.7	4.1533e-25	3.35777e-25
428.8	4.34104e-25	3.19285e-25
428.9	4.13131e-25	3.29056e-25
429.0	4.21753e-25	3.47827e-25
429.1	4.26749e-25	3.47166e-25
429.2	4.32658e-25	3.4736499999999998e-25
429.3	4.13704e-25	3.23811e-25
429.4	4.11095e-25	3.46158e-25
429.5	4.13372e-25	3.52246e-25
429.6	4.13492e-25	3.26947e-25
429.7	3.95347e-25	3.30967e-25
429.8	4.68274e-25	3.28666e-25
429.9	4.15431e-25	3.34451e-25
430.0	4.46979e-25	3.42436e-25
430.1	4.0702599999999998e-25	3.74513e-25
430.2	4.12806e-25	3.42616e-25
430.3	4.07122e-25	3.49702e-25
430.4	4.19439e-25	3.21172e-25
430.5	4.42279e-25	3.24063e-25
430.6	3.97958e-25	3.50388e-25
430.7	4.54946e-25	3.50321e-25
430.8	3.94644e-25	3.27389e-25
430.9	4.53787e-25	3.39558e-25
431.0	4.16819e-25	3.22552e-25
431.1	3.94975e-25	3.54911e-25
431.2	4.05921e-25	3.40023e-25
431.3	4.15608e-25	3.33582e-25
431.4	4.01928e-25	3.2233899999999998e-25
431.5	4.13658e-25	3.46213e-25
431.6	4.19387e-25	3.36765e-25
431.7	4.15548e-25	3.29219e-25
431.8	4.24534e-25	3.32439e-25
431.9	4.46945e-25	3.35141e-25
432.0	4.11954e-25	3.30326e-25
432.1	4.05233e-25	3.41743e-25
432.2	4.17483e-25	3.30003e-25
432.3	4.20315e-25	3.35631e-25
432.4	3.95745e-25	3.37445e-25
432.5	4.50679e-25	3.42289e-25
432.6	4.07591e-25	3.44987e-25
432.7	4.24028e-25	3.40356e-25
432.8	4.0148e-25	3.37085e-25
432.9	4.12898e-25	3.32182e-25
433.0	4.3566e-25	3.4044e-25
433.1	4.3062e-25	3.43539e-25
433.2	3.99701e-25	3.47851e-25
433.3	4.07382e-25	3.38927e-25
433.4	3.98238e-25	3.19965e-25
433.5	4.06931e-25	3.46126e-25
433.6	4.44224e-25	3.44548e-25
433.7	4.37855e-25	3.34628e-25
433.8	4.10794e-25	3.36143e-25
433.9	4.36106e-25	3.34438e-25
434.0	4.35973e-25	3.58351e-25
434.1	4.3491299999999995e-25	3.35389e-25
434.2	4.06444e-25	3.27797e-25
434.3	4.42802e-25	3.37036e-25
434.4	4.13561e-25	3.34649e-25
434.5	4.20146e-25	3.69026e-25
434.6	3.933e-25	3.62341e-25
434.7	3.91191e-25	3.51579e-25
434.8	4.00884e-25	4.52784e-25
434.9	4.22814e-25	3.4788e-25
435.0	4.258e-25	3.62277e-25
435.1	3.99179e-25	3.42881e-25
435.2	4.06712e-25	3.42958e-25
435.3	4.24336e-25	3.39314e-25
435.4	4.05677e-25	3.47718e-25
435.5	4.09902e-25	3.30168e-25
435.6	4.26293e-25	3.35384e-25
435.7	4.03871e-25	3.39272e-25
435.8	4.23266e-25	3.46734e-25
435.9	4.17125e-25	3.36004e-25
436.0	4.17364e-25	3.34578e-25
436.1	4.1141399999999998e-25	3.49219e-25
436.2	4.27342e-25	3.37631e-25
436.3	3.90953e-25	3.31856e-25
436.4	3.9973499999999997e-25	3.48906e-25
436.5	4.36793e-25	3.2522e-25
436.6	4.16689e-25	3.2841199999999998e-25
436.7	3.93894e-25	3.55804e-25
436.8	4.12508e-25	3.15414e-25
436.9	4.20985e-25	3.35031e-25
437.0	4.10662e-25	3.57815e-25
437.1	4.25006e-25	3.29375e-25
437.2	4.1389e-25	3.43245e-25
437.3	4.07831e-25	3.43296e-25
437.4	3.9929e-25	3.25847e-25
437.5	4.22749e-25	3.46911e-25
437.6	4.23805e-25	3.43859e-25
437.7	4.04989e-25	3.2861199999999998e-25
437.8	4.17517e-25	3.75746e-25
437.9	4.11997e-25	3.49495e-25
438.0	4.13669e-25	3.41289e-25
438.1	4.07756e-25	3.56215e-25
438.2	4.38133e-25	3.25162e-25
438.3	4.20554e-25	3.26167e-25
438.4	4.34536e-25	3.28431e-25
438.5	3.95115e-25	3.59638e-25
438.6	4.17406e-25	3.37096e-25
438.7	4.15359e-25	3.48157e-25
438.8	3.96494e-25	3.28018e-25
438.9	4.13964e-25	3.33596e-25
439.0	4.17585e-25	3.31708e-25
439.1	4.18238e-25	3.33316e-25
439.2	4.07328e-25	3.41247e-25
439.3	4.01924e-25	3.35544e-25
439.4	4.10464e-25	3.39859e-25
439.5	4.17676e-25	3.50452e-25
439.6	4.15171e-25	3.28474e-25
439.7	4.11195e-25	3.41661e-25
439.8	4.25017e-25	3.47759e-25
439.9	4.09506e-25	3.27223e-25
440.0	4.03174e-25	3.39645e-25
440.1	4.04226e-25	3.2628e-25
440.2	4.04464e-25	3.50258e-25
440.3	4.20419e-25	3.36246e-25
440.4	4.15484e-25	3.55502e-25
440.5	4.09329e-25	3.41449e-25
440.6	4.26955e-25	3.49368e-25
440.7	4.40725e-25	3.42225e-25
440.8	4.13633e-25	3.33855e-25
440.9	4.34523e-25	3.24044e-25
441.0	4.31362e-25	3.44283e-25
441.1	4.35288e-25	3.6985499999999998e-25
441.2	4.35701e-25	3.24638e-25
441.3	4.17273e-25	3.51504e-25
441.4	4.23157e-25	3.2466e-25
441.5	4.41293e-25	3.40194e-25
441.6	4.10472e-25	3.28684e-25
441.7	4.19421e-25	3.45632e-25
441.8	4.15261e-25	3.88248e-25
441.9	4.31496e-25	3.38186e-25
442.0	4.27397e-25	3.2298e-25
442.1	4.04711e-25	3.45677e-25
442.2	4.3364499999999995e-25	3.36923e-25
442.3	4.44178e-25	3.4033e-25
442.4	4.05665e-25	3.4139e-25
442.5	4.21377e-25	3.63695e-25
442.6	4.09231e-25	3.36899e-25
442.7	4.78443e-25	3.40628e-25
442.8	4.35248e-25	3.34607e-25
442.9	4.23938e-25	3.47645e-25
443.0	4.02529e-25	3.42121e-25
443.1	4.15915e-25	3.69961e-25
443.2	4.25431e-25	3.5000099999999998e-25
443.3	4.08269e-25	3.31719e-25
443.4	4.21185e-25	3.37778e-25
443.5	4.28223e-25	3.40126e-25
443.6	4.1455e-25	3.46335e-25
443.7	4.37533e-25	3.48553e-25
443.8	4.03545e-25	3.30872e-25
443.9	4.044e-25	3.33719e-25
444.0	4.13274e-25	3.32538e-25
444.1	4.18237e-25	3.44902e-25
444.2	4.23479e-25	3.41757e-25
444.3	4.13623e-25	3.53268e-25
444.4	4.22303e-25	3.47773e-25
444.5	4.29562e-25	3.44478e-25
444.6	4.15726e-25	3.42066e-25
444.7	4.20291e-25	3.41891e-25
444.8	4.25959e-25	3.52444e-25
444.9	4.14177e-25	3.79983e-25
445.0	4.15366e-25	3.30086e-25
445.1	3.99613e-25	3.37681e-25
445.2	4.22568e-25	3.40409e-25
445.3	4.22352e-25	3.41799e-25
445.4	4.20759e-25	3.37747e-25
445.5	4.16742e-25	3.4215e-25
445.6	4.34963e-25	3.4169e-25
445.7	4.378e-25	3.70171e-25
445.8	4.16114e-25	3.38208e-25
445.9	4.47434e-25	3.30761e-25
446.0	4.48867e-25	3.34037e-25
446.1	4.22162e-25	3.48233e-25
446.2	4.20487e-25	3.41467e-25
446.3	4.11874e-25	3.30821e-25
446.4	4.29162e-25	3.614e-25
446.5	4.16223e-25	3.36251e-25
446.6	4.12095e-25	3.26421e-25
446.7	4.10045e-25	3.2119e-25
446.8	4.14698e-25	3.33777e-25
446.9	4.24872e-25	3.33452e-25
447.0	4.08351e-25	3.4569e-25
447.1	3.99973e-25	3.31561e-25
447.2	3.96644e-25	3.41151e-25
447.3	4.35123e-25	3.41612e-25
447.4	4.33005e-25	3.37522e-25
447.5	4.00687e-25	3.354e-25
447.6	4.15063e-25	3.4334e-25
447.7	4.12693e-25	3.43116e-25
447.8	4.0440699999999998e-25	3.27555e-25
447.9	4.05261e-25	3.67184e-25
448.0	4.10239e-25	3.32476e-25
448.1	4.13563e-25	3.51431e-25
448.2	4.17041e-25	3.44229e-25
448.3	4.14792e-25	3.38482e-25
448.4	4.47955e-25	3.47809e-25
448.5	4.23611e-25	3.36097e-25
448.6	4.0829e-25	3.38801e-25
448.7	4.16809e-25	3.42363e-25
448.8	4.21031e-25	3.49607e-25
448.9	4.25643e-25	3.48563e-25
449.0	4.05011e-25	3.41674e-25
449.1	4.31092e-25	3.3408499999999998e-25
449.2	4.36142e-25	3.37636e-25
449.3	4.47157e-25	3.45457e-25
449.4	4.11844e-25	3.385e-25
449.5	4.14881e-25	3.30688e-25
449.6	4.05234e-25	3.50393e-25
449.7	4.16287e-25	3.36192e-25
449.8	4.3538e-25	3.3534e-25
449.9	4.10018e-25	3.23059e-25
450.0	4.06997e-25	3.53858e-25
450.1	3.9998e-25	3.28281e-25
450.2	4.26305e-25	3.37549e-25
450.3	4.28217e-25	3.39587e-25
450.4	4.05781e-25	3.38358e-25
450.5	4.26277e-25	3.64235e-25
450.6	4.22728e-25	3.25074e-25
450.7	4.24463e-25	3.48481e-25
450.8	4.09886e-25	3.49314e-25
450.9	4.08926e-25	3.44269e-25
451.0	4.32867e-25	3.55935e-25
451.1	4.3501299999999995e-25	3.4979e-25
451.2	4.2426899999999995e-25	3.46609e-25
451.3	4.1368e-25	3.50612e-25
451.4	4.29475e-25	3.64402e-25
451.5	4.53736e-25	3.72999e-25
451.6	4.44078e-25	3.57888e-25
451.7	4.2962399999999995e-25	3.4544599999999998e-25
451.8	4.11706e-25	3.64738e-25
451.9	4.08202e-25	3.57422e-25
452.0	4.37211e-25	3.36115e-25
452.1	4.2584e-25	3.48887e-25
452.2	4.35602e-25	3.30679e-25
452.3	4.42837e-25	3.34584e-25
452.4	4.3154299999999995e-25	3.42419e-25
452.5	4.50003e-25	3.34017e-25
452.6	4.29663e-25	3.33257e-25
452.7	4.14393e-25	3.29118e-25
452.8	4.47669e-25	3.67312e-25
452.9	4.17087e-25	3.71289e-25
453.0	4.45192e-25	3.41681e-25
453.1	4.36057e-25	3.37737e-25
453.2	4.21781e-25	3.50415e-25
453.3	4.5006e-25	3.34503e-25
453.4	4.14837e-25	3.3353e-25
453.5	4.05961e-25	3.57422e-25
453.6	4.56714e-25	3.3701e-25
453.7	4.19892e-25	3.41167e-25
453.8	4.20083e-25	3.46894e-25
453.9	4.18777e-25	3.31229e-25
454.0	4.18421e-25	3.5555e-25
454.1	4.22589e-25	3.46373e-25
454.2	4.17631e-25	3.57403e-25
454.3	4.07889e-25	3.49959e-25
454.4	4.14101e-25	3.44515e-25
454.5	4.02839e-25	3.37994e-25
454.6	4.2393499999999995e-25	3.24732e-25
454.7	4.74478e-25	3.49647e-25
454.8	4.46302e-25	3.38523e-25
454.9	4.31344e-25	3.41027e-25
455.0	4.14486e-25	3.3771e-25
455.1	4.24399e-25	3.47145e-25
455.2	4.41819e-25	3.37875e-25
455.3	4.27042e-25	3.31393e-25
455.4	4.16666e-25	3.36924e-25
455.5	4.26807e-25	3.41948e-25
455.6	4.20214e-25	3.38634e-25
455.7	4.13146e-25	3.53188e-25
455.8	4.24493e-25	3.3555e-25
455.9	4.32621e-25	3.52807e-25
456.0	4.45164e-25	3.34814e-25
456.1	4.42298e-25	3.47139e-25
456.2	4.2463e-25	3.33807e-25
456.3	4.23091e-25	3.23787e-25
456.4	4.52629e-25	3.46526e-25
456.5	4.30614e-25	3.31663e-25
456.6	4.0792e-25	3.42783e-25
456.7	4.19182e-25	3.36945e-25
456.8	4.50644e-25	3.38979e-25
456.9	4.30427e-25	3.49925e-25
457.0	4.33185e-25	3.39748e-25
457.1	4.3828e-25	3.83903e-25
457.2	4.10868e-25	3.33947e-25
457.3	4.30137e-25	3.5770899999999998e-25
457.4	4.25585e-25	3.38147e-25
457.5	4.17905e-25	3.36616e-25
457.6	4.19112e-25	3.74881e-25
457.7	4.32008e-25	3.31097e-25
457.8	4.11228e-25	3.72604e-25
457.9	4.0725999999999998e-25	3.54054e-25
458.0	4.43203e-25	3.57483e-25
458.1	4.0807699999999998e-25	3.44119e-25
458.2	4.16708e-25	3.46299e-25
458.3	4.32395e-25	3.43641e-25
458.4	4.11555e-25	3.39187e-25
458.5	4.09268e-25	3.24888e-25
458.6	4.32058e-25	3.68041e-25
458.7	4.53031e-25	3.51668e-25
458.8	4.14656e-25	3.68646e-25
458.9	4.15086e-25	3.30537e-25
459.0	4.25369e-25	3.37463e-25
459.1	4.33296e-25	3.25846e-25
459.2	4.25178e-25	3.53091e-25
459.3	4.40322e-25	3.34638e-25
459.4	4.37348e-25	3.44933e-25
459.5	4.53012e-25	3.46538e-25
459.6	4.39049e-25	3.28173e-25
459.7	4.31541e-25	3.40745e-25
459.8	4.30482e-25	3.56568e-25
459.9	4.53551e-25	3.64208e-25
460.0	4.40166e-25	3.41472e-25
460.1	4.20424e-25	3.5492299999999998e-25
460.2	4.49222e-25	3.30215e-25
460.3	4.36569e-25	3.33513e-25
460.4	4.34361e-25	3.48271e-25
460.5	4.17542e-25	3.50177e-25
460.6	4.19122e-25	3.58581e-25
460.7	4.49428e-25	3.5318e-25
460.8	4.47862e-25	3.30209e-25
460.9	4.45737e-25	3.47726e-25
461.0	4.25053e-25	3.44518e-25
461.1	4.5523e-25	3.501e-25
461.2	4.1921e-25	3.47795e-25
461.3	4.26912e-25	3.37731e-25
461.4	4.31739e-25	3.45487e-25
461.5	4.33061e-25	3.35338e-25
461.6	4.2975e-25	3.5036799999999998e-25
461.7	4.55516e-25	3.42906e-25
461.8	4.18258e-25	3.44678e-25
461.9	4.33119e-25	3.3994e-25
462.0	4.69909e-25	3.45293e-25
462.1	4.52322e-25	3.49006e-25
462.2	4.60545e-25	3.36374e-25
462.3	4.29626e-25	3.3342e-25
462.4	4.24343e-25	3.41504e-25
462.5	4.68401e-25	3.38302e-25
462.6	4.2133e-25	3.3753799999999998e-25
462.7	4.64001e-25	3.4323e-25
462.8	4.3568099999999995e-25	3.46822e-25
462.9	4.34697e-25	3.54936e-25
463.0	4.65439e-25	3.49287e-25
463.1	4.4825e-25	3.46159e-25
463.2	4.42633e-25	3.54268e-25
463.3	4.22492e-25	3.39325e-25
463.4	4.44688e-25	3.52474e-25
463.5	4.46807e-25	3.63245e-25
463.6	4.72789e-25	3.35417e-25
463.7	4.34869e-25	3.50579e-25
463.8	4.19798e-25	3.39533e-25
463.9	4.40345e-25	3.44092e-25
464.0	4.58075e-25	3.40403e-25
464.1	4.63036e-25	3.44851e-25
464.2	4.57451e-25	3.7611e-25
464.3	4.89208e-25	3.37616e-25
464.4	4.4645e-25	3.49204e-25
464.5	4.40943e-25	3.39898e-25
464.6	4.40259e-25	3.93181e-25
464.7	4.65627e-25	3.71893e-25
464.8	4.73993e-25	3.43656e-25
464.9	4.56782e-25	3.42667e-25
465.0	4.27454e-25	3.50463e-25
465.1	4.53291e-25	3.51591e-25
465.2	4.79583e-25	3.50729e-25
465.3	4.49477e-25	3.77059e-25
465.4	4.46211e-25	3.72047e-25
465.5	4.28465e-25	3.44616e-25
465.6	4.67046e-25	3.3808899999999998e-25
465.7	5.17178e-25	3.54727e-25
465.8	4.36179e-25	3.40513e-25
465.9	4.4676e-25	3.50323e-25
466.0	4.52932e-25	3.44913e-25
466.1	4.74948e-25	3.54861e-25
466.2	4.50855e-25	3.44592e-25
466.3	4.52868e-25	3.65512e-25
466.4	4.8211e-25	3.54336e-25
466.5	4.7126e-25	3.35344e-25
466.6	4.41134e-25	3.41071e-25
466.7	4.497e-25	3.5201999999999998e-25
466.8	4.4847e-25	3.38626e-25
466.9	4.60393e-25	3.39133e-25
467.0	4.92284e-25	3.51671e-25
467.1	4.3975099999999995e-25	3.55059e-25
467.2	4.98193e-25	3.49254e-25
467.3	4.6662e-25	3.39698e-25
467.4	5.08681e-25	3.496e-25
467.5	4.57526e-25	3.53599e-25
467.6	4.54632e-25	3.48815e-25
467.7	4.64863e-25	3.45186e-25
467.8	4.52293e-25	3.35522e-25
467.9	4.71026e-25	3.42768e-25
468.0	4.71352e-25	3.76561e-25
468.1	4.52762e-25	3.30366e-25
468.2	4.5972e-25	3.57632e-25
468.3	4.68178e-25	3.6172999999999998e-25
468.4	4.76338e-25	3.37491e-25
468.5	4.8952e-25	3.54116e-25
468.6	4.72657e-25	3.45467e-25
468.7	4.66037e-25	3.55614e-25
468.8	4.71013e-25	3.6941e-25
468.9	4.84511e-25	3.46518e-25
469.0	5.01435e-25	3.49743e-25
469.1	4.63137e-25	3.42521e-25
469.2	4.79174e-25	3.45105e-25
469.3	4.97109e-25	3.55254e-25
469.4	4.76993e-25	3.57435e-25
469.5	4.53684e-25	3.47338e-25
469.6	4.66663e-25	3.63411e-25
469.7	5.02581e-25	3.53135e-25
469.8	4.75692e-25	3.40069e-25
469.9	4.93834e-25	3.33661e-25
470.0	4.59766e-25	3.48618e-25
470.1	4.64517e-25	3.50606e-25
470.2	4.7519e-25	3.44786e-25
470.3	4.63532e-25	3.29394e-25
470.4	4.88093e-25	3.30676e-25
470.5	4.85808e-25	3.47683e-25
470.6	4.57861e-25	3.70645e-25
470.7	4.92184e-25	3.39216e-25
470.8	4.91704e-25	3.45431e-25
470.9	4.71435e-25	3.64554e-25
471.0	4.89843e-25	3.42022e-25
471.1	4.84878e-25	3.5204e-25
471.2	4.83611e-25	3.42335e-25
471.3	5.44456e-25	3.39894e-25
471.4	4.81311e-25	3.38357e-25
471.5	5.23611e-25	3.45007e-25
471.6	5.05615e-25	3.53773e-25
471.7	4.87371e-25	3.56014e-25
471.8	5.58346e-25	3.53234e-25
471.9	4.8295e-25	3.58444e-25
472.0	4.7501e-25	3.54236e-25
472.1	5.33809e-25	3.4955e-25
472.2	5.02995e-25	3.50008e-25
472.3	4.96809e-25	3.3618e-25
472.4	4.77938e-25	3.71866e-25
472.5	4.96281e-25	3.43428e-25
472.6	4.85246e-25	3.4802e-25
472.7	5.12331e-25	3.48272e-25
472.8	5.21741e-25	3.68414e-25
472.9	5.09312e-25	3.51912e-25
473.0	5.05133e-25	3.9204e-25
473.1	5.07235e-25	3.44368e-25
473.2	4.8696e-25	3.3932e-25
473.3	5.42913e-25	3.70499e-25
473.4	4.73857e-25	3.52163e-25
473.5	5.05454e-25	3.42691e-25
473.6	4.9362e-25	3.682e-25
473.7	5.42417e-25	3.47852e-25
473.8	5.59942e-25	3.34986e-25
473.9	5.36742e-25	3.4326099999999998e-25
474.0	5.08323e-25	3.51788e-25
474.1	4.90813e-25	3.6955399999999997e-25
474.2	5.16734e-25	3.59585e-25
474.3	5.26873e-25	3.65005e-25
474.4	5.15044e-25	3.51674e-25
474.5	5.17671e-25	3.63455e-25
474.6	5.24701e-25	3.39667e-25
474.7	5.23061e-25	3.48262e-25
474.8	5.18649e-25	3.4763199999999998e-25
474.9	5.39514e-25	3.41164e-25
475.0	5.27833e-25	3.25952e-25
475.1	5.49675e-25	3.49974e-25
475.2	5.47424e-25	3.44997e-25
475.3	5.34687e-25	3.64922e-25
475.4	5.42658e-25	3.55572e-25
475.5	5.58962e-25	3.3902299999999998e-25
475.6	5.40476e-25	3.5511e-25
475.7	5.47526e-25	3.51156e-25
475.8	5.59334e-25	3.42321e-25
475.9	5.39463e-25	3.70619e-25
476.0	5.37526e-25	3.46426e-25
476.1	5.40536e-25	3.67413e-25
476.2	5.08949e-25	3.35754e-25
476.3	5.49526e-25	3.48067e-25
476.4	5.38542e-25	3.55513e-25
476.5	5.21298e-25	3.61421e-25
476.6	5.19647e-25	3.60198e-25
476.7	5.34597e-25	3.49727e-25
476.8	5.32439e-25	3.41824e-25
476.9	5.38289e-25	3.41817e-25
477.0	5.49837e-25	3.44227e-25
477.1	5.11392e-25	3.55026e-25
477.2	5.1322e-25	3.5666e-25
477.3	5.0942e-25	3.4331099999999998e-25
477.4	5.51335e-25	3.48378e-25
477.5	5.31024e-25	3.40821e-25
477.6	5.12264e-25	3.38098e-25
477.7	5.44726e-25	3.32113e-25
477.8	5.07491e-25	3.50425e-25
477.9	5.02192e-25	3.64726e-25
478.0	5.28653e-25	3.3407e-25
478.1	5.15531e-25	3.6911e-25
478.2	5.33396e-25	3.79005e-25
478.3	5.4445899999999995e-25	3.46158e-25
478.4	5.49727e-25	3.70161e-25
478.5	5.57119e-25	3.63236e-25
478.6	5.00474e-25	3.36702e-25
478.7	5.31751e-25	3.42733e-25
478.8	5.14539e-25	3.74374e-25
478.9	4.88792e-25	3.62339e-25
479.0	5.26659e-25	3.42693e-25
479.1	5.04355e-25	3.43503e-25
479.2	5.18826e-25	3.69508e-25
479.3	4.90387e-25	3.58032e-25
479.4	4.97193e-25	3.51612e-25
479.5	4.94464e-25	3.44216e-25
479.6	5.0405099999999995e-25	3.39734e-25
479.7	5.33983e-25	3.67979e-25
479.8	5.06209e-25	3.37395e-25
479.9	5.09352e-25	3.52836e-25
480.0	5.38603e-25	3.7999e-25
480.1	5.39117e-25	3.3668e-25
480.2	5.07805e-25	3.64104e-25
480.3	5.06421e-25	3.99572e-25
480.4	4.86919e-25	3.3892e-25
480.5	5.31641e-25	3.6939e-25
480.6	4.91858e-25	3.4653e-25
480.7	4.96451e-25	3.4955e-25
480.8	4.87666e-25	3.6856e-25
480.9	4.91514e-25	3.63864e-25
481.0	4.81305e-25	3.6124e-25
481.1	4.87064e-25	3.62294e-25
481.2	4.87332e-25	3.54341e-25
481.3	5.15315e-25	3.52832e-25
481.4	4.97351e-25	3.54462e-25
481.5	4.72727e-25	3.4297699999999998e-25
481.6	4.66592e-25	3.52617e-25
481.7	5.4752899999999995e-25	3.42892e-25
481.8	4.95286e-25	3.44548e-25
481.9	5.03544e-25	3.56751e-25
482.0	4.94601e-25	3.4802e-25
482.1	4.85117e-25	3.44124e-25
482.2	4.89978e-25	3.4572e-25
482.3	4.98132e-25	3.66062e-25
482.4	4.87056e-25	3.50526e-25
482.5	4.82926e-25	3.70854e-25
482.6	4.9150499999999995e-25	3.52476e-25
482.7	4.85077e-25	3.62215e-25
482.8	4.83383e-25	3.70711e-25
482.9	4.89011e-25	3.6113e-25
483.0	4.85111e-25	3.55407e-25
483.1	4.92096e-25	3.42322e-25
483.2	4.85074e-25	3.78937e-25
483.3	5.00402e-25	3.64121e-25
483.4	4.6901e-25	3.45953e-25
483.5	4.90039e-25	3.53633e-25
483.6	4.82042e-25	3.39395e-25
483.7	4.82848e-25	3.5161899999999998e-25
483.8	4.88938e-25	3.75215e-25
483.9	4.63232e-25	3.50221e-25
484.0	5.73866e-25	3.66514e-25
484.1	5.10546e-25	3.64272e-25
484.2	4.78944e-25	3.83458e-25
484.3	4.78267e-25	3.3248299999999998e-25
484.4	4.76364e-25	3.75936e-25
484.5	5.28927e-25	3.60232e-25
484.6	4.69377e-25	3.4689799999999998e-25
484.7	4.5793e-25	3.59082e-25
484.8	4.96322e-25	3.42101e-25
484.9	4.87186e-25	3.52262e-25
485.0	4.94827e-25	3.65007e-25
485.1	4.83034e-25	3.58472e-25
485.2	4.82436e-25	3.65345e-25
485.3	4.75977e-25	3.42084e-25
485.4	4.84235e-25	3.44952e-25
485.5	4.82842e-25	3.73411e-25
485.6	4.62939e-25	3.54101e-25
485.7	4.69598e-25	3.83513e-25
485.8	4.60147e-25	3.44565e-25
485.9	4.80621e-25	3.57836e-25
486.0	5.38796e-25	3.35952e-25
486.1	4.74877e-25	3.4908e-25
486.2	4.81341e-25	3.55483e-25
486.3	4.7479e-25	3.36812e-25
486.4	4.64946e-25	3.57165e-25
486.5	4.64023e-25	3.40514e-25
486.6	4.7615e-25	3.6431599999999998e-25
486.7	4.77372e-25	3.64994e-25
486.8	4.92913e-25	3.62388e-25
486.9	4.55512e-25	3.70835e-25
487.0	4.71691e-25	3.56303e-25
487.1	4.50791e-25	3.45118e-25
487.2	4.65641e-25	3.58595e-25
487.3	4.67922e-25	3.46303e-25
487.4	4.78438e-25	3.63138e-25
487.5	4.75049e-25	3.60207e-25
487.6	4.76311e-25	3.42222e-25
487.7	4.96916e-25	3.40904e-25
487.8	4.86302e-25	3.4938e-25
487.9	4.73622e-25	3.48618e-25
488.0	4.7977599999999995e-25	3.80307e-25
488.1	4.78727e-25	3.58958e-25
488.2	4.67597e-25	3.5785e-25
488.3	4.69047e-25	3.75075e-25
488.4	5.07241e-25	3.4309399999999998e-25
488.5	4.65572e-25	3.83156e-25
488.6	4.7353599999999995e-25	3.86034e-25
488.7	5.07942e-25	3.82614e-25
488.8	4.78733e-25	3.46794e-25
488.9	4.81049e-25	3.52728e-25
489.0	4.63462e-25	3.59532e-25
489.1	4.81801e-25	3.49331e-25
489.2	4.82543e-25	3.55862e-25
489.3	4.92867e-25	3.35072e-25
489.4	4.66985e-25	3.59184e-25
489.5	4.60647e-25	3.4198e-25
489.6	4.59847e-25	3.57754e-25
489.7	4.83099e-25	3.47504e-25
489.8	4.9635999999999995e-25	3.62534e-25
489.9	4.56964e-25	3.48901e-25
490.0	4.79414e-25	3.68261e-25
490.1	4.82775e-25	3.66156e-25
490.2	4.44173e-25	3.60054e-25
490.3	5.00492e-25	3.7031e-25
490.4	4.70473e-25	3.5635e-25
490.5	4.83631e-25	3.55416e-25
490.6	4.53425e-25	3.68365e-25
490.7	5.10347e-25	3.59957e-25
490.8	4.62042e-25	3.4656e-25
490.9	5.10014e-25	3.76098e-25
491.0	4.45905e-25	3.39855e-25
491.1	4.68856e-25	3.51715e-25
491.2	4.65163e-25	3.73015e-25
491.3	4.55048e-25	3.68576e-25
491.4	4.7404e-25	3.74711e-25
491.5	4.27146e-25	3.46734e-25
491.6	4.65304e-25	3.43148e-25
491.7	4.38888e-25	3.61001e-25
491.8	4.60397e-25	3.5933e-25
491.9	4.587e-25	3.72208e-25
492.0	4.46714e-25	3.50355e-25
492.1	4.3212e-25	3.65088e-25
492.2	5.03029e-25	3.56746e-25
492.3	4.58935e-25	3.56603e-25
492.4	4.57338e-25	3.4941699999999998e-25
492.5	4.6034e-25	3.4441199999999998e-25
492.6	4.66338e-25	3.52915e-25
492.7	4.73348e-25	3.69612e-25
492.8	4.99585e-25	3.53259e-25
492.9	4.70637e-25	3.56333e-25
493.0	6.5690699999999995e-25	3.61862e-25
493.1	4.54879e-25	3.59829e-25
493.2	4.41791e-25	3.56004e-25
493.3	4.84441e-25	3.6406e-25
493.4	4.63371e-25	3.72564e-25
493.5	6.33381e-25	3.57101e-25
493.6	4.43531e-25	3.68962e-25
493.7	4.62852e-25	3.64275e-25
493.8	4.54142e-25	3.57639e-25
493.9	4.41798e-25	3.94609e-25
494.0	4.88171e-25	3.9631e-25
494.1	4.52983e-25	3.94499e-25
494.2	5.64575e-25	3.77113e-25
494.3	4.43874e-25	3.53884e-25
494.4	4.50776e-25	3.50569e-25
494.5	4.71214e-25	3.53179e-25
494.6	4.85162e-25	3.63918e-25
494.7	4.44094e-25	3.68756e-25
494.8	4.26818e-25	3.60995e-25
494.9	4.33949e-25	3.67704e-25
495.0	5.92624e-25	3.61965e-25
495.1	4.39122e-25	3.60824e-25
495.2	4.392e-25	3.52426e-25
495.3	4.85267e-25	3.66407e-25
495.4	4.58414e-25	3.45442e-25
495.5	4.5153e-25	3.5238699999999998e-25
495.6	4.43454e-25	3.66145e-25
495.7	4.36684e-25	3.40322e-25
495.8	4.5371e-25	3.51218e-25
495.9	4.57896e-25	3.77787e-25
496.0	4.53487e-25	3.52155e-25
496.1	4.4362e-25	3.63211e-25
496.2	4.58885e-25	3.57665e-25
496.3	4.69996e-25	3.615e-25
496.4	4.73828e-25	3.77056e-25
496.5	4.76691e-25	3.65888e-25
496.6	4.48449e-25	3.63551e-25
496.7	4.68709e-25	3.58761e-25
496.8	4.74626e-25	3.54812e-25
496.9	4.52192e-25	3.57821e-25
497.0	4.47823e-25	3.80049e-25
497.1	4.69048e-25	3.62288e-25
497.2	4.80184e-25	3.60569e-25
497.3	4.50814e-25	3.56988e-25
497.4	4.51743e-25	3.70935e-25
497.5	4.84264e-25	3.5964399999999998e-25
497.6	4.4736e-25	3.65689e-25
497.7	4.64029e-25	3.62432e-25
497.8	4.41298e-25	3.73376e-25
497.9	4.3726e-25	3.6091199999999998e-25
498.0	4.454e-25	3.55308e-25
498.1	4.27755e-25	3.43374e-25
498.2	4.3671499999999995e-25	3.64545e-25
498.3	4.65255e-25	3.85499e-25
498.4	4.63853e-25	3.58085e-25
498.5	4.5823e-25	3.86477e-25
498.6	4.6173e-25	3.62999e-25
498.7	4.80546e-25	3.76517e-25
498.8	4.59259e-25	3.71135e-25
498.9	4.49588e-25	3.59641e-25
499.0	4.40315e-25	3.70481e-25
499.1	4.78835e-25	3.9000899999999998e-25
499.2	4.60611e-25	3.54644e-25
499.3	4.80634e-25	3.92648e-25
499.4	4.9753e-25	3.76554e-25
499.5	5.03488e-25	3.64254e-25
499.6	4.51016e-25	3.70293e-25
499.7	4.33785e-25	3.78245e-25
499.8	5.51882e-25	4.10487e-25
499.9	4.3816599999999995e-25	
500.0	4.8654999999999995e-25	3.70361e-25
500.1		
500.2		
500.3		
500.4		
500.5		
500.6		
500.7		
500.8		
500.9		
501.0		
501.1		
501.2		
501.3	4.62969e-25	3.79734e-25
501.4	6.87771e-25	3.58105e-25
501.5		
501.6		
501.7		
501.8		
501.9		
502.0		
502.1		
502.2		
502.3		
502.4		
502.5		
502.6		
502.7		
502.8		
502.9		
503.0		
503.1		
503.2		
503.3		
503.4		
503.5		
503.6		
503.7		
503.8		
503.9		
504.0		
504.1		
504.2		
504.3		
504.4		
504.5		
504.6		
504.7		
504.8		
504.9		
505.0		
505.1		
505.2		
505.3		
505.4		
505.5		
505.6		
505.7		
505.8		
505.9		
506.0		
506.1		
506.2		
506.3		
506.4	4.71074e-25	3.58502e-25
506.5	4.60059e-25	4.65518e-25
506.6	4.54135e-25	
506.7		
506.8		
506.9		
507.0		
507.1		
507.2		
507.3		
507.4		
507.5		
507.6		
507.7		
507.8		
507.9		
508.0		
508.1	4.89534e-25	7.648549999999999e-25
508.2	4.60015e-25	
508.3		
508.4		
508.5		
508.6		
508.7		
508.8		
508.9		
509.0		
509.1		
509.2		
509.3		
509.4		
509.5		
509.6		
509.7		
509.8	5.04271e-25	3.73123e-25
509.9	4.83788e-25	3.57383e-25
510.0	4.66961e-25	7.09209e-25
510.1	5.14142e-25	
510.2		
510.3		
510.4		
510.5		
510.6		
510.7		
510.8		
510.9		
511.0		
511.1		
511.2		
511.3		
511.4		
511.5	4.96598e-25	
511.6		
511.7		
511.8		
511.9		
512.0		
512.1		
512.2		
512.3		
512.4000000000001		
512.5		
512.6		
512.7		
512.8		
512.9000000000001		
513.0		
513.1		
513.2	4.80487e-25	3.73814e-25
513.3		
513.4000000000001		
513.5		
513.6		
513.7		
513.8		
513.9000000000001		
514.0		
514.1		
514.2		
514.3		
514.4000000000001		
514.5		
514.6		
514.7		
514.8		
514.9000000000001	4.74624e-25	3.62138e-25
515.0	4.47928e-25	3.50874e-25
515.1	4.33941e-25	3.53291e-25
515.2	4.76169e-25	3.9818399999999998e-25
515.3	5.01581e-25	4.31718e-25
515.4000000000001	4.5518399999999995e-25	
515.5		
515.6		
515.7		
515.8		
515.9000000000001		
516.0		
516.1		
516.2		
516.3		
516.4000000000001		
516.5		
516.6		
516.7		
516.8		
516.9000000000001		
517.0		
517.1		
517.2		
517.3		
517.4000000000001		
517.5		
517.6		
517.7		
517.8		
517.9000000000001		
518.0		
518.1		
518.2		
518.3	4.73503e-25	3.59589e-25
518.4000000000001	4.48077e-25	3.72538e-25
518.5	4.42026e-25	3.63413e-25
518.6	4.93271e-25	3.69917e-25
518.7	4.68697e-25	3.64225e-25
518.8	4.47101e-25	3.59009e-25
518.9000000000001	4.53526e-25	3.78342e-25
519.0	4.54373e-25	3.80135e-25
519.1	4.69906e-25	3.7964e-25
519.2	4.73313e-25	3.89885e-25
519.3	4.43756e-25	3.73135e-25
519.4000000000001	4.39587e-25	3.69409e-25
519.5	4.26774e-25	3.60548e-25
519.6	4.49706e-25	3.834e-25
519.7	4.59867e-25	3.78677e-25
519.8	4.54405e-25	3.94984e-25
519.9000000000001	4.89367e-25	3.63387e-25
520.0	4.31917e-25	3.75521e-25
520.1	4.61732e-25	3.67827e-25
520.2	4.58142e-25	3.68558e-25
520.3	4.5806e-25	3.6075e-25
520.4000000000001	4.36985e-25	3.6965e-25
520.5	4.48798e-25	3.51188e-25
520.6	4.39191e-25	3.65728e-25
520.7	4.61132e-25	3.64992e-25
520.8	4.48574e-25	3.92933e-25
520.9000000000001	4.46779e-25	3.57925e-25
521.0	4.45467e-25	3.41519e-25
521.1	4.60229e-25	3.57617e-25
521.2	4.42481e-25	3.78037e-25
521.3	4.68635e-25	3.67724e-25
521.4000000000001	4.44389e-25	3.76133e-25
521.5	5.1701399999999995e-25	3.6057e-25
521.6	4.55338e-25	3.80353e-25
521.7	4.77695e-25	3.58637e-25
521.8	4.60383e-25	3.59119e-25
521.9000000000001	4.44875e-25	3.5712e-25
522.0	4.87769e-25	3.57354e-25
522.1	4.58046e-25	3.53915e-25
522.2	4.51007e-25	3.65653e-25
522.3000000000001	4.52962e-25	3.63223e-25
522.4	4.51808e-25	3.57992e-25
522.5	4.48099e-25	3.5882e-25
522.6	4.66314e-25	3.73207e-25
522.7	4.57357e-25	3.56794e-25
522.8000000000001	4.79832e-25	3.60286e-25
522.9	4.39391e-25	3.66905e-25
523.0	4.75284e-25	3.69631e-25
523.1	4.27036e-25	3.51525e-25
523.2	4.33103e-25	3.56254e-25
523.3000000000001	4.49637e-25	3.69724e-25
523.4	4.64297e-25	3.93742e-25
523.5	4.47919e-25	3.66627e-25
523.6	4.56946e-25	3.62746e-25
523.7	4.60797e-25	3.65346e-25
523.8000000000001	4.49565e-25	3.67807e-25
523.9	4.6180699999999995e-25	3.45844e-25
524.0	4.36839e-25	3.6944e-25
524.1	4.51928e-25	3.709e-25
524.2	4.43895e-25	3.64892e-25
524.3000000000001	4.57596e-25	3.42123e-25
524.4	4.82071e-25	3.7444299999999998e-25
524.5	4.56918e-25	3.5738e-25
524.6	4.37544e-25	3.91115e-25
524.7	4.55106e-25	3.56894e-25
524.8000000000001	4.95209e-25	3.64485e-25
524.9	4.64447e-25	3.55456e-25
525.0	4.29726e-25	3.96471e-25
525.1	4.43816e-25	3.65849e-25
525.2	4.81347e-25	3.64963e-25
525.3000000000001	4.66817e-25	3.58383e-25
525.4	4.61288e-25	3.8882399999999998e-25
525.5	4.46589e-25	3.52889e-25
525.6	4.4679e-25	3.70114e-25
525.7	4.55546e-25	3.60163e-25
525.8000000000001	4.22927e-25	3.87041e-25
525.9	4.54483e-25	3.60707e-25
526.0	4.53151e-25	3.61969e-25
526.1	4.45312e-25	3.52042e-25
526.2	6.01722e-25	3.57815e-25
526.3000000000001	4.41812e-25	3.70657e-25
526.4	4.38781e-25	3.98869e-25
526.5	5.01477e-25	3.7032e-25
526.6	4.75064e-25	3.62142e-25
526.7	4.49622e-25	3.6082e-25
526.8000000000001	4.70444e-25	3.69518e-25
526.9	4.3883399999999995e-25	3.81819e-25
527.0	6.14503e-25	3.94215e-25
527.1	4.92555e-25	3.59503e-25
527.2	4.61986e-25	3.71436e-25
527.3000000000001	4.64943e-25	3.64433e-25
527.4	4.56075e-25	3.64827e-25
527.5	4.81133e-25	3.5834299999999998e-25
527.6	4.38943e-25	3.57994e-25
527.7	5.89385e-25	3.65968e-25
527.8000000000001	4.64296e-25	3.74058e-25
527.9	4.38269e-25	3.9801e-25
528.0	4.54712e-25	3.6936e-25
528.1	4.33258e-25	3.51798e-25
528.2	6.64207e-25	3.7827999999999998e-25
528.3000000000001	4.4200399999999995e-25	3.87342e-25
528.4	4.33067e-25	3.77777e-25
528.5	4.65712e-25	3.82458e-25
528.6	4.28313e-25	3.52117e-25
528.7	4.75117e-25	3.8188e-25
528.8000000000001	4.48555e-25	3.5654099999999998e-25
528.9	4.36888e-25	3.49804e-25
529.0	4.71558e-25	3.6248e-25
529.1	4.63472e-25	3.5228e-25
529.2	4.31862e-25	3.55978e-25
529.3000000000001	4.42658e-25	3.50046e-25
529.4	4.49133e-25	3.63752e-25
529.5	4.34178e-25	4.07538e-25
529.6	4.45023e-25	3.77267e-25
529.7	4.66293e-25	3.648e-25
529.8000000000001	4.54452e-25	3.61486e-25
529.9	4.52569e-25	3.66098e-25
530.0	4.42677e-25	3.91808e-25
530.1	4.33088e-25	4.06004e-25
530.2	4.44766e-25	3.63976e-25
530.3000000000001	4.26566e-25	3.79599e-25
530.4	4.76143e-25	3.81451e-25
530.5	4.26676e-25	3.69077e-25
530.6	4.5979e-25	3.93624e-25
530.7	4.7796e-25	3.6529e-25
530.8000000000001	4.84406e-25	3.6665e-25
530.9	4.91909e-25	3.92415e-25
531.0	4.67695e-25	3.55098e-25
531.1	4.56722e-25	3.63859e-25
531.2	4.42614e-25	3.79937e-25
531.3000000000001	4.22731e-25	3.64981e-25
531.4	4.2803899999999995e-25	3.52663e-25
531.5	4.59058e-25	3.7017e-25
531.6	4.4794e-25	3.78398e-25
531.7	4.52219e-25	3.60023e-25
531.8000000000001	4.30582e-25	3.54419e-25
531.9	4.61945e-25	3.72845e-25
532.0	4.36968e-25	3.64754e-25
532.1	4.52501e-25	3.82021e-25
532.2	4.82316e-25	3.70057e-25
532.3000000000001	4.4987e-25	3.67062e-25
532.4	4.47244e-25	3.66203e-25
532.5	4.46041e-25	3.83962e-25
532.6	4.69182e-25	3.52379e-25
532.7	4.60551e-25	3.59541e-25
532.8000000000001	4.50584e-25	3.56076e-25
532.9	4.4265e-25	3.79957e-25
533.0	4.47093e-25	3.62018e-25
533.1	4.64003e-25	3.66467e-25
533.2	4.69744e-25	3.80137e-25
533.3000000000001	4.45884e-25	3.72405e-25
533.4	4.58085e-25	3.7847e-25
533.5	4.51304e-25	3.9245e-25
533.6	4.67265e-25	3.78014e-25
533.7	4.6073e-25	3.62018e-25
533.8000000000001	4.74991e-25	3.57853e-25
533.9	4.31315e-25	3.62354e-25
534.0	4.52112e-25	4.01169e-25
534.1	4.50143e-25	3.5557e-25
534.2	4.52699e-25	3.85983e-25
534.3000000000001	4.68346e-25	3.57426e-25
534.4	4.36867e-25	3.69722e-25
534.5	4.48249e-25	3.73711e-25
534.6	4.52952e-25	3.74944e-25
534.7	4.63782e-25	3.6504999999999998e-25
534.8000000000001	4.78871e-25	3.92903e-25
534.9	4.60098e-25	3.59041e-25
535.0	4.70575e-25	3.42903e-25
535.1	4.66485e-25	3.52843e-25
535.2	4.5725e-25	3.65366e-25
535.3000000000001	4.73464e-25	3.70072e-25
535.4	4.8125e-25	3.66613e-25
535.5	4.31905e-25	3.81546e-25
535.6	4.71752e-25	3.79054e-25
535.7	4.84619e-25	3.66972e-25
535.8000000000001	4.51984e-25	3.73577e-25
535.9	4.55157e-25	3.90217e-25
536.0	4.3703e-25	4.17289e-25
536.1	4.50313e-25	3.9406299999999998e-25
536.2	4.62262e-25	3.54003e-25
536.3000000000001	4.71152e-25	3.9688e-25
536.4	4.67266e-25	3.63375e-25
536.5	4.54952e-25	3.87333e-25
536.6	4.58627e-25	3.58502e-25
536.7	4.95622e-25	3.61849e-25
536.8000000000001	4.6742999999999995e-25	3.67058e-25
536.9	4.67303e-25	3.6087899999999998e-25
537.0	4.48722e-25	3.81732e-25
537.1	4.7382e-25	3.50035e-25
537.2	4.53166e-25	3.82317e-25
537.3000000000001	4.65244e-25	3.66378e-25
537.4	4.92136e-25	3.53386e-25
537.5	4.83e-25	3.99103e-25
537.6	4.71683e-25	3.611e-25
537.7	4.64668e-25	3.68023e-25
537.8000000000001	4.87786e-25	3.70427e-25
537.9	4.44115e-25	3.65482e-25
538.0	4.52e-25	3.70135e-25
538.1	4.62784e-25	3.6687e-25
538.2	4.52856e-25	3.67182e-25
538.3000000000001	4.50699e-25	3.57755e-25
538.4	4.72281e-25	3.79356e-25
538.5	5.61887e-25	3.46273e-25
538.6	4.5456699999999995e-25	3.63938e-25
538.7	4.60915e-25	3.55232e-25
538.8000000000001	4.68222e-25	3.59548e-25
538.9	4.56438e-25	3.88784e-25
539.0	4.57845e-25	3.6004499999999998e-25
539.1	4.64276e-25	3.73969e-25
539.2	4.60965e-25	3.61559e-25
539.3000000000001	5.05484e-25	3.56904e-25
539.4	4.48947e-25	3.67357e-25
539.5	4.70375e-25	3.6493299999999998e-25
539.6	5.06668e-25	3.73032e-25
539.7	6.11326e-25	3.93594e-25
539.8000000000001	6.04021e-25	3.72888e-25
539.9	6.52416e-25	3.88588e-25
540.0	6.1336e-25	3.73287e-25
540.1	5.64757e-25	3.9092e-25
540.2	4.67745e-25	3.86943e-25
540.3000000000001	4.50205e-25	3.48942e-25
540.4	4.82481e-25	3.59584e-25
540.5	4.35577e-25	3.55132e-25
540.6	4.66609e-25	3.7294099999999998e-25
540.7	4.59621e-25	3.8915e-25
540.8000000000001	4.73685e-25	3.53153e-25
540.9	4.76026e-25	3.65135e-25
541.0	4.57567e-25	3.96936e-25
541.1	4.93503e-25	3.86452e-25
541.2	4.56718e-25	3.91559e-25
541.3000000000001	4.86103e-25	3.8625e-25
541.4	4.72183e-25	3.76987e-25
541.5	4.68556e-25	3.67425e-25
541.6	4.86792e-25	3.77784e-25
541.7	4.97809e-25	3.59252e-25
541.8000000000001	4.66568e-25	3.71501e-25
541.9	4.57259e-25	3.61108e-25
542.0	4.66561e-25	3.73386e-25
542.1	4.61121e-25	3.75412e-25
542.2	4.57713e-25	3.77443e-25
542.3000000000001	4.74625e-25	3.62703e-25
542.4	4.6505e-25	3.57507e-25
542.5	4.80739e-25	3.77991e-25
542.6	4.96199e-25	3.70783e-25
542.7	4.62859e-25	3.71279e-25
542.8000000000001	4.85911e-25	3.53845e-25
542.9	4.55638e-25	3.55986e-25
543.0	4.67157e-25	3.92701e-25
543.1	4.73084e-25	3.57183e-25
543.2	4.57579e-25	3.91652e-25
543.3000000000001	4.84308e-25	3.44121e-25
543.4	5.04432e-25	3.86528e-25
543.5	5.24119e-25	3.59185e-25
543.6	4.67419e-25	3.51188e-25
543.7	4.84198e-25	3.85657e-25
543.8000000000001	4.61663e-25	3.81427e-25
543.9	4.63758e-25	3.70623e-25
544.0	4.68046e-25	3.57536e-25
544.1	5.14354e-25	3.71532e-25
544.2	4.75586e-25	3.63679e-25
544.3000000000001	4.77146e-25	3.87946e-25
544.4	4.71159e-25	3.70675e-25
544.5	4.58686e-25	3.5617399999999998e-25
544.6	4.74348e-25	3.68763e-25
544.7	4.65788e-25	3.64792e-25
544.8000000000001	4.68833e-25	3.63699e-25
544.9	4.95379e-25	3.60188e-25
545.0	4.76386e-25	3.86836e-25
545.1	4.63654e-25	3.69765e-25
545.2	4.67473e-25	3.6668499999999998e-25
545.3000000000001	4.94705e-25	3.63089e-25
545.4	5.08921e-25	3.75991e-25
545.5	4.76087e-25	3.58353e-25
545.6	4.64065e-25	3.62437e-25
545.7	4.9728e-25	3.54976e-25
545.8000000000001	4.64604e-25	3.54457e-25
545.9	4.56234e-25	3.71351e-25
546.0	5.12618e-25	3.81723e-25
546.1	5.13975e-25	3.63351e-25
546.2	4.81301e-25	3.63226e-25
546.3000000000001	4.72635e-25	3.95441e-25
546.4	5.05051e-25	3.83621e-25
546.5	4.73663e-25	3.55241e-25
546.6	4.98785e-25	3.54443e-25
546.7	4.66439e-25	3.59933e-25
546.8000000000001	4.74144e-25	3.9556e-25
546.9	4.55379e-25	3.54711e-25
547.0	4.65121e-25	3.79564e-25
547.1	5.0216599999999995e-25	3.69312e-25
547.2	4.55774e-25	3.7262e-25
547.3000000000001	4.83967e-25	3.6979e-25
547.4	4.76429e-25	3.558e-25
547.5	4.58752e-25	3.61181e-25
547.6	4.8929e-25	3.62971e-25
547.7	4.79223e-25	4.02832e-25
547.8000000000001	4.58283e-25	3.719e-25
547.9	5.11256e-25	3.5874e-25
548.0	4.8105e-25	3.68252e-25
548.1	4.6309e-25	3.6459899999999998e-25
548.2	4.58691e-25	3.7688e-25
548.3000000000001	4.69897e-25	3.52823e-25
548.4	4.64279e-25	3.77403e-25
548.5	4.72557e-25	3.51693e-25
548.6	4.63131e-25	3.76195e-25
548.7	4.63875e-25	3.99045e-25
548.8000000000001	4.82135e-25	3.66896e-25
548.9	4.53121e-25	3.60201e-25
549.0	4.65598e-25	3.64092e-25
549.1	4.57095e-25	3.69636e-25
549.2	4.86874e-25	3.79208e-25
549.3000000000001	4.72953e-25	3.65914e-25
549.4	4.57072e-25	3.77774e-25
549.5	4.50037e-25	3.6665099999999997e-25
549.6	4.59381e-25	3.64818e-25
549.7	4.6282e-25	3.87227e-25
549.8000000000001	4.76715e-25	3.78128e-25
549.9	4.93653e-25	3.6364e-25
550.0	4.65095e-25	3.9794999999999998e-25
550.1	4.50928e-25	3.55476e-25
550.2	4.47495e-25	3.67214e-25
550.3000000000001	4.90167e-25	3.77337e-25
550.4	4.7136e-25	3.80394e-25
550.5	4.63774e-25	3.61059e-25
550.6	4.86963e-25	3.84264e-25
550.7	4.71404e-25	3.57316e-25
550.8000000000001	4.64739e-25	3.77285e-25
550.9	4.74682e-25	3.5822599999999998e-25
551.0	4.6265e-25	3.92248e-25
551.1	4.94815e-25	3.83321e-25
551.2	4.93e-25	3.67336e-25
551.3000000000001	4.6511e-25	3.68082e-25
551.4	4.75556e-25	3.77252e-25
551.5	4.68197e-25	3.65816e-25
551.6	4.51899e-25	3.633e-25
551.7	4.58249e-25	4.06417e-25
551.8000000000001	4.96381e-25	3.88935e-25
551.9	4.68189e-25	3.5685e-25
552.0	4.65617e-25	3.68588e-25
552.1	4.62488e-25	3.55671e-25
552.2	4.73468e-25	3.64687e-25
552.3000000000001	4.58825e-25	3.8405e-25
552.4	4.95762e-25	3.66191e-25
552.5	5.28997e-25	3.90408e-25
552.6	4.93225e-25	3.65078e-25
552.7	4.69922e-25	3.8025e-25
552.8000000000001	5.37657e-25	3.779e-25
552.9	5.39656e-25	4.32243e-25
553.0	4.62456e-25	4.0822e-25
553.1	4.81453e-25	3.6518e-25
553.2	4.93999e-25	3.62913e-25
553.3000000000001	4.98336e-25	3.96698e-25
553.4	5.1461e-25	3.7142299999999998e-25
553.5	4.80345e-25	3.68623e-25
553.6	4.74309e-25	3.66177e-25
553.7	4.85847e-25	3.7553e-25
553.8000000000001	5.07745e-25	3.66901e-25
553.9	4.8649e-25	3.94846e-25
554.0	4.6575e-25	3.88297e-25
554.1	4.66671e-25	3.7427e-25
554.2	5.03284e-25	3.7659499999999998e-25
554.3000000000001	4.45916e-25	4.07757e-25
554.4	4.6090699999999995e-25	3.78054e-25
554.5	4.60516e-25	3.62874e-25
554.6	4.74475e-25	3.79088e-25
554.7	4.6864e-25	3.82119e-25
554.8000000000001	4.55911e-25	3.89556e-25
554.9	4.54983e-25	3.83768e-25
555.0	4.62459e-25	3.87251e-25
555.1	4.93505e-25	3.71751e-25
555.2	4.64344e-25	3.85173e-25
555.3000000000001	4.84177e-25	3.78058e-25
555.4	4.49082e-25	3.89123e-25
555.5	4.46023e-25	3.88727e-25
555.6	4.62354e-25	3.84305e-25
555.7	4.77156e-25	3.6474e-25
555.8000000000001	4.80784e-25	3.97165e-25
555.9	4.50224e-25	3.79063e-25
556.0	4.79208e-25	3.80178e-25
556.1	4.45444e-25	4.15948e-25
556.2	5.00413e-25	3.8974e-25
556.3000000000001	4.84419e-25	3.78238e-25
556.4	4.76692e-25	3.83387e-25
556.5	4.60426e-25	3.74573e-25
556.6	4.98948e-25	3.94694e-25
556.7	4.63821e-25	4.02166e-25
556.8000000000001	4.56873e-25	3.89812e-25
556.9	4.61739e-25	3.85062e-25
557.0	4.4878e-25	3.91691e-25
557.1	4.71744e-25	3.65674e-25
557.2	4.80654e-25	3.67974e-25
557.3000000000001	4.58242e-25	3.88576e-25
557.4	5.18953e-25	3.88567e-25
557.5	4.8118e-25	3.74653e-25
557.6	4.62474e-25	3.62304e-25
557.7	4.74948e-25	3.8265099999999998e-25
557.8000000000001	4.86957e-25	3.75083e-25
557.9	4.88098e-25	3.60742e-25
558.0	4.91522e-25	3.78448e-25
558.1	5.02784e-25	3.99631e-25
558.2	4.8754e-25	3.9342e-25
558.3000000000001	4.6982e-25	3.67761e-25
558.4	4.69491e-25	3.83573e-25
558.5	4.94839e-25	3.98731e-25
558.6	4.87256e-25	3.68068e-25
558.7	5.34358e-25	3.8406899999999998e-25
558.8000000000001	4.79815e-25	3.81312e-25
558.9	5.05124e-25	3.66869e-25
559.0	5.2714e-25	3.6641e-25
559.1	5.11445e-25	4.07159e-25
559.2	4.81345e-25	3.78226e-25
559.3000000000001	4.71805e-25	4.07073e-25
559.4	5.1476e-25	3.73061e-25
559.5	5.36095e-25	3.76618e-25
559.6	4.93788e-25	3.87503e-25
559.7	5.20342e-25	3.81828e-25
559.8000000000001	4.84685e-25	3.79183e-25
559.9	5.15414e-25	3.62783e-25
560.0	5.47673e-25	3.69327e-25
560.1	5.26439e-25	3.47713e-25
560.2	4.93205e-25	3.59702e-25
560.3000000000001	5.24763e-25	3.97392e-25
560.4	4.91726e-25	3.63988e-25
560.5	4.73494e-25	4.11765e-25
560.6	4.77961e-25	3.61855e-25
560.7	4.89923e-25	3.72825e-25
560.8000000000001	5.03448e-25	3.64486e-25
560.9	4.76715e-25	3.90949e-25
561.0	4.6612e-25	3.82198e-25
561.1	4.7068e-25	3.66443e-25
561.2	5.52221e-25	3.99556e-25
561.3000000000001	4.96767e-25	3.95267e-25
561.4	4.73442e-25	3.62303e-25
561.5	4.84306e-25	3.62217e-25
561.6	4.63711e-25	3.86999e-25
561.7	4.93927e-25	3.70991e-25
561.8000000000001	4.87552e-25	3.85034e-25
561.9	4.75843e-25	3.74167e-25
562.0	4.63401e-25	3.77293e-25
562.1	5.0497e-25	3.7447599999999998e-25
562.2	4.88436e-25	3.86323e-25
562.3000000000001	4.94467e-25	3.83076e-25
562.4	4.74341e-25	3.76591e-25
562.5	4.82433e-25	3.6563399999999998e-25
562.6	4.77877e-25	3.82877e-25
562.7	5.06499e-25	3.66428e-25
562.8000000000001	5.22741e-25	3.93015e-25
562.9	4.91606e-25	3.82804e-25
563.0	4.62366e-25	3.94688e-25
563.1	4.83556e-25	3.7814e-25
563.2	4.7773e-25	3.71827e-25
563.3000000000001	4.8479e-25	3.96548e-25
563.4	4.64954e-25	3.77871e-25
563.5	4.73383e-25	4.0308899999999998e-25
563.6	4.73697e-25	3.9314499999999998e-25
563.7	4.5124e-25	3.79686e-25
563.8000000000001	4.74293e-25	3.71582e-25
563.9	4.65231e-25	3.83464e-25
564.0	4.70224e-25	3.92861e-25
564.1	4.63189e-25	3.90299e-25
564.2	4.90679e-25	3.69018e-25
564.3000000000001	4.83627e-25	3.8941e-25
564.4	5.07519e-25	3.91633e-25
564.5	4.82807e-25	3.84696e-25
564.6	4.74839e-25	3.74899e-25
564.7	5.16467e-25	3.7091e-25
564.8000000000001	4.91049e-25	3.80767e-25
564.9	4.9438e-25	3.65129e-25
565.0	4.82285e-25	3.71908e-25
565.1	4.59353e-25	3.9185e-25
565.2	4.67057e-25	3.84516e-25
565.3000000000001	4.60092e-25	3.68784e-25
565.4	4.57537e-25	3.81072e-25
565.5	4.49726e-25	3.79184e-25
565.6	5.15699e-25	3.7010499999999998e-25
565.7	4.86272e-25	3.81671e-25
565.8000000000001	4.84506e-25	3.94623e-25
565.9	4.77127e-25	3.8688e-25
566.0	4.66538e-25	3.8259e-25
566.1	4.92009e-25	3.83055e-25
566.2	4.78924e-25	3.63028e-25
566.3000000000001	4.66382e-25	3.82697e-25
566.4	4.83779e-25	3.79482e-25
566.5	4.72214e-25	3.78252e-25
566.6	4.67707e-25	3.77104e-25
566.7	4.64241e-25	3.76668e-25
566.8000000000001	4.59297e-25	3.79894e-25
566.9	4.60119e-25	3.73438e-25
567.0	4.76624e-25	3.85138e-25
567.1	4.72352e-25	3.88191e-25
567.2	4.63559e-25	3.90795e-25
567.3000000000001	5.06823e-25	4.0004e-25
567.4	4.75361e-25	3.98887e-25
567.5	4.77482e-25	3.78514e-25
567.6	4.68119e-25	4.09616e-25
567.7	4.69301e-25	3.68043e-25
567.8000000000001	5.05366e-25	4.05845e-25
567.9	4.82052e-25	3.92131e-25
568.0	4.91927e-25	3.96621e-25
568.1	5.05364e-25	3.80751e-25
568.2	4.72636e-25	3.82974e-25
568.3000000000001	4.91427e-25	4.03655e-25
568.4	4.76299e-25	4.04421e-25
568.5	4.65509e-25	3.90607e-25
568.6	4.74883e-25	3.85012e-25
568.7	4.66079e-25	3.78382e-25
568.8000000000001	4.99764e-25	3.80797e-25
568.9	4.78417e-25	4.33703e-25
569.0	4.64035e-25	3.74172e-25
569.1	4.82714e-25	3.78502e-25
569.2	4.75909e-25	4.01815e-25
569.3000000000001	4.72911e-25	3.93519e-25
569.4	4.63863e-25	3.95643e-25
569.5	4.99212e-25	4.07839e-25
569.6	5.05928e-25	4.197e-25
569.7	4.8796e-25	3.79682e-25
569.8000000000001	5.07312e-25	3.76928e-25
569.9	4.80648e-25	3.99374e-25
570.0	4.63622e-25	3.95843e-25
570.1	4.80232e-25	4.07357e-25
570.2	4.76418e-25	4.2326e-25
570.3000000000001	4.77449e-25	4.14483e-25
570.4	4.96569e-25	3.88488e-25
570.5	4.9423e-25	4.05186e-25
570.6	4.8268e-25	4.11503e-25
570.7	4.87497e-25	3.76073e-25
570.8000000000001	4.69985e-25	3.83039e-25
570.9	4.97013e-25	3.82905e-25
571.0	5.04033e-25	3.85586e-25
571.1	4.87433e-25	3.96811e-25
571.2	4.88231e-25	3.75973e-25
571.3000000000001	4.61747e-25	3.85916e-25
571.4	4.54679e-25	3.96276e-25
571.5	4.73672e-25	3.99698e-25
571.6	4.5550099999999995e-25	3.79866e-25
571.7	4.59888e-25	3.92277e-25
571.8000000000001	4.68645e-25	4.09332e-25
571.9	4.66693e-25	3.88981e-25
572.0	4.98701e-25	3.87194e-25
572.1	4.78348e-25	4.06416e-25
572.2	5.05994e-25	3.88926e-25
572.3000000000001	4.61714e-25	3.73391e-25
572.4	4.7098e-25	3.93183e-25
572.5	5.10773e-25	3.99003e-25
572.6	4.8853e-25	3.94616e-25
572.7	4.66826e-25	3.71961e-25
572.8000000000001	4.66703e-25	3.90077e-25
572.9	4.7869e-25	3.91268e-25
573.0	5.3693399999999995e-25	3.91152e-25
573.1	5.12315e-25	3.87634e-25
573.2	4.73191e-25	4.16457e-25
573.3000000000001	4.82744e-25	4.28296e-25
573.4	5.066e-25	4.03925e-25
573.5	5.24417e-25	3.80425e-25
573.6	4.81581e-25	3.79985e-25
573.7	4.95297e-25	3.80021e-25
573.8000000000001	4.93661e-25	3.8232e-25
573.9	4.98192e-25	3.85377e-25
574.0	4.85209e-25	3.73708e-25
574.1	4.71346e-25	3.88159e-25
574.2	5.17718e-25	3.79015e-25
574.3000000000001	4.91828e-25	3.75189e-25
574.4	4.87447e-25	3.80701e-25
574.5	4.9118e-25	3.99806e-25
574.6	4.66645e-25	3.72505e-25
574.7	4.92388e-25	4.26193e-25
574.8000000000001	4.81809e-25	3.86221e-25
574.9	4.73829e-25	3.82031e-25
575.0	4.66603e-25	3.8161699999999998e-25
575.1	4.98715e-25	4.13269e-25
575.2	4.75382e-25	3.9536e-25
575.3000000000001	4.74534e-25	3.86127e-25
575.4	4.86806e-25	3.91258e-25
575.5	5.12153e-25	3.98363e-25
575.6	4.78464e-25	4.0951e-25
575.7	4.67937e-25	4.01776e-25
575.8000000000001	5.01895e-25	4.13177e-25
575.9	4.62009e-25	3.64772e-25
576.0	4.90828e-25	3.89838e-25
576.1	4.63658e-25	3.96161e-25
576.2	4.68866e-25	3.97275e-25
576.3000000000001	4.5231399999999995e-25	4.04548e-25
576.4	4.64579e-25	3.78626e-25
576.5	4.72686e-25	3.82791e-25
576.6	4.70003e-25	3.86378e-25
576.7	4.92275e-25	3.83536e-25
576.8000000000001	5.00783e-25	3.92881e-25
576.9	4.78459e-25	4.00394e-25
577.0	4.85016e-25	4.08265e-25
577.1	4.7089e-25	3.91076e-25
577.2	5.03049e-25	4.06611e-25
577.3000000000001	4.62283e-25	3.8965e-25
577.4	4.59357e-25	3.9708e-25
577.5	4.65723e-25	3.74979e-25
577.6	4.53303e-25	3.72104e-25
577.7	4.67018e-25	3.85391e-25
577.8000000000001	4.95885e-25	4.0496e-25
577.9	4.57228e-25	3.67228e-25
578.0	4.61389e-25	3.85355e-25
578.1	4.76052e-25	3.98224e-25
578.2	5.00471e-25	4.02402e-25
578.3000000000001	4.80677e-25	3.8917e-25
578.4	4.88343e-25	3.91242e-25
578.5	4.7591e-25	3.80004e-25
578.6	4.69937e-25	4.02895e-25
578.7	4.77088e-25	3.69758e-25
578.8000000000001	4.67582e-25	3.76575e-25
578.9	4.93946e-25	3.79931e-25
579.0	4.60237e-25	3.80331e-25
579.1	4.83752e-25	3.88277e-25
579.2	4.94173e-25	3.72897e-25
579.3000000000001	4.71332e-25	3.85876e-25
579.4	4.6489399999999995e-25	3.72051e-25
579.5	4.87588e-25	3.74506e-25
579.6	4.62316e-25	3.67154e-25
579.7	4.92337e-25	4.16112e-25
579.8000000000001	5.06307e-25	3.91084e-25
579.9	4.59502e-25	3.91862e-25
580.0	4.97012e-25	3.94027e-25
580.1	4.66949e-25	3.8962499999999998e-25
580.2	4.53669e-25	3.85978e-25
580.3000000000001	4.65443e-25	3.71411e-25
580.4	4.9633e-25	3.87416e-25
580.5	5.05904e-25	3.79544e-25
580.6	4.65176e-25	3.92288e-25
580.7	4.66787e-25	4.05628e-25
580.8000000000001	4.83374e-25	3.88921e-25
580.9	4.79817e-25	3.8014899999999998e-25
581.0	4.89006e-25	3.83876e-25
581.1	4.78249e-25	4.00408e-25
581.2	4.86297e-25	3.94257e-25
581.3000000000001	4.49524e-25	3.82963e-25
581.4	4.81066e-25	4.04945e-25
581.5	5.50721e-25	3.89649e-25
581.6	4.71246e-25	3.9301199999999998e-25
581.7	4.80277e-25	3.7864699999999998e-25
581.8000000000001	4.62556e-25	3.7894699999999997e-25
581.9	4.69518e-25	3.89538e-25
582.0	4.69828e-25	3.77972e-25
582.1	4.59184e-25	4.09364e-25
582.2	4.65562e-25	3.75205e-25
582.3000000000001	4.93377e-25	3.77081e-25
582.4	4.79616e-25	4.04547e-25
582.5	4.71275e-25	3.81899e-25
582.6	4.85403e-25	3.89082e-25
582.7	4.94117e-25	3.84473e-25
582.8000000000001	4.83811e-25	3.97214e-25
582.9	4.76702e-25	3.97746e-25
583.0	5.31555e-25	3.99664e-25
583.1	4.72959e-25	4.00127e-25
583.2	4.97691e-25	3.93932e-25
583.3000000000001	4.92737e-25	4.21739e-25
583.4	4.7705e-25	3.77615e-25
583.5	4.62096e-25	3.93304e-25
583.6	5.05792e-25	4.00745e-25
583.7	4.75578e-25	3.73374e-25
583.8000000000001	4.97299e-25	3.79459e-25
583.9	4.54437e-25	3.82295e-25
584.0	4.91255e-25	3.71724e-25
584.1	4.9358999999999995e-25	3.79609e-25
584.2	4.55226e-25	3.84215e-25
584.3000000000001	4.68554e-25	3.9644899999999998e-25
584.4	4.71737e-25	3.88297e-25
584.5	4.86058e-25	3.98567e-25
584.6	5.18746e-25	3.71383e-25
584.7	4.77713e-25	3.7293e-25
584.8000000000001	4.5605e-25	4.0624199999999998e-25
584.9	4.7023e-25	3.99595e-25
585.0	4.8072e-25	4.28763e-25
585.1	4.72357e-25	3.88555e-25
585.2	4.80343e-25	3.88558e-25
585.3000000000001	4.9105399999999995e-25	3.90851e-25
585.4	5.0178e-25	3.8758e-25
585.5	4.52225e-25	4.005e-25
585.6	4.6364299999999995e-25	3.78196e-25
585.7	4.85629e-25	3.83127e-25
585.8000000000001	4.69957e-25	4.03265e-25
585.9	4.81536e-25	3.75222e-25
586.0	4.68231e-25	3.78083e-25
586.1	4.97973e-25	3.92079e-25
586.2	4.97664e-25	3.72048e-25
586.3000000000001	4.85261e-25	3.88005e-25
586.4	4.58171e-25	3.92403e-25
586.5	4.82691e-25	4.03229e-25
586.6	4.68725e-25	3.91645e-25
586.7	4.58848e-25	3.88906e-25
586.8000000000001	4.81454e-25	3.83224e-25
586.9	4.72129e-25	3.94813e-25
587.0	4.72438e-25	3.74012e-25
587.1	5.22007e-25	3.74115e-25
587.2	4.91479e-25	3.93094e-25
587.3000000000001	5.19056e-25	3.81349e-25
587.4	4.58845e-25	3.99633e-25
587.5	4.73605e-25	3.87227e-25
587.6	4.70853e-25	3.76982e-25
587.7	4.70405e-25	4.13181e-25
587.8000000000001	4.8419e-25	4.03134e-25
587.9	4.89795e-25	3.76174e-25
588.0	4.87323e-25	3.83523e-25
588.1	4.55434e-25	3.66863e-25
588.2	4.89532e-25	3.90999e-25
588.3000000000001	4.6863e-25	3.9241e-25
588.4	4.82335e-25	3.86752e-25
588.5	4.73439e-25	3.89285e-25
588.6	5.60805e-25	3.76639e-25
588.7	4.90335e-25	4.24697e-25
588.8000000000001	4.94645e-25	3.92552e-25
588.9	4.87445e-25	3.80725e-25
589.0	4.62338e-25	3.94172e-25
589.1	4.5836e-25	3.7489299999999998e-25
589.2	4.74716e-25	3.88677e-25
589.3000000000001	5.75866e-25	3.97796e-25
589.4	4.9575e-25	4.22779e-25
589.5	4.98921e-25	3.79676e-25
589.6	4.80688e-25	4.01223e-25
589.7	5.00579e-25	3.92818e-25
589.8000000000001	4.79233e-25	3.81508e-25
589.9	4.75624e-25	3.94025e-25
590.0	4.73241e-25	3.73241e-25
590.1	4.58297e-25	4.04787e-25
590.2	4.71502e-25	3.89988e-25
590.3000000000001	4.82844e-25	3.7851e-25
590.4	4.7902e-25	3.97902e-25
590.5	4.80655e-25	3.82895e-25
590.6	5.3348e-25	4.02175e-25
590.7	4.62473e-25	3.96533e-25
590.8000000000001	4.96622e-25	4.16218e-25
590.9	4.65212e-25	3.9894e-25
591.0	5.00301e-25	3.85975e-25
591.1	4.67925e-25	4.00323e-25
591.2	4.70692e-25	3.76826e-25
591.3000000000001	4.74117e-25	3.70066e-25
591.4	4.72086e-25	3.78657e-25
591.5	4.9068e-25	3.81988e-25
591.6	4.67342e-25	4.09094e-25
591.7	4.71264e-25	4.07548e-25
591.8000000000001	4.76598e-25	3.65107e-25
591.9	4.72119e-25	4.0180399999999998e-25
592.0	4.78273e-25	3.94567e-25
592.1	4.59458e-25	3.8868e-25
592.2	5.047e-25	3.95071e-25
592.3000000000001	4.56058e-25	3.94809e-25
592.4	4.71759e-25	3.86585e-25
592.5	5.05856e-25	3.70955e-25
592.6	4.84372e-25	4.0559e-25
592.7	5.02201e-25	3.75884e-25
592.8000000000001	4.5977e-25	3.7524e-25
592.9	4.84465e-25	3.92944e-25
593.0	4.79686e-25	4.03769e-25
593.1	4.83637e-25	3.89326e-25
593.2	4.79478e-25	4.043e-25
593.3000000000001	4.83881e-25	3.94306e-25
593.4	4.75209e-25	3.99304e-25
593.5	4.94943e-25	4.18686e-25
593.6	4.7924e-25	3.80557e-25
593.7	4.80368e-25	4.01246e-25
593.8000000000001	4.99725e-25	3.86449e-25
593.9	4.69907e-25	3.99146e-25
594.0	4.74138e-25	3.78053e-25
594.1	4.76105e-25	3.86906e-25
594.2	5.01848e-25	3.83343e-25
594.3000000000001	4.87645e-25	3.85432e-25
594.4	4.77949e-25	3.8952499999999998e-25
594.5	4.96959e-25	3.97519e-25
594.6	4.8119e-25	4.07771e-25
594.7	4.99502e-25	4.00335e-25
594.8000000000001	4.82701e-25	4.047e-25
594.9	4.96585e-25	3.97981e-25
595.0	4.65017e-25	3.81231e-25
595.1	4.69304e-25	4.09876e-25
595.2	5.13537e-25	4.03265e-25
595.3000000000001	4.81406e-25	3.76816e-25
595.4	4.68753e-25	3.7424e-25
595.5	4.58968e-25	4.0288899999999998e-25
595.6	4.56633e-25	3.87249e-25
595.7	4.94217e-25	4.03849e-25
595.8000000000001	5.3441499999999995e-25	3.97302e-25
595.9	5.03099e-25	3.88994e-25
596.0	4.58674e-25	3.9452e-25
596.1	5.05208e-25	3.95674e-25
596.2	4.87359e-25	3.90899e-25
596.3000000000001	5.10854e-25	3.7739e-25
596.4	4.7824e-25	3.9895099999999998e-25
596.5	4.71161e-25	3.79842e-25
596.6	5.07916e-25	4.1259e-25
596.7	4.6897e-25	3.89328e-25
596.8000000000001	4.6118e-25	3.89043e-25
596.9	4.74347e-25	3.97801e-25
597.0	4.96181e-25	3.87911e-25
597.1	4.93795e-25	3.92879e-25
597.2	5.0978e-25	3.92149e-25
597.3000000000001	4.68942e-25	3.82625e-25
597.4	4.84382e-25	3.77851e-25
597.5	4.59855e-25	3.9142699999999998e-25
597.6	4.75732e-25	3.76794e-25
597.7	4.55853e-25	3.86733e-25
597.8000000000001	4.88655e-25	4.0496e-25
597.9	4.73992e-25	3.94654e-25
598.0	4.87049e-25	3.81585e-25
598.1	5.00343e-25	4.06874e-25
598.2	4.67461e-25	3.82111e-25
598.3000000000001	5.08902e-25	3.97358e-25
598.4	5.06279e-25	3.96299e-25
598.5	4.75906e-25	3.75186e-25
598.6	5.40699e-25	3.81836e-25
598.7	5.02455e-25	3.76106e-25
598.8000000000001	5.44641e-25	4.0558e-25
598.9	5.03657e-25	3.81701e-25
599.0		
599.1		
599.2		
599.3000000000001		
599.4		
599.5		
599.6		
599.7		
599.8000000000001		
599.9	5.08097e-25	3.91539e-25
600.0	4.7783999999999995e-25	4.00257e-25
600.1	5.28951e-25	3.87986e-25
600.2	5.11283e-25	3.86196e-25
600.3000000000001	4.9118799999999995e-25	3.87935e-25
600.4	4.75904e-25	3.8045e-25
600.5	4.66115e-25	3.76982e-25
600.6	4.87019e-25	3.90774e-25
600.7	4.9813e-25	3.8854e-25
600.8000000000001	4.67288e-25	3.86588e-25
600.9	4.72615e-25	3.86829e-25
601.0	4.99586e-25	4.17951e-25
601.1	4.67879e-25	3.79121e-25
601.2	4.90384e-25	3.8305e-25
601.3000000000001	4.77669e-25	3.90829e-25
601.4	5.01701e-25	4.01257e-25
601.5	4.72306e-25	3.85927e-25
601.6	4.83614e-25	3.8805699999999998e-25
601.7	4.7534e-25	3.9358e-25
601.8000000000001	4.81594e-25	3.9816e-25
601.9	4.87227e-25	3.94422e-25
602.0	4.71728e-25	3.91522e-25
602.1	4.71354e-25	3.91048e-25
602.2	4.85028e-25	4.10404e-25
602.3000000000001	4.92182e-25	3.89683e-25
602.4	4.8151e-25	4.10108e-25
602.5	4.84645e-25	4.08996e-25
602.6	4.8504e-25	4.02084e-25
602.7	5.13069e-25	3.77716e-25
602.8000000000001	4.84888e-25	3.92176e-25
602.9	4.99006e-25	3.81677e-25
603.0	4.79875e-25	3.91778e-25
603.1	5.01851e-25	4.27137e-25
603.2	5.02922e-25	3.80294e-25
603.3000000000001	5.01516e-25	3.90832e-25
603.4	4.81191e-25	3.9094299999999998e-25
603.5	4.7069999999999995e-25	3.95645e-25
603.6	4.67325e-25	3.96491e-25
603.7	4.71337e-25	3.8902399999999997e-25
603.8000000000001	4.77036e-25	4.03007e-25
603.9	4.84242e-25	4.02131e-25
604.0	4.81134e-25	3.8693e-25
604.1	4.78222e-25	3.97182e-25
604.2	5.05311e-25	3.96277e-25
604.3000000000001	4.82056e-25	4.05036e-25
604.4		
604.5		
604.6		
604.7		
604.8000000000001		
604.9		
605.0	4.83858e-25	3.94882e-25
605.1	4.88288e-25	3.84026e-25
605.2	4.6748e-25	3.88743e-25
605.3000000000001	4.78465e-25	3.67311e-25
605.4	4.70921e-25	3.82387e-25
605.5	4.76391e-25	3.89036e-25
605.6	4.67056e-25	4.14093e-25
605.7	4.57023e-25	4.02526e-25
605.8000000000001	4.87015e-25	3.99297e-25
605.9	4.81336e-25	3.87426e-25
606.0	4.69334e-25	3.90624e-25
606.1	4.97226e-25	3.73926e-25
606.2	5.27763e-25	4.01675e-25
606.3000000000001	4.86963e-25	3.9895099999999998e-25
606.4	5.08271e-25	4.01331e-25
606.5		
606.6		
606.7	5.1744799999999995e-25	3.94522e-25
606.8000000000001	4.87457e-25	4.09452e-25
606.9	4.99277e-25	4.02424e-25
607.0	4.97544e-25	3.98975e-25
607.1	4.73964e-25	3.80682e-25
607.2	4.78582e-25	3.89242e-25
607.3000000000001	5.10696e-25	3.93828e-25
607.4	5.10182e-25	3.98699e-25
607.5	5.11292e-25	3.83988e-25
607.6	4.94071e-25	3.96841e-25
607.7	4.77827e-25	3.68447e-25
607.8000000000001	5.13175e-25	3.71287e-25
607.9	4.7044e-25	4.09991e-25
608.0	5.04079e-25	3.80475e-25
608.1	5.15895e-25	3.77894e-25
608.2	4.67944e-25	3.87898e-25
608.3000000000001	5.1039099999999995e-25	3.82771e-25
608.4	4.81765e-25	3.88753e-25
608.5	5.00539e-25	4.13968e-25
608.6	4.99339e-25	3.80553e-25
608.7	5.32627e-25	3.8987e-25
608.8000000000001	5.12302e-25	4.06047e-25
608.9	4.94435e-25	3.71977e-25
609.0	4.69595e-25	3.88373e-25
609.1	5.12933e-25	3.77926e-25
609.2	4.85397e-25	3.92865e-25
609.3000000000001	4.962e-25	3.97401e-25
609.4	5.33263e-25	3.99515e-25
609.5	4.81369e-25	4.07495e-25
609.6	4.65496e-25	3.95091e-25
609.7	4.62309e-25	3.87602e-25
609.8000000000001	5.38267e-25	3.90078e-25
609.9	4.6969e-25	3.87257e-25
610.0	5.12874e-25	4.00241e-25
610.1	4.70788e-25	3.91799e-25
610.2	5.09363e-25	3.8760599999999998e-25
610.3000000000001	5.06015e-25	3.78319e-25
610.4	4.82522e-25	3.88964e-25
610.5	4.86057e-25	4.10078e-25
610.6	4.77478e-25	4.19883e-25
610.7	4.85851e-25	3.8410299999999998e-25
610.8000000000001	4.8353e-25	3.93221e-25
610.9	4.77113e-25	4.28857e-25
611.0	4.99811e-25	3.98452e-25
611.1	4.92258e-25	4.16617e-25
611.2	4.73634e-25	3.96869e-25
611.3000000000001	4.93189e-25	4.01066e-25
611.4	5.0132e-25	4.21141e-25
611.5	5.17109e-25	4.3272799999999995e-25
611.6	5.22285e-25	3.90565e-25
611.7	5.07779e-25	3.9182e-25
611.8000000000001	4.75756e-25	4.0172e-25
611.9	4.82085e-25	4.01993e-25
612.0	5.15488e-25	4.45054e-25
612.1	4.89158e-25	4.0390599999999997e-25
612.2	4.83612e-25	4.07506e-25
612.3000000000001	5.19724e-25	4.17531e-25
612.4	4.76152e-25	
612.5		
612.6		
612.7		
612.8000000000001		
612.9		
613.0		
613.1		
613.2		
613.3000000000001		
613.4		
613.5	5.03034e-25	3.81444e-25
613.6	4.71656e-25	3.77313e-25
613.7	4.88031e-25	4.09327e-25
613.8000000000001	4.74832e-25	4.00121e-25
613.9	4.86796e-25	3.97001e-25
614.0	4.73704e-25	3.88866e-25
614.1	4.7710599999999995e-25	3.9972e-25
614.2	4.79628e-25	4.07526e-25
614.3000000000001	4.86762e-25	3.98002e-25
614.4	4.94188e-25	3.78271e-25
614.5	4.74133e-25	3.84027e-25
614.6	5.12321e-25	5.51907e-25
614.7	5.05755e-25	3.9637e-25
614.8000000000001	5.68214e-25	4.06556e-25
614.9	4.64378e-25	
615.0		
615.1		
615.2	4.89219e-25	4.09109e-25
615.3000000000001	4.85901e-25	3.77987e-25
615.4	5.24108e-25	3.99439e-25
615.5	4.73976e-25	3.89731e-25
615.6	5.12204e-25	3.9940199999999998e-25
615.7	5.03871e-25	3.96681e-25
615.8000000000001	4.79743e-25	3.9980199999999998e-25
615.9	4.62623e-25	3.86107e-25
616.0	5.24259e-25	4.66171e-25
616.1	4.95398e-25	3.8425299999999998e-25
616.2	4.88037e-25	4.00693e-25
616.3000000000001	4.7409e-25	3.8413e-25
616.4	4.8857e-25	3.90357e-25
616.5	4.92491e-25	4.08789e-25
616.6	4.75133e-25	3.98543e-25
616.7	4.97809e-25	4.163e-25
616.8000000000001	4.78246e-25	3.95371e-25
616.9	4.80453e-25	4.12121e-25
617.0	5.06421e-25	4.18823e-25
617.1	4.91349e-25	3.90122e-25
617.2	4.81089e-25	4.18294e-25
617.3000000000001	4.85484e-25	4.02838e-25
617.4	4.88148e-25	3.91651e-25
617.5	4.7789099999999995e-25	3.98792e-25
617.6	5.04397e-25	3.8287e-25
617.7	4.99766e-25	3.9529e-25
617.8000000000001	4.68309e-25	4.12323e-25
617.9	5.31776e-25	3.9304499999999998e-25
618.0	4.7302e-25	3.76397e-25
618.1	5.07116e-25	4.04582e-25
618.2	4.73573e-25	4.05585e-25
618.3000000000001	4.87906e-25	4.02367e-25
618.4	4.81132e-25	4.01266e-25
618.5	4.99208e-25	4.05447e-25
618.6	4.72667e-25	3.96361e-25
618.7	4.81598e-25	3.86569e-25
618.8000000000001	4.72278e-25	4.02333e-25
618.9	4.9734e-25	4.04514e-25
619.0	4.91976e-25	3.9211099999999998e-25
619.1	5.13343e-25	3.99541e-25
619.2	4.80882e-25	3.90732e-25
619.3000000000001	4.86423e-25	3.7686199999999998e-25
619.4	4.8566e-25	3.88017e-25
619.5	5.26928e-25	4.03083e-25
619.6	4.78639e-25	3.78911e-25
619.7	4.79146e-25	3.88806e-25
619.8000000000001	4.74066e-25	3.84799e-25
619.9	4.68326e-25	3.92992e-25
620.0	4.87227e-25	4.13115e-25
620.1	4.80618e-25	3.87974e-25
620.2	5.05822e-25	3.98413e-25
620.3000000000001	4.94012e-25	3.91549e-25
620.4	5.13579e-25	4.04986e-25
620.5	5.13339e-25	4.10592e-25
620.6	5.16791e-25	4.07485e-25
620.7	4.74749e-25	3.81442e-25
620.8000000000001	4.93237e-25	4.02784e-25
620.9	5.15818e-25	3.96473e-25
621.0	4.96401e-25	4.00976e-25
621.1	4.88195e-25	3.7904e-25
621.2	4.84756e-25	4.07483e-25
621.3000000000001	5.07051e-25	3.86957e-25
621.4	4.74298e-25	3.78228e-25
621.5	5.06828e-25	3.88334e-25
621.6	5.10789e-25	3.86834e-25
621.7	4.88991e-25	4.08491e-25
621.8000000000001	4.86439e-25	4.45132e-25
621.9	5.07848e-25	3.88094e-25
622.0	5.03376e-25	3.84273e-25
622.1	4.94542e-25	3.77776e-25
622.2	4.84441e-25	3.96974e-25
622.3000000000001	5.01246e-25	3.92576e-25
622.4	4.99189e-25	4.04455e-25
622.5	4.7253e-25	3.93956e-25
622.6	5.06064e-25	3.95908e-25
622.7	4.7319e-25	3.91215e-25
622.8000000000001	5.44369e-25	3.92513e-25
622.9	5.18451e-25	3.95654e-25
623.0	4.76608e-25	4.09451e-25
623.1	5.08368e-25	3.90136e-25
623.2	4.91638e-25	4.15782e-25
623.3000000000001	4.79567e-25	3.97585e-25
623.4	4.65026e-25	4.07539e-25
623.5	4.90347e-25	4.12313e-25
623.6	5.30148e-25	3.89546e-25
623.7	4.86651e-25	3.94049e-25
623.8000000000001	4.97069e-25	4.12105e-25
623.9	4.92497e-25	3.87539e-25
624.0	4.77017e-25	3.85276e-25
624.1	4.98623e-25	3.92074e-25
624.2	4.69271e-25	4.32805e-25
624.3000000000001	4.69478e-25	3.98792e-25
624.4000000000001	5.10316e-25	3.89612e-25
624.5	4.78542e-25	3.94785e-25
624.6	4.62087e-25	4.18252e-25
624.7	5.4362499999999995e-25	4.00206e-25
624.8000000000001	4.92072e-25	3.95766e-25
624.9000000000001	4.88585e-25	4.39737e-25
625.0	4.84433e-25	4.00674e-25
625.1	5.30666e-25	3.91504e-25
625.2	5.10275e-25	4.10418e-25
625.3000000000001	4.89652e-25	3.9779999999999998e-25
625.4000000000001	4.85643e-25	3.98632e-25
625.5	5.0483e-25	4.07588e-25
625.6	4.86343e-25	4.18019e-25
625.7	4.9403e-25	3.86079e-25
625.8000000000001	4.89208e-25	4.06081e-25
625.9000000000001	5.12045e-25	4.06791e-25
626.0	5.17938e-25	4.04424e-25
626.1	5.18787e-25	4.11713e-25
626.2	4.86448e-25	4.07589e-25
626.3000000000001	4.91112e-25	3.81645e-25
626.4000000000001	4.74196e-25	3.92329e-25
626.5	4.96275e-25	4.03731e-25
626.6	4.85273e-25	3.97191e-25
626.7	5.13834e-25	4.10373e-25
626.8000000000001	4.78472e-25	4.20153e-25
626.9000000000001	4.93814e-25	3.97464e-25
627.0	4.84408e-25	3.91251e-25
627.1	4.981e-25	4.03818e-25
627.2	5.1365e-25	3.94917e-25
627.3000000000001	4.92111e-25	4.05168e-25
627.4000000000001	4.94671e-25	3.97961e-25
627.5	4.74172e-25	3.94991e-25
627.6	5.16659e-25	4.0696e-25
627.7	4.9701e-25	3.89399e-25
627.8000000000001	5.08035e-25	4.21697e-25
627.9000000000001	4.6691299999999995e-25	4.17097e-25
628.0	4.8100999999999995e-25	4.02775e-25
628.1	5.10786e-25	3.87078e-25
628.2	4.87148e-25	3.98864e-25
628.3000000000001	4.93423e-25	4.06203e-25
628.4000000000001	4.93412e-25	3.96792e-25
628.5	5.11421e-25	4.13986e-25
628.6	4.91293e-25	4.05596e-25
628.7	4.83456e-25	4.00551e-25
628.8000000000001	5.02455e-25	4.17597e-25
628.9000000000001	5.23855e-25	4.04568e-25
629.0	5.11534e-25	3.98936e-25
629.1	4.93544e-25	3.95577e-25
629.2	5.0226599999999995e-25	3.9834e-25
629.3000000000001	4.88234e-25	3.87447e-25
629.4000000000001	4.7351e-25	4.15233e-25
629.5	5.0375e-25	4.06195e-25
629.6	4.77441e-25	4.08862e-25
629.7	5.01928e-25	8.70501e-25
629.8000000000001	4.83531e-25	4.16542e-25
629.9000000000001	5.30779e-25	4.52834e-25
630.0	4.81033e-25	
630.1		
630.2		
630.3000000000001		
630.4000000000001		
630.5	4.8604e-25	4.16829e-25
630.6	4.95264e-25	4.08427e-25
630.7	4.96351e-25	4.18621e-25
630.8000000000001	4.95947e-25	3.83475e-25
630.9000000000001	5.05504e-25	3.84585e-25
631.0	5.07014e-25	3.89297e-25
631.1	5.34705e-25	3.93107e-25
631.2	5.21555e-25	4.18026e-25
631.3000000000001	4.85781e-25	4.13873e-25
631.4000000000001	4.9746e-25	4.02368e-25
631.5	4.81166e-25	4.04753e-25
631.6	5.16335e-25	3.96355e-25
631.7	4.58592e-25	4.0291e-25
631.8000000000001	5.08898e-25	3.95753e-25
631.9000000000001	4.997e-25	4.23923e-25
632.0	4.82391e-25	4.02365e-25
632.1	5.31308e-25	3.94483e-25
632.2	5.23279e-25	4.0395599999999997e-25
632.3000000000001	4.87087e-25	3.89612e-25
632.4000000000001	5.11034e-25	3.93055e-25
632.5	4.8122e-25	4.16374e-25
632.6	5.06297e-25	3.88432e-25
632.7	5.14433e-25	3.945e-25
632.8000000000001	4.96284e-25	3.9694899999999998e-25
632.9000000000001	4.98335e-25	3.99813e-25
633.0	4.86234e-25	4.06767e-25
633.1	5.0103e-25	3.91983e-25
633.2	5.4741199999999995e-25	4.01253e-25
633.3000000000001	4.90083e-25	3.97597e-25
633.4000000000001	4.96756e-25	4.02577e-25
633.5	5.0565e-25	3.89276e-25
633.6	5.05589e-25	3.99342e-25
633.7	5.08411e-25	4.16846e-25
633.8000000000001	5.58801e-25	3.93369e-25
633.9000000000001	4.89243e-25	3.93131e-25
634.0	5.20256e-25	3.98965e-25
634.1	5.21656e-25	3.95513e-25
634.2	4.80319e-25	4.0341e-25
634.3000000000001	5.06228e-25	3.94742e-25
634.4000000000001	4.89773e-25	4.05765e-25
634.5	4.88741e-25	4.20948e-25
634.6	5.12933e-25	4.00417e-25
634.7	5.14469e-25	4.00993e-25
634.8000000000001	4.91426e-25	4.06388e-25
634.9000000000001	5.27031e-25	4.12668e-25
635.0	5.01262e-25	3.87358e-25
635.1	4.95027e-25	3.9079299999999998e-25
635.2	4.92802e-25	3.95597e-25
635.3000000000001	4.75603e-25	3.98903e-25
635.4000000000001	5.03414e-25	3.88595e-25
635.5	4.8878e-25	3.98048e-25
635.6	5.28728e-25	3.89335e-25
635.7	5.21739e-25	4.01476e-25
635.8000000000001	4.73901e-25	4.28903e-25
635.9000000000001	5.1236e-25	4.25347e-25
636.0	5.32748e-25	4.16845e-25
636.1	5.10865e-25	4.19734e-25
636.2	4.79501e-25	4.10497e-25
636.3000000000001	4.92299e-25	3.94774e-25
636.4000000000001	5.32392e-25	3.92552e-25
636.5	4.92055e-25	4.19644e-25
636.6	4.95888e-25	4.1134e-25
636.7	5.44763e-25	3.96005e-25
636.8000000000001	5.59263e-25	3.91975e-25
636.9000000000001	4.95694e-25	3.92601e-25
637.0	4.99835e-25	3.89628e-25
637.1	5.0862e-25	3.86704e-25
637.2	5.20077e-25	4.17058e-25
637.3000000000001	5.32432e-25	4.07646e-25
637.4000000000001	4.95636e-25	4.22474e-25
637.5	4.91873e-25	4.23505e-25
637.6	5.11213e-25	4.07889e-25
637.7	5.11648e-25	4.16983e-25
637.8000000000001	4.9907e-25	3.99434e-25
637.9000000000001	5.14414e-25	3.9145e-25
638.0	5.32187e-25	3.86906e-25
638.1	4.95669e-25	4.16957e-25
638.2	6.91559e-25	4.05253e-25
638.3000000000001	4.98013e-25	4.0046899999999997e-25
638.4000000000001	5.05941e-25	4.26082e-25
638.5	5.69056e-25	3.97595e-25
638.6	5.57589e-25	3.95649e-25
638.7	5.09949e-25	4.16779e-25
638.8000000000001	5.0165e-25	4.0832e-25
638.9000000000001	5.13053e-25	4.0447e-25
639.0	4.97533e-25	3.85653e-25
639.1	5.18586e-25	4.06923e-25
639.2	4.82881e-25	3.87392e-25
639.3000000000001	5.15866e-25	4.58606e-25
639.4000000000001	5.05036e-25	3.9532e-25
639.5	4.97417e-25	4.05536e-25
639.6	4.9644e-25	3.94257e-25
639.7	5.00042e-25	4.13232e-25
639.8000000000001	5.12399e-25	4.29834e-25
639.9000000000001	5.223e-25	4.36526e-25
640.0	5.18431e-25	4.43235e-25
640.1	4.98508e-25	4.02937e-25
640.2	5.14791e-25	4.09962e-25
640.3000000000001	5.11873e-25	4.13673e-25
640.4000000000001	7.17361e-25	3.94189e-25
640.5	5.13987e-25	4.15958e-25
640.6	4.88666e-25	3.92777e-25
640.7	5.01944e-25	3.98404e-25
640.8000000000001	4.99001e-25	3.93121e-25
640.9000000000001	5.04534e-25	4.18571e-25
641.0	5.17811e-25	4.0894499999999998e-25
641.1	5.25545e-25	3.96817e-25
641.2	5.01014e-25	4.03346e-25
641.3000000000001	5.08496e-25	4.04131e-25
641.4000000000001	4.88783e-25	4.05935e-25
641.5	5.29487e-25	4.2310099999999995e-25
641.6	4.92542e-25	4.1724e-25
641.7	5.52268e-25	4.25394e-25
641.8000000000001	4.8401399999999995e-25	3.96028e-25
641.9000000000001	5.16685e-25	3.89304e-25
642.0	4.84709e-25	4.02232e-25
642.1	4.96921e-25	3.95658e-25
642.2	5.1622e-25	3.85726e-25
642.3000000000001	4.83248e-25	3.82946e-25
642.4000000000001	5.03608e-25	4.6055e-25
642.5	4.99874e-25	4.15065e-25
642.6	4.97855e-25	3.99922e-25
642.7	4.95188e-25	3.95685e-25
642.8000000000001	5.0427e-25	3.95099e-25
642.9000000000001	4.83701e-25	4.06633e-25
643.0	5.03571e-25	3.97119e-25
643.1	4.96206e-25	4.07027e-25
643.2	4.85898e-25	4.0769e-25
643.3000000000001	4.99587e-25	3.94916e-25
643.4000000000001	5.09328e-25	3.98111e-25
643.5	4.82769e-25	4.12678e-25
643.6	5.0176e-25	4.11186e-25
643.7	4.8983e-25	4.15384e-25
643.8000000000001	5.00656e-25	3.90193e-25
643.9000000000001	5.09631e-25	3.89627e-25
644.0	5.05408e-25	4.02324e-25
644.1	5.02385e-25	4.03383e-25
644.2	5.1366e-25	4.08396e-25
644.3000000000001	5.21743e-25	4.03146e-25
644.4000000000001	5.15431e-25	4.03311e-25
644.5	4.99573e-25	4.08915e-25
644.6	5.29212e-25	3.95067e-25
644.7	5.02554e-25	4.34354e-25
644.8000000000001	4.88313e-25	3.91111e-25
644.9000000000001	4.91884e-25	4.00201e-25
645.0	4.89823e-25	3.95439e-25
645.1	5.0026399999999995e-25	3.98094e-25
645.2	5.10397e-25	3.98389e-25
645.3000000000001	4.73822e-25	3.97997e-25
645.4000000000001	5.08753e-25	3.99158e-25
645.5	5.03061e-25	4.12694e-25
645.6	4.88165e-25	4.20061e-25
645.7	4.89038e-25	4.17626e-25
645.8000000000001	5.38459e-25	4.51502e-25
645.9000000000001	5.21363e-25	4.13259e-25
646.0	4.9168e-25	4.40389e-25
646.1	4.85107e-25	4.06631e-25
646.2	5.14537e-25	3.95657e-25
646.3000000000001	4.84478e-25	4.1313199999999997e-25
646.4000000000001	5.42513e-25	3.9472e-25
646.5	5.35368e-25	3.9672e-25
646.6	5.04711e-25	4.17081e-25
646.7	5.03267e-25	4.02137e-25
646.8000000000001	4.9981e-25	3.8511999999999997e-25
646.9000000000001	5.46142e-25	3.94598e-25
647.0	5.00471e-25	4.07612e-25
647.1	4.98422e-25	4.0413e-25
647.2	5.1703e-25	4.17087e-25
647.3000000000001	5.14572e-25	4.5333e-25
647.4000000000001	5.10737e-25	4.21066e-25
647.5	4.96609e-25	3.93921e-25
647.6	4.88647e-25	3.92221e-25
647.7	5.13718e-25	4.1854599999999995e-25
647.8000000000001	5.03715e-25	3.88901e-25
647.9000000000001	4.99757e-25	4.16735e-25
648.0	4.98103e-25	3.9829e-25
648.1	4.98203e-25	4.19655e-25
648.2	5.30483e-25	3.97284e-25
648.3000000000001	5.20936e-25	3.95929e-25
648.4000000000001	5.05758e-25	4.77955e-25
648.5	5.20223e-25	4.09355e-25
648.6	5.50237e-25	4.01162e-25
648.7	4.95377e-25	3.93069e-25
648.8000000000001	5.00479e-25	3.92004e-25
648.9000000000001	4.88065e-25	4.03354e-25
649.0	4.89983e-25	4.11709e-25
649.1	4.93037e-25	4.11652e-25
649.2	5.18588e-25	4.08916e-25
649.3000000000001	4.94843e-25	4.35957e-25
649.4000000000001	5.17242e-25	4.1174799999999998e-25
649.5	5.05001e-25	4.07036e-25
649.6	5.06643e-25	3.92142e-25
649.7	5.10972e-25	4.19309e-25
649.8000000000001	5.30085e-25	4.01875e-25
649.9000000000001	4.77105e-25	3.96219e-25
650.0	5.08883e-25	4.18594e-25
650.1	4.81863e-25	3.91182e-25
650.2	5.09491e-25	4.12863e-25
650.3000000000001	5.01533e-25	4.03879e-25
650.4000000000001	4.93912e-25	4.11067e-25
650.5	4.9762799999999995e-25	4.18025e-25
650.6	4.96283e-25	4.30896e-25
650.7	5.28475e-25	3.93716e-25
650.8000000000001	5.07805e-25	4.06361e-25
650.9000000000001	5.1334399999999995e-25	3.95343e-25
651.0	7.84112e-25	3.96155e-25
651.1	7.69273e-25	4.13605e-25
651.2	5.07007e-25	4.27156e-25
651.3000000000001	5.04775e-25	4.03421e-25
651.4000000000001	4.97657e-25	3.94052e-25
651.5	5.28172e-25	4.21988e-25
651.6	4.97798e-25	4.08522e-25
651.7	4.91092e-25	4.18655e-25
651.8000000000001	4.82853e-25	4.02019e-25
651.9000000000001	4.95383e-25	4.03555e-25
652.0	5.01202e-25	3.96453e-25
652.1	4.91629e-25	3.92543e-25
652.2	5.09824e-25	4.08152e-25
652.3000000000001	5.14093e-25	4.06535e-25
652.4000000000001	4.99357e-25	4.39663e-25
652.5	5.0055e-25	4.00634e-25
652.6	4.88191e-25	3.88168e-25
652.7	7.2405999999999995e-25	3.90708e-25
652.8000000000001	5.10043e-25	4.23507e-25
652.9000000000001	5.0773e-25	4.07416e-25
653.0	4.92952e-25	4.13617e-25
653.1	5.09425e-25	3.91774e-25
653.2	5.26903e-25	3.9661e-25
653.3000000000001	5.14864e-25	3.94728e-25
653.4000000000001	5.09442e-25	4.1112999999999997e-25
653.5	4.87587e-25	4.03363e-25
653.6	5.15432e-25	4.12676e-25
653.7	4.82736e-25	4.08734e-25
653.8000000000001	5.23342e-25	4.08938e-25
653.9000000000001	4.95894e-25	3.9866e-25
654.0	4.86787e-25	4.35621e-25
654.1	5.0247e-25	4.1017e-25
654.2	5.07801e-25	4.49804e-25
654.3000000000001	4.864e-25	4.02747e-25
654.4000000000001	5.59745e-25	4.10414e-25
654.5	5.00067e-25	4.07553e-25
654.6	5.34851e-25	4.39029e-25
654.7	5.0258299999999995e-25	4.27712e-25
654.8000000000001	5.09314e-25	4.33486e-25
654.9000000000001	5.03188e-25	4.07508e-25
655.0	5.09374e-25	4.0979e-25
655.1	5.12633e-25	3.9365e-25
655.2	5.35158e-25	4.08264e-25
655.3000000000001	5.0159799999999995e-25	4.08295e-25
655.4000000000001	5.1869e-25	4.07629e-25
655.5	5.31482e-25	4.07182e-25
655.6	5.03627e-25	3.9988e-25
655.7	4.86067e-25	4.21635e-25
655.8000000000001	5.25174e-25	3.94344e-25
655.9000000000001	4.90717e-25	3.9090999999999998e-25
656.0	5.11129e-25	3.98148e-25
656.1	6.02244e-25	4.06258e-25
656.2	5.10663e-25	4.19244e-25
656.3000000000001	5.29707e-25	4.15034e-25
656.4000000000001	5.04376e-25	4.11006e-25
656.5	4.9256e-25	3.85639e-25
656.6	5.24979e-25	3.96214e-25
656.7	4.93093e-25	4.03125e-25
656.8000000000001	5.03638e-25	4.25731e-25
656.9000000000001	5.30158e-25	4.12695e-25
657.0	5.08159e-25	4.03791e-25
657.1	5.2071e-25	4.14205e-25
657.2	5.00592e-25	4.30441e-25
657.3000000000001	5.02691e-25	4.15917e-25
657.4000000000001	5.05974e-25	4.14188e-25
657.5	4.99059e-25	3.9362899999999998e-25
657.6	5.09103e-25	4.19181e-25
657.7	5.18827e-25	4.0697599999999998e-25
657.8000000000001	4.75739e-25	4.19664e-25
657.9000000000001	5.04333e-25	4.2447e-25
658.0	5.15522e-25	3.94153e-25
658.1	5.11888e-25	4.16816e-25
658.2	5.24737e-25	4.02787e-25
658.3000000000001	5.21176e-25	4.07125e-25
658.4000000000001	5.04797e-25	3.92317e-25
658.5	5.27768e-25	3.92971e-25
658.6	5.3027e-25	4.22264e-25
658.7	5.18583e-25	3.99632e-25
658.8000000000001	5.12054e-25	3.92313e-25
658.9000000000001	4.99548e-25	4.06197e-25
659.0	5.13443e-25	4.00782e-25
659.1	5.22749e-25	3.91712e-25
659.2	5.16153e-25	4.11288e-25
659.3000000000001	5.19949e-25	3.97675e-25
659.4000000000001	5.49943e-25	4.13003e-25
659.5	5.19263e-25	4.25283e-25
659.6	5.11809e-25	4.14513e-25
659.7	5.02429e-25	4.22756e-25
659.8000000000001	5.25111e-25	4.10522e-25
659.9000000000001	5.43265e-25	4.35124e-25
660.0	5.10501e-25	4.84381e-25
660.1	5.12104e-25	4.07223e-25
660.2	5.25142e-25	4.31695e-25
660.3000000000001	5.41049e-25	4.23963e-25
660.4000000000001	5.22163e-25	4.34564e-25
660.5	4.96784e-25	3.92182e-25
660.6	4.95538e-25	4.07036e-25
660.7	5.19053e-25	4.19418e-25
660.8000000000001	4.9589e-25	4.08555e-25
660.9000000000001	5.24906e-25	4.49871e-25
661.0	5.22146e-25	4.02468e-25
661.1	5.35655e-25	4.22459e-25
661.2	5.24387e-25	4.41277e-25
661.3000000000001	5.281e-25	4.44775e-25
661.4000000000001	5.34875e-25	4.20125e-25
661.5	5.23272e-25	4.02624e-25
661.6	4.98743e-25	4.01139e-25
661.7	5.35258e-25	4.06267e-25
661.8000000000001	5.07311e-25	4.14636e-25
661.9000000000001	5.20893e-25	4.20413e-25
662.0	5.11664e-25	4.02217e-25
662.1	4.85841e-25	4.27367e-25
662.2	5.44787e-25	4.2712199999999995e-25
662.3000000000001	5.09671e-25	4.14408e-25
662.4000000000001	5.37186e-25	4.11255e-25
662.5	5.11231e-25	4.06916e-25
662.6	5.12671e-25	4.03232e-25
662.7	5.08267e-25	4.1396e-25
662.8000000000001	5.00888e-25	4.09643e-25
662.9000000000001	5.65613e-25	4.13776e-25
663.0	5.2994e-25	4.20171e-25
663.1	5.0363399999999995e-25	4.25818e-25
663.2	5.45908e-25	4.48185e-25
663.3000000000001	5.28512e-25	4.19019e-25
663.4000000000001	5.37466e-25	3.97509e-25
663.5	5.71095e-25	4.06415e-25
663.6	5.20061e-25	4.0584199999999998e-25
663.7	5.44556e-25	4.00747e-25
663.8000000000001	5.06692e-25	3.95221e-25
663.9000000000001	5.10252e-25	4.18486e-25
664.0	5.1082e-25	3.90021e-25
664.1	5.39088e-25	4.07157e-25
664.2	5.34186e-25	3.9853e-25
664.3000000000001	5.30901e-25	4.07419e-25
664.4000000000001	5.02938e-25	3.99637e-25
664.5	5.09149e-25	4.00212e-25
664.6	5.35782e-25	4.32876e-25
664.7	5.17435e-25	4.13505e-25
664.8000000000001	5.05905e-25	4.10283e-25
664.9000000000001	4.96006e-25	3.90527e-25
665.0	5.0588e-25	4.07203e-25
665.1	5.18151e-25	4.18418e-25
665.2	5.13509e-25	4.2914e-25
665.3000000000001	5.12226e-25	4.13823e-25
665.4000000000001	5.51885e-25	4.33207e-25
665.5	5.12769e-25	4.11439e-25
665.6	5.02386e-25	4.0212e-25
665.7	5.2118e-25	4.04652e-25
665.8000000000001	4.9765e-25	4.15799e-25
665.9000000000001	5.38589e-25	4.12942e-25
666.0	5.00505e-25	4.22464e-25
666.1	5.1109099999999995e-25	4.20321e-25
666.2	5.08143e-25	4.06704e-25
666.3000000000001	5.21513e-25	4.22078e-25
666.4000000000001	5.16886e-25	4.33844e-25
666.5		
666.6		
666.7		
666.8000000000001		
666.9000000000001		
667.0		
667.1		
667.2		
667.3000000000001		
667.4000000000001		
667.5		
667.6		
667.7		
667.8000000000001		
667.9000000000001	4.7454e-25	4.20081e-25
668.0	5.06749e-25	4.18313e-25
668.1	5.35565e-25	4.01673e-25
668.2	5.20283e-25	4.08613e-25
668.3000000000001	5.55004e-25	3.99737e-25
668.4000000000001	5.58385e-25	4.05814e-25
668.5	5.0286599999999995e-25	3.94078e-25
668.6	5.15602e-25	4.08738e-25
668.7	5.03626e-25	3.92947e-25
668.8000000000001	5.20926e-25	4.06223e-25
668.9000000000001	4.98127e-25	4.39427e-25
669.0	5.21159e-25	4.04813e-25
669.1	5.37011e-25	4.08307e-25
669.2	5.30476e-25	4.13588e-25
669.3000000000001	5.1178e-25	3.93798e-25
669.4000000000001	5.71749e-25	4.31397e-25
669.5	5.06741e-25	4.20127e-25
669.6	5.15311e-25	4.10739e-25
669.7	5.00008e-25	4.05232e-25
669.8000000000001	5.42709e-25	4.03519e-25
669.9000000000001	4.92876e-25	4.4038499999999995e-25
670.0	5.15184e-25	4.26286e-25
670.1	5.24442e-25	4.29898e-25
670.2	5.20842e-25	4.09984e-25
670.3000000000001	5.15932e-25	3.99309e-25
670.4000000000001	5.2172e-25	4.09622e-25
670.5	5.37231e-25	4.3043e-25
670.6	5.0717e-25	4.19816e-25
670.7	5.15932e-25	4.34002e-25
670.8000000000001	5.23841e-25	4.11135e-25
670.9000000000001	5.01685e-25	4.21018e-25
671.0	5.61079e-25	4.59575e-25
671.1	5.02526e-25	4.12005e-25
671.2	4.95386e-25	4.00961e-25
671.3000000000001	5.43771e-25	4.00949e-25
671.4000000000001	5.1145e-25	4.35851e-25
671.5	5.43537e-25	4.03548e-25
671.6	5.52723e-25	4.13653e-25
671.7	4.92463e-25	4.17585e-25
671.8000000000001	5.04381e-25	4.14657e-25
671.9000000000001	5.44074e-25	4.51461e-25
672.0	5.19111e-25	4.15268e-25
672.1	5.4811e-25	4.1227e-25
672.2	5.01956e-25	4.16471e-25
672.3000000000001	5.49897e-25	4.27141e-25
672.4000000000001	5.063e-25	4.34911e-25
672.5	5.1747e-25	4.12238e-25
672.6	4.89571e-25	4.03191e-25
672.7	5.03023e-25	4.21575e-25
672.8000000000001	5.44387e-25	3.93877e-25
672.9000000000001	5.08235e-25	4.41099e-25
673.0	5.07585e-25	4.15081e-25
673.1	5.2767e-25	4.19365e-25
673.2	5.16168e-25	4.03949e-25
673.3000000000001	5.08748e-25	4.54425e-25
673.4000000000001	5.42821e-25	4.2395199999999995e-25
673.5	5.15451e-25	4.28467e-25
673.6	5.32052e-25	4.1333e-25
673.7	5.3815299999999995e-25	4.35925e-25
673.8000000000001	5.3161e-25	3.91141e-25
673.9000000000001	4.90244e-25	4.27187e-25
674.0	4.99636e-25	4.08784e-25
674.1	5.08498e-25	4.32216e-25
674.2	5.16796e-25	4.18413e-25
674.3000000000001	5.1889e-25	4.23921e-25
674.4000000000001	5.2038399999999995e-25	4.49206e-25
674.5	4.95076e-25	4.3027e-25
674.6	5.06686e-25	4.29829e-25
674.7	4.95331e-25	4.15074e-25
674.8000000000001	5.25192e-25	4.14209e-25
674.9000000000001	5.08053e-25	3.99978e-25
675.0	5.28727e-25	4.25393e-25
675.1	5.01142e-25	4.06769e-25
675.2	5.19794e-25	4.11441e-25
675.3000000000001	5.1661e-25	4.15894e-25
675.4000000000001	5.08919e-25	4.1331599999999998e-25
675.5	5.15381e-25	3.95909e-25
675.6	5.28873e-25	4.2152e-25
675.7	5.01002e-25	4.43902e-25
675.8000000000001	5.10857e-25	4.15221e-25
675.9000000000001	5.34462e-25	4.08058e-25
676.0	5.20298e-25	4.12304e-25
676.1	4.88696e-25	4.25062e-25
676.2	5.31962e-25	4.34676e-25
676.3000000000001	5.2554e-25	4.14606e-25
676.4000000000001	5.27784e-25	4.82405e-25
676.5	5.1823e-25	4.21545e-25
676.6	5.04597e-25	4.19738e-25
676.7	5.38133e-25	3.93991e-25
676.8000000000001	5.2738e-25	4.06504e-25
676.9000000000001	5.22962e-25	4.49587e-25
677.0	5.41079e-25	4.25427e-25
677.1	5.36322e-25	4.07236e-25
677.2	5.20956e-25	4.61665e-25
677.3000000000001	5.34344e-25	4.06673e-25
677.4000000000001	5.50364e-25	4.30205e-25
677.5	5.05708e-25	3.98592e-25
677.6	5.22388e-25	4.26049e-25
677.7	5.08179e-25	4.08863e-25
677.8000000000001	5.56492e-25	4.32745e-25
677.9000000000001	4.9554e-25	4.5087e-25
678.0	5.1126e-25	4.57309e-25
678.1	5.34909e-25	4.11266e-25
678.2	5.13701e-25	4.2714e-25
678.3000000000001	5.28996e-25	3.94538e-25
678.4000000000001	4.9738e-25	3.91247e-25
678.5	5.15718e-25	4.14406e-25
678.6	5.68706e-25	4.19726e-25
678.7	5.01871e-25	4.25117e-25
678.8000000000001	4.94533e-25	4.14982e-25
678.9000000000001	5.36753e-25	4.3289e-25
679.0	4.81999e-25	4.39261e-25
679.1	5.04461e-25	4.46157e-25
679.2	5.0538499999999995e-25	4.19623e-25
679.3000000000001	5.44166e-25	4.61543e-25
679.4000000000001	5.49342e-25	4.25142e-25
679.5	5.7355499999999995e-25	3.99165e-25
679.6	5.10635e-25	4.04353e-25
679.7	5.14536e-25	4.12278e-25
679.8000000000001	5.5491999999999995e-25	4.35935e-25
679.9000000000001	5.21542e-25	4.10236e-25
680.0	5.3168e-25	4.16968e-25
680.1	5.22556e-25	4.19846e-25
680.2	5.32488e-25	4.0421e-25
680.3000000000001	5.13512e-25	4.31254e-25
680.4000000000001	5.08964e-25	4.16231e-25
680.5	5.19588e-25	4.3042e-25
680.6	5.24575e-25	4.45256e-25
680.7	5.01373e-25	4.16602e-25
680.8000000000001	5.19635e-25	4.01088e-25
680.9000000000001	5.06973e-25	4.11358e-25
681.0	5.3788e-25	4.29779e-25
681.1	5.30172e-25	4.30147e-25
681.2	5.15983e-25	4.20194e-25
681.3000000000001	5.02942e-25	4.48537e-25
681.4000000000001	5.19909e-25	4.28617e-25
681.5	5.30565e-25	4.13837e-25
681.6	4.92502e-25	4.30811e-25
681.7	5.2682399999999995e-25	4.21883e-25
681.8000000000001	5.08495e-25	4.23525e-25
681.9000000000001	4.97986e-25	4.14158e-25
682.0	5.43957e-25	4.45285e-25
682.1	5.39581e-25	4.1686e-25
682.2	5.06849e-25	4.20033e-25
682.3000000000001	5.80569e-25	4.06094e-25
682.4000000000001	5.0749e-25	4.22428e-25
682.5	4.99263e-25	4.1509e-25
682.6	5.26893e-25	4.3486e-25
682.7	5.06768e-25	4.5609e-25
682.8000000000001	4.99367e-25	4.17864e-25
682.9000000000001	5.15874e-25	4.2212e-25
683.0	5.22182e-25	4.19452e-25
683.1	5.57255e-25	4.18829e-25
683.2	5.07946e-25	4.57077e-25
683.3000000000001	5.58975e-25	4.03451e-25
683.4000000000001	5.42595e-25	4.16281e-25
683.5	5.31921e-25	4.15244e-25
683.6	5.02262e-25	4.34995e-25
683.7	5.30141e-25	4.22319e-25
683.8000000000001	5.5192e-25	4.4694e-25
683.9000000000001	4.97195e-25	4.12915e-25
684.0	5.04112e-25	4.13666e-25
684.1	4.91309e-25	4.28633e-25
684.2	4.80705e-25	4.39542e-25
684.3000000000001	5.5234e-25	4.35844e-25
684.4000000000001	5.16355e-25	4.25712e-25
684.5	5.69436e-25	4.36566e-25
684.6	5.26478e-25	4.29645e-25
684.7	5.32316e-25	4.2517e-25
684.8000000000001	5.02961e-25	4.32836e-25
684.9000000000001	4.91886e-25	4.44638e-25
685.0	5.05863e-25	4.15836e-25
685.1	5.11318e-25	4.29015e-25
685.2	5.14426e-25	4.23587e-25
685.3000000000001	4.99505e-25	4.28703e-25
685.4000000000001	5.3845e-25	4.3863399999999995e-25
685.5	5.09635e-25	4.16464e-25
685.6	5.24616e-25	4.47366e-25
685.7	5.34256e-25	4.13361e-25
685.8000000000001	5.30348e-25	4.1759e-25
685.9000000000001	5.28295e-25	4.10986e-25
686.0	5.20715e-25	4.34925e-25
686.1	5.43876e-25	4.29566e-25
686.2	5.37912e-25	4.22171e-25
686.3000000000001	5.15208e-25	4.54087e-25
686.4000000000001	4.98264e-25	4.1949699999999995e-25
686.5	5.26358e-25	4.25913e-25
686.6	5.02402e-25	4.2216699999999995e-25
686.7	5.30719e-25	4.43423e-25
686.8000000000001	5.16753e-25	4.16918e-25
686.9000000000001	5.26718e-25	4.22914e-25
687.0	5.42109e-25	4.1436e-25
687.1	5.09212e-25	4.15468e-25
687.2	5.2333e-25	4.20051e-25
687.3000000000001	5.0920599999999995e-25	4.0348e-25
687.4000000000001	5.30387e-25	4.47517e-25
687.5	5.15379e-25	4.19549e-25
687.6	5.65666e-25	4.1255e-25
687.7	5.32191e-25	4.11455e-25
687.8000000000001	5.42017e-25	4.29386e-25
687.9000000000001	5.14449e-25	4.24591e-25
688.0	5.19284e-25	4.14799e-25
688.1	5.23549e-25	4.21355e-25
688.2	5.21734e-25	4.03121e-25
688.3000000000001	5.33657e-25	4.08654e-25
688.4000000000001	5.27257e-25	4.08507e-25
688.5	5.23513e-25	4.36363e-25
688.6	5.29957e-25	4.12082e-25
688.7	5.32916e-25	4.2656e-25
688.8000000000001	5.41488e-25	4.28519e-25
688.9000000000001	5.32777e-25	4.24707e-25
689.0	5.23557e-25	4.25724e-25
689.1	5.24844e-25	4.23202e-25
689.2	5.23407e-25	4.4543e-25
689.3000000000001	5.30735e-25	4.23226e-25
689.4000000000001	5.1241e-25	4.03354e-25
689.5	5.19084e-25	4.1917999999999995e-25
689.6	5.19547e-25	4.0877e-25
689.7	5.31107e-25	4.22933e-25
689.8000000000001	4.9838e-25	4.03399e-25
689.9000000000001	5.37736e-25	4.15684e-25
690.0	5.2801e-25	4.18419e-25
690.1	5.50516e-25	4.41856e-25
690.2	5.54648e-25	4.0992e-25
690.3000000000001	5.41866e-25	4.36306e-25
690.4000000000001	5.52491e-25	4.3022e-25
690.5	4.9916199999999995e-25	4.2288399999999995e-25
690.6	5.05347e-25	4.52654e-25
690.7	5.21124e-25	4.43042e-25
690.8000000000001	5.3453e-25	4.16836e-25
690.9000000000001	5.36759e-25	4.31651e-25
691.0	5.17194e-25	4.27208e-25
691.1	5.31903e-25	4.14323e-25
691.2	5.20599e-25	4.23766e-25
691.3000000000001	5.01779e-25	4.20158e-25
691.4000000000001	5.20951e-25	4.17999e-25
691.5	5.48557e-25	4.31781e-25
691.6	5.40624e-25	4.31328e-25
691.7	5.18233e-25	4.23983e-25
691.8000000000001	5.4036e-25	4.10381e-25
691.9000000000001	4.94464e-25	4.16986e-25
692.0	5.04642e-25	4.25354e-25
692.1	5.0388e-25	4.32629e-25
692.2	5.20398e-25	4.14177e-25
692.3000000000001	5.44882e-25	4.1323e-25
692.4000000000001	5.45818e-25	4.40677e-25
692.5	5.31615e-25	4.30548e-25
692.6	5.33714e-25	4.0678e-25
692.7	5.02427e-25	4.27062e-25
692.8000000000001	4.99135e-25	4.28988e-25
692.9000000000001	5.2354e-25	4.28717e-25
693.0	5.21432e-25	4.04864e-25
693.1	5.70513e-25	4.30832e-25
693.2	5.17736e-25	4.25477e-25
693.3000000000001	5.29037e-25	4.46557e-25
693.4000000000001	5.70489e-25	4.33473e-25
693.5	5.47137e-25	4.20141e-25
693.6	5.20692e-25	4.55547e-25
693.7	5.11866e-25	4.49525e-25
693.8000000000001	5.24387e-25	4.4272099999999995e-25
693.9000000000001	5.25106e-25	4.2276e-25
694.0	5.7442e-25	4.37901e-25
694.1	5.40233e-25	4.17447e-25
694.2	5.4509e-25	4.09525e-25
694.3000000000001	5.25346e-25	4.4333799999999995e-25
694.4000000000001	5.14115e-25	4.13484e-25
694.5	5.31021e-25	4.51253e-25
694.6	5.47513e-25	4.32439e-25
694.7	5.19605e-25	4.31806e-25
694.8000000000001	5.38645e-25	4.29623e-25
694.9000000000001	5.23298e-25	4.22177e-25
695.0	5.49298e-25	4.39506e-25
695.1	5.07917e-25	4.13086e-25
695.2	5.4529e-25	4.28076e-25
695.3000000000001	5.2144e-25	4.22185e-25
695.4000000000001	5.57176e-25	4.12628e-25
695.5	5.33463e-25	4.34812e-25
695.6	5.33864e-25	4.09294e-25
695.7	5.25374e-25	4.34859e-25
695.8000000000001	5.31367e-25	4.08721e-25
695.9000000000001	5.18635e-25	4.15984e-25
696.0	5.23367e-25	4.22313e-25
696.1	5.11275e-25	4.20664e-25
696.2	5.36786e-25	4.1051299999999998e-25
696.3000000000001	5.351e-25	4.18634e-25
696.4000000000001	5.35117e-25	4.1519299999999995e-25
696.5	5.28688e-25	4.28955e-25
696.6	5.38197e-25	4.41031e-25
696.7	5.249e-25	4.2048e-25
696.8000000000001	5.33517e-25	4.32744e-25
696.9000000000001	5.59806e-25	4.19153e-25
697.0	5.23453e-25	4.3623e-25
697.1	5.4272e-25	4.15922e-25
697.2	5.37061e-25	4.37076e-25
697.3000000000001	5.40371e-25	4.22938e-25
697.4000000000001	5.20138e-25	4.11875e-25
697.5	5.10861e-25	4.4043e-25
697.6	5.55265e-25	4.46629e-25
697.7	5.22774e-25	4.42553e-25
697.8000000000001	5.19523e-25	4.33805e-25
697.9000000000001	5.12202e-25	4.2236e-25
698.0	5.26181e-25	4.15072e-25
698.1	5.18488e-25	4.26755e-25
698.2	5.43101e-25	4.27871e-25
698.3000000000001	5.47262e-25	4.13054e-25
698.4000000000001	5.58808e-25	4.45383e-25
698.5	5.19495e-25	4.29457e-25
698.6	5.38186e-25	4.56981e-25
698.7	5.32514e-25	4.15573e-25
698.8000000000001	4.9926e-25	4.1495e-25
698.9000000000001	5.18119e-25	4.23601e-25
699.0	5.66743e-25	4.14694e-25
699.1	5.28828e-25	4.33179e-25
699.2	5.11258e-25	4.17227e-25
699.3000000000001	5.24976e-25	4.11525e-25
699.4000000000001	5.38824e-25	4.15771e-25
699.5	5.18129e-25	4.22849e-25
699.6	5.22711e-25	4.2221e-25
699.7	5.20333e-25	4.24435e-25
699.8000000000001	5.1133e-25	4.41337e-25
699.9000000000001	5.56245e-25	4.49653e-25
700.0	5.19348e-25	4.21732e-25
700.1	5.35929e-25	4.33639e-25
700.2	5.25201e-25	4.17034e-25
700.3000000000001	5.5323e-25	4.1390799999999995e-25
700.4000000000001	5.6904e-25	4.0524099999999998e-25
700.5	5.2617e-25	4.32584e-25
700.6	5.39392e-25	4.23395e-25
700.7	5.42193e-25	4.30386e-25
700.8000000000001	5.60871e-25	4.14648e-25
700.9000000000001	5.5868e-25	4.32695e-25
701.0	5.31976e-25	4.49484e-25
701.1	5.31123e-25	4.25991e-25
701.2	5.19644e-25	4.12456e-25
701.3000000000001	5.39891e-25	4.20228e-25
701.4000000000001	5.12009e-25	4.47382e-25
701.5	5.39145e-25	4.30568e-25
701.6	5.3124e-25	4.30226e-25
701.7	5.25724e-25	4.22493e-25
701.8000000000001	5.55234e-25	4.06974e-25
701.9000000000001	5.19369e-25	4.32669e-25
702.0	5.31609e-25	4.3838299999999995e-25
702.1	5.12079e-25	4.31019e-25
702.2	5.02277e-25	4.37235e-25
702.3000000000001	5.35756e-25	4.47973e-25
702.4000000000001	5.3748e-25	4.46645e-25
702.5	5.64697e-25	4.48322e-25
702.6	5.26309e-25	4.25816e-25
702.7	5.10343e-25	4.26925e-25
702.8000000000001	5.15221e-25	4.20971e-25
702.9000000000001	5.29186e-25	4.49919e-25
703.0	5.135e-25	4.24566e-25
703.1	5.11573e-25	4.4757599999999995e-25
703.2	5.19624e-25	4.08651e-25
703.3000000000001	5.42649e-25	4.4291e-25
703.4000000000001	5.1944999999999995e-25	4.21626e-25
703.5	5.08413e-25	4.54545e-25
703.6	5.59337e-25	4.42645e-25
703.7	5.2296e-25	4.45675e-25
703.8000000000001	5.26135e-25	4.30184e-25
703.9000000000001	5.35654e-25	4.41728e-25
704.0	5.3041099999999995e-25	4.26188e-25
704.1	5.27591e-25	4.42897e-25
704.2	5.25168e-25	4.19632e-25
704.3000000000001	5.22827e-25	4.18241e-25
704.4000000000001	5.41889e-25	4.29678e-25
704.5	5.2988e-25	4.36785e-25
704.6	5.69371e-25	4.10517e-25
704.7	5.71916e-25	4.40574e-25
704.8000000000001	5.64545e-25	4.28062e-25
704.9000000000001	5.14685e-25	4.43878e-25
705.0	5.32147e-25	4.27017e-25
705.1	5.40731e-25	4.53509e-25
705.2	5.17709e-25	4.33525e-25
705.3000000000001	5.25288e-25	4.29234e-25
705.4000000000001	5.3964e-25	4.33605e-25
705.5	5.58803e-25	4.4190399999999995e-25
705.6	5.22167e-25	4.11707e-25
705.7	5.23564e-25	4.29912e-25
705.8000000000001	5.36807e-25	4.25951e-25
705.9000000000001	5.13855e-25	4.25377e-25
706.0	5.2067e-25	4.2508599999999995e-25
706.1	5.29174e-25	4.17368e-25
706.2	5.38137e-25	4.66728e-25
706.3000000000001	5.07481e-25	4.49562e-25
706.4000000000001	5.36205e-25	4.4929e-25
706.5	5.14105e-25	4.53608e-25
706.6	5.16257e-25	4.08288e-25
706.7	5.24203e-25	4.46246e-25
706.8000000000001	5.23148e-25	4.38671e-25
706.9000000000001	5.23456e-25	4.32253e-25
707.0	5.30875e-25	4.26573e-25
707.1	5.07862e-25	4.31037e-25
707.2	5.45532e-25	4.18747e-25
707.3000000000001	5.35495e-25	4.36147e-25
707.4000000000001	5.34996e-25	4.49055e-25
707.5	5.18982e-25	4.21984e-25
707.6	5.28729e-25	4.21497e-25
707.7	5.442e-25	4.30725e-25
707.8000000000001	5.17975e-25	4.45211e-25
707.9000000000001	5.446e-25	4.08328e-25
708.0	5.34164e-25	4.26038e-25
708.1	5.41036e-25	4.1457e-25
708.2	5.42275e-25	4.24538e-25
708.3000000000001	5.86633e-25	4.34711e-25
708.4000000000001	5.07437e-25	4.48914e-25
708.5	5.30946e-25	4.17787e-25
708.6	5.4042099999999995e-25	4.24133e-25
708.7	5.53479e-25	4.22906e-25
708.8000000000001	5.22934e-25	4.5573499999999995e-25
708.9000000000001	5.30742e-25	4.4283799999999995e-25
709.0	5.4190599999999995e-25	4.27417e-25
709.1	5.25905e-25	4.28142e-25
709.2	5.30225e-25	4.27315e-25
709.3000000000001	5.1575e-25	4.3662e-25
709.4000000000001	5.20878e-25	4.28823e-25
709.5	5.61527e-25	4.62301e-25
709.6	5.86928e-25	4.47114e-25
709.7	5.2999399999999995e-25	4.26827e-25
709.8000000000001	5.39475e-25	4.20078e-25
709.9000000000001	5.31892e-25	4.26676e-25
710.0	5.22677e-25	4.3282799999999995e-25
710.1	5.19922e-25	4.28472e-25
710.2	5.17449e-25	4.52537e-25
710.3000000000001	5.49117e-25	4.3919e-25
710.4000000000001	5.34373e-25	4.22296e-25
710.5	5.3597e-25	4.7525e-25
710.6	5.52069e-25	4.6805e-25
710.7	5.45873e-25	4.44808e-25
710.8000000000001	5.28474e-25	4.4609e-25
710.9000000000001	5.15904e-25	4.34861e-25
711.0	5.29992e-25	4.4639e-25
711.1	5.36924e-25	4.21484e-25
711.2	5.27037e-25	4.08905e-25
711.3000000000001	5.36336e-25	4.13442e-25
711.4000000000001	5.33813e-25	4.27661e-25
711.5	5.37574e-25	4.32262e-25
711.6	5.24469e-25	4.342e-25
711.7	5.30327e-25	4.40496e-25
711.8000000000001	5.34354e-25	4.34878e-25
711.9000000000001	5.54317e-25	4.44941e-25
712.0	5.44211e-25	4.17451e-25
712.1	5.63034e-25	4.38355e-25
712.2	5.35675e-25	4.45914e-25
712.3000000000001	5.178e-25	4.5541e-25
712.4000000000001	5.40143e-25	4.1059e-25
712.5	5.71939e-25	4.23512e-25
712.6	5.13653e-25	4.42229e-25
712.7	5.38856e-25	4.34939e-25
712.8000000000001	5.30964e-25	4.18545e-25
712.9000000000001	5.47979e-25	4.22689e-25
713.0	5.71755e-25	4.40213e-25
713.1	5.46035e-25	4.2693e-25
713.2	5.46178e-25	4.39772e-25
713.3000000000001	5.50286e-25	4.26969e-25
713.4000000000001	5.41655e-25	4.25361e-25
713.5	5.82694e-25	4.28825e-25
713.6	5.76744e-25	4.45266e-25
713.7	5.37421e-25	4.34261e-25
713.8000000000001	5.29226e-25	4.40865e-25
713.9000000000001	5.48765e-25	4.24995e-25
714.0	5.52129e-25	4.42761e-25
714.1	5.24148e-25	4.47509e-25
714.2	5.65965e-25	4.69536e-25
714.3000000000001	5.66319e-25	4.27189e-25
714.4000000000001	5.32543e-25	4.16872e-25
714.5	5.30392e-25	4.22729e-25
714.6	5.14646e-25	4.14278e-25
714.7	5.43864e-25	4.26525e-25
714.8000000000001	5.27688e-25	4.22265e-25
714.9000000000001	5.23248e-25	4.30676e-25
715.0	5.36915e-25	4.67611e-25
715.1	5.52218e-25	4.22089e-25
715.2	5.41215e-25	4.40165e-25
715.3000000000001	5.63844e-25	4.7181e-25
715.4000000000001	5.24753e-25	4.25903e-25
715.5	5.42551e-25	4.24068e-25
715.6	5.27347e-25	4.43154e-25
715.7	5.45471e-25	4.29106e-25
715.8000000000001	5.49302e-25	4.38672e-25
715.9000000000001	5.79176e-25	4.40582e-25
716.0	5.4134e-25	4.25701e-25
716.1	5.49894e-25	4.5853e-25
716.2	5.36772e-25	4.18203e-25
716.3000000000001	5.32697e-25	4.3185999999999995e-25
716.4000000000001	5.80573e-25	4.134e-25
716.5	5.30305e-25	4.23079e-25
716.6	5.36572e-25	4.19066e-25
716.7	5.47915e-25	4.3926e-25
716.8000000000001	5.54435e-25	4.29434e-25
716.9000000000001	5.35993e-25	4.26014e-25
717.0	5.74589e-25	4.28589e-25
717.1	5.26808e-25	4.33606e-25
717.2	5.6239399999999995e-25	4.46585e-25
717.3000000000001	5.47254e-25	4.35462e-25
717.4000000000001	5.22281e-25	4.25891e-25
717.5	5.40687e-25	4.26821e-25
717.6	5.43189e-25	4.21123e-25
717.7	5.37337e-25	4.34866e-25
717.8000000000001	5.19641e-25	4.29299e-25
717.9000000000001	5.23359e-25	4.32929e-25
718.0	5.59284e-25	4.42701e-25
718.1	5.25589e-25	4.24948e-25
718.2	5.41916e-25	4.33711e-25
718.3000000000001	5.34406e-25	4.25622e-25
718.4000000000001	5.35197e-25	4.2529e-25
718.5	5.68079e-25	4.53709e-25
718.6	5.50807e-25	4.19394e-25
718.7	5.5814e-25	4.45619e-25
718.8000000000001	5.21602e-25	4.31488e-25
718.9000000000001	5.48856e-25	4.19154e-25
719.0	5.34242e-25	4.31763e-25
719.1	5.34686e-25	4.28674e-25
719.2	5.56546e-25	4.22066e-25
719.3000000000001	5.6598e-25	4.34184e-25
719.4000000000001	5.57978e-25	4.26455e-25
719.5	5.71713e-25	4.44873e-25
719.6	5.38574e-25	4.29354e-25
719.7	5.28999e-25	4.32314e-25
719.8000000000001	5.5680499999999995e-25	4.49749e-25
719.9000000000001	5.32597e-25	4.25379e-25
720.0	5.37332e-25	4.28993e-25
720.1	5.29023e-25	4.2270099999999995e-25
720.2	5.58579e-25	4.19509e-25
720.3000000000001	5.34122e-25	4.52344e-25
720.4000000000001	5.33739e-25	4.28658e-25
720.5	5.28242e-25	4.4733e-25
720.6	5.21055e-25	4.4448e-25
720.7	5.57619e-25	4.36538e-25
720.8	5.76537e-25	4.73911e-25
720.9000000000002	5.51041e-25	4.1773e-25
721.0	5.40924e-25	4.21583e-25
721.1	5.15952e-25	4.27663e-25
721.2	5.32938e-25	4.55929e-25
721.3	5.32614e-25	4.40758e-25
721.4000000000002	5.61664e-25	4.289e-25
721.5	5.57065e-25	4.30127e-25
721.6	5.34783e-25	4.41523e-25
721.7	5.72867e-25	4.37251e-25
721.8	5.11782e-25	4.30142e-25
721.9000000000002	5.42878e-25	4.36184e-25
722.0	5.45637e-25	4.47018e-25
722.1	5.49108e-25	4.34751e-25
722.2	5.45279e-25	4.31761e-25
722.3	5.49632e-25	4.1813e-25
722.4000000000002	5.25729e-25	4.29356e-25
722.5	5.29498e-25	4.84173e-25
722.6	5.3766e-25	4.38233e-25
722.7	5.3761899999999995e-25	4.42672e-25
722.8	5.4907999999999995e-25	4.56314e-25
722.9000000000002	5.40225e-25	4.23608e-25
723.0	5.29958e-25	4.3057499999999995e-25
723.1	5.44553e-25	4.17738e-25
723.2	5.47981e-25	4.32885e-25
723.3	5.38764e-25	4.49359e-25
723.4000000000002	5.71469e-25	4.38069e-25
723.5	5.51237e-25	4.45745e-25
723.6	5.53615e-25	4.38926e-25
723.7	5.4974e-25	4.27492e-25
723.8	5.38967e-25	4.42346e-25
723.9000000000002	5.32765e-25	4.41456e-25
724.0	5.3395e-25	4.49806e-25
724.1	5.59942e-25	4.31921e-25
724.2	5.20712e-25	4.33994e-25
724.3	5.62168e-25	4.17822e-25
724.4000000000002	5.47493e-25	4.36033e-25
724.5	5.96536e-25	4.1311e-25
724.6	5.56193e-25	4.26433e-25
724.7	5.27199e-25	4.3292799999999995e-25
724.8	5.74924e-25	4.66912e-25
724.9000000000002	5.48852e-25	4.51112e-25
725.0	6.06462e-25	4.41634e-25
725.1	5.65697e-25	4.37247e-25
725.2	5.4532699999999995e-25	4.33555e-25
725.3	5.43958e-25	4.0852799999999998e-25
725.4000000000002	5.55739e-25	4.36714e-25
725.5	5.33291e-25	4.69342e-25
725.6	5.64924e-25	4.58121e-25
725.7	5.43081e-25	4.53413e-25
725.8	5.47402e-25	4.40909e-25
725.9000000000002	5.28933e-25	4.2464e-25
726.0	5.27739e-25	4.15344e-25
726.1	5.19251e-25	4.37365e-25
726.2	5.88513e-25	4.38684e-25
726.3	5.64448e-25	4.48013e-25
726.4000000000002	5.52969e-25	4.28904e-25
726.5	5.58386e-25	4.33367e-25
726.6	5.51983e-25	4.37743e-25
726.7	5.59526e-25	4.27134e-25
726.8	5.30483e-25	4.5548399999999995e-25
726.9000000000002	5.46213e-25	4.45977e-25
727.0	5.22339e-25	4.68098e-25
727.1	5.42289e-25	4.39233e-25
727.2	5.5475e-25	4.52092e-25
727.3	5.27399e-25	4.16348e-25
727.4000000000002	5.40888e-25	4.41231e-25
727.5	5.67133e-25	4.37431e-25
727.6	5.60915e-25	4.41513e-25
727.7	5.67122e-25	4.58252e-25
727.8	5.57071e-25	4.51812e-25
727.9000000000002	5.19696e-25	4.33112e-25
728.0	5.37258e-25	4.46738e-25
728.1	5.26761e-25	4.295e-25
728.2	5.42e-25	4.38829e-25
728.3	5.33431e-25	4.65057e-25
728.4000000000002	5.35165e-25	4.13212e-25
728.5	5.3573e-25	4.4285e-25
728.6	5.39814e-25	4.34218e-25
728.7	5.60293e-25	4.44744e-25
728.8	5.40597e-25	4.33016e-25
728.9000000000002	5.81577e-25	4.18064e-25
729.0	6.02432e-25	4.27752e-25
729.1	6.08718e-25	4.3818299999999995e-25
729.2	5.66452e-25	4.51366e-25
729.3	5.49764e-25	4.44086e-25
729.4000000000002	5.21069e-25	4.34742e-25
729.5	5.3613399999999995e-25	4.37726e-25
729.6	5.51434e-25	4.71609e-25
729.7	5.51198e-25	4.35198e-25
729.8	5.46163e-25	4.36023e-25
729.9000000000002	5.53942e-25	4.35184e-25
730.0	5.5626e-25	4.63287e-25
730.1	5.41108e-25	4.36669e-25
730.2	5.61741e-25	4.36894e-25
730.3	5.34236e-25	4.46653e-25
730.4000000000002	5.56689e-25	4.177e-25
730.5	5.30143e-25	4.39457e-25
730.6	5.66997e-25	4.4347e-25
730.7	5.64507e-25	4.4511e-25
730.8	5.77314e-25	4.486e-25
730.9000000000002	5.29016e-25	4.30422e-25
731.0	5.30754e-25	4.65195e-25
731.1	5.2813e-25	4.38551e-25
731.2	5.57186e-25	4.3298e-25
731.3	5.33135e-25	4.30277e-25
731.4000000000002	5.56675e-25	4.41769e-25
731.5	5.50726e-25	4.59953e-25
731.6	5.46092e-25	4.87297e-25
731.7	5.66889e-25	4.36738e-25
731.8	5.49454e-25	4.49298e-25
731.9000000000002	5.50238e-25	4.39277e-25
732.0	5.32465e-25	4.37648e-25
732.1	5.436e-25	4.41892e-25
732.2	5.81926e-25	4.35898e-25
732.3	5.55749e-25	4.4478e-25
732.4000000000002	5.27872e-25	4.4764e-25
732.5	5.46331e-25	4.31281e-25
732.6	5.81073e-25	4.19395e-25
732.7	5.36298e-25	4.2669e-25
732.8	5.5523e-25	4.90635e-25
732.9000000000002	5.46705e-25	4.23295e-25
733.0	5.51363e-25	4.2961e-25
733.1	5.47382e-25	4.32042e-25
733.2	5.23466e-25	4.60741e-25
733.3	5.39552e-25	4.21123e-25
733.4000000000002	5.56042e-25	4.29397e-25
733.5	5.70077e-25	4.56591e-25
733.6	5.6308e-25	4.41805e-25
733.7	5.92237e-25	4.47888e-25
733.8	5.4411e-25	4.33999e-25
733.9000000000002	5.57145e-25	4.37695e-25
734.0	5.41461e-25	4.32703e-25
734.1	5.68278e-25	4.21091e-25
734.2	5.63358e-25	4.58933e-25
734.3	5.49959e-25	4.57029e-25
734.4000000000002	6.0204e-25	4.47357e-25
734.5	5.57644e-25	4.41001e-25
734.6	5.67054e-25	4.44822e-25
734.7	5.53196e-25	4.41766e-25
734.8	5.27512e-25	4.38921e-25
734.9000000000002	5.41901e-25	4.40127e-25
735.0	5.39893e-25	4.28189e-25
735.1	5.36335e-25	4.49608e-25
735.2	5.42575e-25	4.45898e-25
735.3	5.8847e-25	4.34164e-25
735.4000000000002	5.452e-25	4.48273e-25
735.5	5.38595e-25	4.4848e-25
735.6	5.39798e-25	4.41566e-25
735.7	5.36367e-25	4.4641e-25
735.8	5.59769e-25	4.74546e-25
735.9000000000002	5.55513e-25	4.60295e-25
736.0	5.44082e-25	4.73475e-25
736.1	5.53997e-25	4.37545e-25
736.2	5.51376e-25	4.53015e-25
736.3	5.53998e-25	4.49094e-25
736.4000000000002	5.66508e-25	4.37045e-25
736.5	5.39681e-25	4.54562e-25
736.6	5.81571e-25	4.27562e-25
736.7	5.64272e-25	4.50418e-25
736.8	5.38074e-25	4.47922e-25
736.9000000000002	5.93898e-25	4.7175e-25
737.0	5.44316e-25	4.37513e-25
737.1	5.27142e-25	4.29735e-25
737.2	5.72908e-25	4.49108e-25
737.3	5.17796e-25	4.22698e-25
737.4000000000002	5.59567e-25	4.30813e-25
737.5	5.65678e-25	4.40553e-25
737.6	5.74412e-25	4.29511e-25
737.7	5.58116e-25	4.30301e-25
737.8	5.6043e-25	4.69554e-25
737.9000000000002	5.65527e-25	4.42889e-25
738.0	5.54459e-25	4.72772e-25
738.1	5.44767e-25	4.33436e-25
738.2	5.61072e-25	4.5585e-25
738.3	5.33761e-25	4.42537e-25
738.4000000000002	5.5084e-25	4.5586e-25
738.5	5.90821e-25	4.34578e-25
738.6	5.48157e-25	4.65224e-25
738.7	5.14169e-25	4.87001e-25
738.8	5.7827e-25	4.49333e-25
738.9000000000002	5.40109e-25	4.3823e-25
739.0	5.66091e-25	4.24863e-25
739.1	5.79529e-25	4.59616e-25
739.2	5.61195e-25	4.52407e-25
739.3	5.52225e-25	4.3766e-25
739.4000000000002	5.54001e-25	4.35466e-25
739.5	5.39033e-25	4.4664199999999995e-25
739.6	5.64474e-25	4.79014e-25
739.7	5.39922e-25	4.45221e-25
739.8	5.86698e-25	4.19774e-25
739.9000000000002	5.88436e-25	4.4016e-25
740.0	5.51434e-25	4.40042e-25
740.1	5.53083e-25	4.48399e-25
740.2	5.56825e-25	4.4345e-25
740.3	5.5385199999999995e-25	4.44895e-25
740.4000000000002	5.64675e-25	4.72434e-25
740.5	6.1179e-25	4.23047e-25
740.6	5.6285e-25	4.32003e-25
740.7	5.40954e-25	4.53718e-25
740.8	5.60054e-25	4.2828999999999995e-25
740.9000000000002	5.69456e-25	4.50482e-25
741.0	5.54995e-25	4.35133e-25
741.1	5.43589e-25	4.63476e-25
741.2	5.40542e-25	4.30724e-25
741.3	5.55159e-25	4.41845e-25
741.4000000000002	5.56537e-25	4.31124e-25
741.5	5.58526e-25	4.23988e-25
741.6	5.54745e-25	4.64999e-25
741.7	5.71441e-25	4.46809e-25
741.8	5.78133e-25	4.15045e-25
741.9000000000002	5.72233e-25	4.39396e-25
742.0	5.49047e-25	4.2742199999999995e-25
742.1	5.62884e-25	4.28988e-25
742.2	5.50519e-25	4.58066e-25
742.3	5.23126e-25	4.27042e-25
742.4000000000002	5.41479e-25	4.68966e-25
742.5	5.49055e-25	4.39302e-25
742.6	5.42577e-25	4.35212e-25
742.7	5.64039e-25	4.88139e-25
742.8	5.63217e-25	4.39445e-25
742.9000000000002	5.27234e-25	4.48273e-25
743.0	5.41524e-25	4.67637e-25
743.1	5.41992e-25	4.70431e-25
743.2	5.76604e-25	4.54375e-25
743.3	6.39165e-25	4.43876e-25
743.4000000000002	5.45501e-25	4.40595e-25
743.5	5.56832e-25	4.23057e-25
743.6	5.5018e-25	4.46198e-25
743.7	5.75198e-25	4.30824e-25
743.8	5.63217e-25	4.46053e-25
743.9000000000002	5.80615e-25	4.30688e-25
744.0	5.20824e-25	4.93939e-25
744.1	5.75672e-25	4.66976e-25
744.2	5.99445e-25	4.66015e-25
744.3	5.54375e-25	4.20338e-25
744.4000000000002	5.35543e-25	4.95828e-25
744.5	5.48434e-25	4.36936e-25
744.6	5.67957e-25	4.30912e-25
744.7	5.76839e-25	4.30453e-25
744.8	5.75108e-25	4.22285e-25
744.9000000000002	5.6085e-25	4.41141e-25
745.0	5.69539e-25	4.43675e-25
745.1	5.48132e-25	4.60424e-25
745.2	5.5662199999999995e-25	4.44602e-25
745.3	5.32218e-25	4.35259e-25
745.4000000000002	5.237e-25	4.19228e-25
745.5	5.69653e-25	4.61709e-25
745.6	5.50004e-25	4.53427e-25
745.7	5.65386e-25	4.67481e-25
745.8	5.77198e-25	4.4934e-25
745.9000000000002	6.00214e-25	4.36141e-25
746.0	5.76167e-25	4.44262e-25
746.1	5.36661e-25	4.35948e-25
746.2	5.4176e-25	4.59955e-25
746.3	5.44966e-25	4.53205e-25
746.4000000000002	5.76264e-25	4.3346e-25
746.5	5.56813e-25	4.34256e-25
746.6	5.68231e-25	4.36247e-25
746.7	5.64249e-25	4.29482e-25
746.8	5.65127e-25	4.24951e-25
746.9000000000002	5.77214e-25	4.39874e-25
747.0	5.50226e-25	4.35856e-25
747.1	5.67704e-25	4.25312e-25
747.2	5.93306e-25	4.35322e-25
747.3	5.6485e-25	4.77621e-25
747.4000000000002	5.47605e-25	4.46735e-25
747.5	5.6134299999999995e-25	4.46487e-25
747.6	5.6741e-25	4.4212099999999995e-25
747.7	5.49223e-25	4.71666e-25
747.8	5.60968e-25	4.70024e-25
747.9000000000002	5.56428e-25	4.73585e-25
748.0	5.50409e-25	4.34816e-25
748.1	5.36833e-25	4.58721e-25
748.2	5.70994e-25	4.41849e-25
748.3	5.34881e-25	4.35593e-25
748.4000000000002	5.58543e-25	4.38876e-25
748.5	5.47479e-25	4.46441e-25
748.6	5.52436e-25	4.61626e-25
748.7	5.77111e-25	4.52199e-25
748.8	5.39338e-25	4.53073e-25
748.9000000000002	5.65951e-25	4.44278e-25
749.0	5.4357e-25	4.36354e-25
749.1	5.73364e-25	4.33668e-25
749.2	5.51014e-25	4.58808e-25
749.3	5.37461e-25	4.43159e-25
749.4000000000002	5.41463e-25	4.61319e-25
749.5	5.77135e-25	4.30927e-25
749.6	5.78464e-25	4.50558e-25
749.7	5.84183e-25	4.58222e-25
749.8	5.35357e-25	4.68351e-25
749.9000000000002	5.51795e-25	4.32331e-25
750.0	5.55345e-25	4.45896e-25
750.1	5.86765e-25	4.44153e-25
750.2	5.57738e-25	4.67397e-25
750.3	5.70518e-25	4.41407e-25
750.4000000000002	5.40808e-25	4.47864e-25
750.5	5.56224e-25	4.35954e-25
750.6	5.59233e-25	4.46827e-25
750.7	5.45721e-25	4.53496e-25
750.8	5.72667e-25	4.46458e-25
750.9000000000002	5.81813e-25	4.94905e-25
751.0	5.59786e-25	4.49271e-25
751.1	5.51786e-25	4.35735e-25
751.2	5.70873e-25	4.3754e-25
751.3	5.41954e-25	4.38842e-25
751.4000000000002	5.47988e-25	4.4088e-25
751.5	5.7665899999999995e-25	4.76267e-25
751.6	5.64844e-25	4.58063e-25
751.7	5.80595e-25	4.54962e-25
751.8	5.73484e-25	4.51442e-25
751.9000000000002	5.34336e-25	4.3818299999999995e-25
752.0	5.78752e-25	4.59652e-25
752.1	5.57646e-25	4.42656e-25
752.2	5.59692e-25	4.59562e-25
752.3	5.69039e-25	4.53232e-25
752.4000000000002	5.44246e-25	4.42284e-25
752.5	5.43934e-25	4.5078e-25
752.6	5.87478e-25	4.4302099999999995e-25
752.7	5.47463e-25	4.53114e-25
752.8	5.41873e-25	4.28818e-25
752.9000000000002	5.72285e-25	4.65289e-25
753.0	5.77347e-25	4.73777e-25
753.1	6.03134e-25	4.54464e-25
753.2	5.81461e-25	4.62381e-25
753.3	5.89484e-25	4.42251e-25
753.4000000000002	5.45128e-25	4.54392e-25
753.5	5.62748e-25	4.50287e-25
753.6	5.87569e-25	4.72249e-25
753.7	5.70029e-25	4.46391e-25
753.8	5.51281e-25	4.33799e-25
753.9000000000002	5.53541e-25	4.45819e-25
754.0	5.52683e-25	4.38484e-25
754.1	5.70221e-25	4.63064e-25
754.2	5.43123e-25	4.43278e-25
754.3	5.58117e-25	4.68642e-25
754.4000000000002	6.15255e-25	4.41115e-25
754.5	5.36921e-25	4.55412e-25
754.6	6.14458e-25	4.37031e-25
754.7	5.55722e-25	4.42142e-25
754.8	5.68456e-25	4.73161e-25
754.9000000000002	5.58649e-25	4.54029e-25
755.0	5.86063e-25	4.46701e-25
755.1	5.7691e-25	4.36191e-25
755.2	5.77236e-25	4.72508e-25
755.3	5.82313e-25	4.29736e-25
755.4000000000002	5.7601e-25	4.4915e-25
755.5	6.2875e-25	4.29094e-25
755.6	5.82522e-25	4.41287e-25
755.7	5.71657e-25	4.60508e-25
755.8	6.13305e-25	4.46185e-25
755.9000000000002	5.79623e-25	4.40977e-25
756.0	5.67913e-25	4.76147e-25
756.1	5.5642e-25	4.574e-25
756.2	5.61599e-25	4.41491e-25
756.3	5.7988e-25	4.72431e-25
756.4000000000002	5.72005e-25	4.36097e-25
756.5	5.43859e-25	4.50017e-25
756.6	5.72777e-25	4.42014e-25
756.7	5.40897e-25	4.53569e-25
756.8	5.54523e-25	4.5321e-25
756.9000000000002	5.49983e-25	4.55422e-25
757.0	5.99797e-25	4.3327e-25
757.1	5.31184e-25	4.3459599999999995e-25
757.2	6.0829099999999995e-25	4.48654e-25
757.3	5.92191e-25	4.58975e-25
757.4000000000002	5.82734e-25	4.48977e-25
757.5	5.95601e-25	4.56415e-25
757.6	5.62604e-25	4.68593e-25
757.7	5.80972e-25	4.54764e-25
757.8	5.51412e-25	4.60336e-25
757.9000000000002	5.5608799999999995e-25	4.61139e-25
758.0	5.48231e-25	4.69026e-25
758.1	5.65442e-25	4.71288e-25
758.2	5.4711e-25	4.43463e-25
758.3	6.17782e-25	4.61341e-25
758.4000000000002	5.48701e-25	4.50714e-25
758.5	5.5663e-25	4.3845e-25
758.6	5.47459e-25	4.6418e-25
758.7	5.73435e-25	4.55496e-25
758.8	5.36945e-25	4.89791e-25
758.9000000000002	5.2775e-25	4.7974e-25
759.0	5.50114e-25	4.52853e-25
759.1	5.83459e-25	4.66572e-25
759.2	5.58033e-25	4.65063e-25
759.3	5.56582e-25	4.41306e-25
759.4000000000002	5.61718e-25	4.31142e-25
759.5	5.50524e-25	4.79434e-25
759.6	5.54479e-25	4.3437899999999995e-25
759.7	5.57969e-25	4.38558e-25
759.8	5.52605e-25	4.65484e-25
759.9000000000002	5.43613e-25	4.62261e-25
760.0	5.58286e-25	4.56578e-25
760.1	5.89044e-25	4.4183e-25
760.2	5.69626e-25	4.42354e-25
760.3	5.39594e-25	4.62218e-25
760.4000000000002	5.80493e-25	4.28568e-25
760.5	5.50617e-25	4.50581e-25
760.6	5.76851e-25	4.43539e-25
760.7	5.6161e-25	4.91111e-25
760.8	5.56563e-25	4.29433e-25
760.9000000000002	5.57323e-25	4.46222e-25
761.0	5.43359e-25	4.50576e-25
761.1	6.10865e-25	4.57932e-25
761.2	5.65237e-25	4.51551e-25
761.3	5.43595e-25	4.56095e-25
761.4000000000002	5.71613e-25	4.45317e-25
761.5	5.96114e-25	4.85355e-25
761.6	5.78683e-25	4.48035e-25
761.7	5.59211e-25	4.69838e-25
761.8	5.7582499999999995e-25	4.41282e-25
761.9000000000002	5.99782e-25	4.83339e-25
762.0	5.62223e-25	4.47087e-25
762.1	5.67063e-25	4.44895e-25
762.2	5.53155e-25	4.40147e-25
762.3	5.6689799999999995e-25	4.8344e-25
762.4000000000002	5.5821e-25	4.554e-25
762.5	5.58252e-25	4.55248e-25
762.6	5.52692e-25	4.3229399999999995e-25
762.7	5.77227e-25	4.3831699999999995e-25
762.8	5.90686e-25	4.47969e-25
762.9000000000002	5.78577e-25	4.86058e-25
763.0	6.196e-25	4.29707e-25
763.1	5.94088e-25	4.7256e-25
763.2	5.78462e-25	4.81634e-25
763.3	6.0039e-25	4.48799e-25
763.4000000000002	5.61939e-25	4.49263e-25
763.5	5.77362e-25	4.84666e-25
763.6	5.9668e-25	4.59526e-25
763.7	5.73503e-25	4.74812e-25
763.8	5.62595e-25	4.72871e-25
763.9000000000002	5.51372e-25	4.64244e-25
764.0	5.5946e-25	4.55287e-25
764.1	5.58422e-25	4.52319e-25
764.2	5.736e-25	4.39217e-25
764.3	5.69806e-25	4.91279e-25
764.4000000000002	5.58727e-25	4.79883e-25
764.5	5.40352e-25	4.80151e-25
764.6	5.70552e-25	4.69842e-25
764.7	5.5877e-25	4.52677e-25
764.8	5.5977e-25	4.3564e-25
764.9000000000002	5.62516e-25	4.38042e-25
765.0	6.08103e-25	4.42038e-25
765.1	5.67398e-25	4.61945e-25
765.2	5.76511e-25	4.69522e-25
765.3	5.68921e-25	4.58472e-25
765.4000000000002	5.86143e-25	4.9217e-25
765.5	5.62592e-25	4.61153e-25
765.6	5.80577e-25	4.5728e-25
765.7	5.71212e-25	4.4754e-25
765.8	5.73979e-25	4.48623e-25
765.9000000000002	5.6009e-25	4.46173e-25
766.0	5.62886e-25	4.51902e-25
766.1	5.93887e-25	4.49674e-25
766.2	5.48715e-25	4.44658e-25
766.3	5.76556e-25	4.75762e-25
766.4000000000002	5.95365e-25	4.6472e-25
766.5	5.80377e-25	4.60385e-25
766.6	5.55334e-25	4.71628e-25
766.7	5.64202e-25	4.5597e-25
766.8	5.50032e-25	4.24108e-25
766.9000000000002	6.25456e-25	4.55173e-25
767.0	5.68892e-25	4.61174e-25
767.1	5.63727e-25	4.48537e-25
767.2	5.38468e-25	4.61418e-25
767.3	5.93844e-25	4.67881e-25
767.4000000000002	6.00744e-25	4.31407e-25
767.5	5.6519e-25	4.50432e-25
767.6	5.54667e-25	4.43759e-25
767.7	5.62975e-25	4.34906e-25
767.8	5.90634e-25	4.58144e-25
767.9000000000002	5.66608e-25	4.52557e-25
768.0	5.5280099999999995e-25	4.6023899999999995e-25
768.1	5.89356e-25	4.35021e-25
768.2	5.5877299999999995e-25	4.6225e-25
768.3	6.24788e-25	4.97281e-25
768.4000000000002	5.48083e-25	4.41513e-25
768.5	5.6567e-25	4.95307e-25
768.6	5.73008e-25	4.72134e-25
768.7	5.78151e-25	4.69945e-25
768.8	5.42656e-25	4.73231e-25
768.9000000000002	5.51083e-25	4.43895e-25
769.0	5.67914e-25	4.49166e-25
769.1	5.82954e-25	4.64675e-25
769.2	5.89457e-25	4.53814e-25
769.3	5.83332e-25	4.42987e-25
769.4000000000002	5.7357199999999995e-25	4.66331e-25
769.5	5.45966e-25	4.39493e-25
769.6	5.96444e-25	4.42906e-25
769.7	5.47435e-25	4.5409899999999995e-25
769.8	5.76917e-25	4.52143e-25
769.9000000000002	5.53236e-25	4.52806e-25
770.0	5.56615e-25	4.59865e-25
770.1	5.55668e-25	4.40964e-25
770.2	5.91839e-25	4.64298e-25
770.3	5.56987e-25	4.8387999999999995e-25
770.4000000000002	5.74415e-25	4.64069e-25
770.5	5.58383e-25	4.76229e-25
770.6	5.97427e-25	5.00553e-25
770.7	5.48767e-25	4.94067e-25
770.8	5.80491e-25	4.58629e-25
770.9000000000002	5.41088e-25	4.66487e-25
771.0	5.46384e-25	4.51276e-25
771.1	5.53451e-25	4.42532e-25
771.2	5.89137e-25	4.60986e-25
771.3	5.73508e-25	4.46003e-25
771.4000000000002	5.86599e-25	4.54151e-25
771.5	5.78266e-25	4.5221399999999995e-25
771.6	5.58365e-25	4.38033e-25
771.7	5.68056e-25	4.53825e-25
771.8	5.49428e-25	4.48684e-25
771.9000000000002	5.8329e-25	4.57419e-25
772.0	6.04297e-25	4.6523e-25
772.1	5.75059e-25	5.14472e-25
772.2	5.7068e-25	4.45967e-25
772.3	5.8606e-25	4.56803e-25
772.4000000000002	5.477e-25	4.70368e-25
772.5	5.74973e-25	4.65688e-25
772.6	5.38377e-25	4.48482e-25
772.7	5.51761e-25	4.54669e-25
772.8	5.96847e-25	4.6379e-25
772.9000000000002	5.6346e-25	4.70872e-25
773.0	5.83025e-25	4.373e-25
773.1	5.95941e-25	4.65008e-25
773.2	5.97445e-25	4.49845e-25
773.3	5.64163e-25	4.47118e-25
773.4000000000002	5.62671e-25	4.32818e-25
773.5	5.99e-25	4.41348e-25
773.6	5.65803e-25	4.59182e-25
773.7	5.53684e-25	4.69988e-25
773.8	5.91463e-25	4.74501e-25
773.9000000000002	5.83567e-25	5.08001e-25
774.0	5.63516e-25	4.47224e-25
774.1	5.55581e-25	4.52333e-25
774.2	6.30102e-25	4.56091e-25
774.3	6.0898e-25	4.50228e-25
774.4000000000002	5.64354e-25	4.4669e-25
774.5	5.6448e-25	4.6282e-25
774.6	5.65075e-25	4.45279e-25
774.7	5.83905e-25	4.60956e-25
774.8	5.72754e-25	4.42594e-25
774.9000000000002	5.77034e-25	4.4868e-25
775.0	5.68143e-25	4.64835e-25
775.1	5.79592e-25	4.6118e-25
775.2	5.87791e-25	4.58212e-25
775.3	5.87007e-25	4.39102e-25
775.4000000000002	5.64979e-25	4.46614e-25
775.5	5.72425e-25	4.69183e-25
775.6	5.58283e-25	4.37103e-25
775.7	5.87054e-25	4.40258e-25
775.8	5.61919e-25	4.43152e-25
775.9000000000002	5.79028e-25	5.10408e-25
776.0	5.92791e-25	4.59511e-25
776.1	5.69827e-25	4.49572e-25
776.2	5.64835e-25	4.63835e-25
776.3	5.47925e-25	4.42537e-25
776.4000000000002	5.84744e-25	4.60905e-25
776.5	5.66358e-25	4.78822e-25
776.6	6.21528e-25	4.47219e-25
776.7	5.86196e-25	4.57955e-25
776.8	5.90764e-25	4.69893e-25
776.9000000000002	5.82642e-25	4.55769e-25
777.0	5.85631e-25	4.42951e-25
777.1	5.75751e-25	4.78504e-25
777.2	6.05219e-25	4.69495e-25
777.3	5.8661e-25	4.41797e-25
777.4000000000002	6.10064e-25	4.62917e-25
777.5	5.93689e-25	4.62805e-25
777.6	5.64146e-25	4.5847099999999995e-25
777.7	5.83517e-25	4.45533e-25
777.8	5.90288e-25	4.5157999999999995e-25
777.9000000000002	6.2493e-25	4.86522e-25
778.0	5.65443e-25	4.46111e-25
778.1	5.74746e-25	4.88786e-25
778.2	5.66742e-25	4.36068e-25
778.3	5.75341e-25	4.89876e-25
778.4000000000002	5.74498e-25	4.60925e-25
778.5	5.5508e-25	4.50839e-25
778.6	5.83504e-25	4.76834e-25
778.7	5.73094e-25	4.61358e-25
778.8	6.28438e-25	4.55928e-25
778.9000000000002	5.66034e-25	4.52599e-25
779.0	5.68756e-25	4.58725e-25
779.1	5.92469e-25	4.73825e-25
779.2	5.88758e-25	4.80908e-25
779.3	5.9933199999999995e-25	4.53842e-25
779.4000000000002	5.86234e-25	4.67948e-25
779.5	5.65386e-25	4.46585e-25
779.6	5.79536e-25	4.62545e-25
779.7	5.74052e-25	4.83979e-25
779.8	5.82732e-25	4.7018299999999995e-25
779.9000000000002	5.95597e-25	4.57758e-25
780.0	5.9117e-25	4.58946e-25
780.1	6.04003e-25	4.52906e-25
780.2	5.57412e-25	4.54769e-25
780.3	6.33224e-25	4.70842e-25
780.4000000000002	6.18226e-25	4.66044e-25
780.5	5.59656e-25	4.7472099999999995e-25
780.6	5.45334e-25	4.62485e-25
780.7	5.50829e-25	4.47475e-25
780.8	5.79063e-25	4.58629e-25
780.9000000000002	5.67761e-25	4.8296e-25
781.0	5.847e-25	4.53522e-25
781.1	5.69446e-25	4.72667e-25
781.2	5.74178e-25	4.88698e-25
781.3	5.74513e-25	4.69871e-25
781.4000000000002	5.7716e-25	4.48789e-25
781.5	6.18151e-25	4.5412e-25
781.6	6.1544e-25	4.7193e-25
781.7	5.55704e-25	4.67634e-25
781.8	5.54632e-25	4.4379e-25
781.9000000000002	5.88202e-25	4.6487e-25
782.0	6.39013e-25	4.91104e-25
782.1	5.77705e-25	4.45029e-25
782.2	5.63957e-25	4.44969e-25
782.3	6.1516e-25	4.59259e-25
782.4000000000002	6.04984e-25	4.56109e-25
782.5	5.72535e-25	4.65816e-25
782.6	6.01467e-25	4.38294e-25
782.7	5.72162e-25	4.74238e-25
782.8	5.84012e-25	4.42662e-25
782.9000000000002	6.26e-25	4.85694e-25
783.0	5.51177e-25	4.63458e-25
783.1	5.69523e-25	4.81323e-25
783.2	6.44107e-25	4.47852e-25
783.3	5.91549e-25	4.6785e-25
783.4000000000002	5.66634e-25	4.90432e-25
783.5	5.89507e-25	4.45179e-25
783.6	5.71585e-25	4.77498e-25
783.7	5.85222e-25	4.6357e-25
783.8	6.20615e-25	4.48537e-25
783.9000000000002	5.78028e-25	4.77141e-25
784.0	6.09835e-25	4.9008e-25
784.1	5.95275e-25	4.78131e-25
784.2	6.33979e-25	4.57159e-25
784.3	5.72561e-25	4.77666e-25
784.4000000000002	5.70053e-25	4.5875399999999995e-25
784.5	5.81561e-25	4.74889e-25
784.6	5.80442e-25	4.54551e-25
784.7	5.84258e-25	4.52755e-25
784.8	5.85315e-25	4.57271e-25
784.9000000000002	6.05873e-25	4.84176e-25
785.0	5.91345e-25	4.5137999999999995e-25
785.1	5.83595e-25	4.53865e-25
785.2	5.95468e-25	4.57348e-25
785.3	6.36221e-25	4.48783e-25
785.4000000000002	5.90593e-25	4.32244e-25
785.5	5.8444999999999995e-25	4.48462e-25
785.6	5.8079e-25	4.95015e-25
785.7	5.69576e-25	4.5711e-25
785.8	5.54951e-25	4.51418e-25
785.9000000000002	5.93181e-25	4.61304e-25
786.0	5.72701e-25	4.57307e-25
786.1	5.88679e-25	4.91555e-25
786.2	5.90939e-25	4.50244e-25
786.3	5.93495e-25	4.73073e-25
786.4000000000002	5.68432e-25	4.6333e-25
786.5	5.82508e-25	4.42386e-25
786.6	5.69342e-25	4.46071e-25
786.7	5.98641e-25	4.55825e-25
786.8	6.66627e-25	4.51589e-25
786.9000000000002	5.69054e-25	4.97781e-25
787.0	5.75335e-25	4.82239e-25
787.1	6.12926e-25	4.46565e-25
787.2	5.8655199999999995e-25	4.6878e-25
787.3	6.09382e-25	4.77714e-25
787.4000000000002	5.82583e-25	4.47729e-25
787.5	5.93261e-25	4.6412599999999995e-25
787.6	6.0974199999999995e-25	4.66587e-25
787.7	5.92698e-25	4.50717e-25
787.8	5.99438e-25	4.78957e-25
787.9000000000002	5.80784e-25	4.86023e-25
788.0	6.55797e-25	4.75507e-25
788.1	5.87244e-25	4.53519e-25
788.2	6.26431e-25	4.57493e-25
788.3	5.93235e-25	4.63812e-25
788.4000000000002	5.72514e-25	4.7155e-25
788.5	5.80357e-25	4.62804e-25
788.6	5.89549e-25	4.53924e-25
788.7	6.00849e-25	4.58065e-25
788.8	5.78436e-25	4.6187e-25
788.9000000000002	6.0127e-25	4.57193e-25
789.0	5.76174e-25	4.77592e-25
789.1	5.83767e-25	4.91723e-25
789.2	5.77855e-25	4.63137e-25
789.3	6.2189e-25	4.92438e-25
789.4000000000002	5.96604e-25	4.60709e-25
789.5	5.8276499999999995e-25	4.72453e-25
789.6	6.09757e-25	4.66951e-25
789.7	5.94833e-25	4.65095e-25
789.8	5.54322e-25	4.58375e-25
789.9000000000002	5.90026e-25	4.5534e-25
790.0	5.9121e-25	4.5534e-25
790.1	6.14563e-25	4.65891e-25
790.2	6.1868e-25	4.89154e-25
790.3	5.8673e-25	4.79818e-25
790.4000000000002	5.66863e-25	4.63971e-25
790.5	5.95839e-25	4.59262e-25
790.6	6.14516e-25	4.80947e-25
790.7	5.85077e-25	4.64509e-25
790.8	5.79592e-25	4.72344e-25
790.9000000000002	6.10483e-25	4.56762e-25
791.0	5.71351e-25	4.54594e-25
791.1	5.83454e-25	4.75813e-25
791.2	5.79505e-25	4.72524e-25
791.3	5.79411e-25	4.62107e-25
791.4000000000002	5.61529e-25	4.60934e-25
791.5	5.62134e-25	4.6785e-25
791.6	6.23771e-25	4.43294e-25
791.7	6.04622e-25	4.7871e-25
791.8	5.84432e-25	4.57619e-25
791.9000000000002	6.10834e-25	4.63459e-25
792.0	6.18692e-25	4.49457e-25
792.1	5.79446e-25	5.10295e-25
792.2	5.8142e-25	4.64985e-25
792.3	5.67099e-25	4.71846e-25
792.4000000000002	5.80076e-25	4.54996e-25
792.5	6.409e-25	4.69088e-25
792.6	5.96002e-25	4.5689e-25
792.7	6.02131e-25	4.66818e-25
792.8	5.8665e-25	4.53413e-25
792.9000000000002	5.99564e-25	4.58132e-25
793.0	6.4192499999999995e-25	4.83867e-25
793.1	5.81196e-25	4.57966e-25
793.2	6.13408e-25	4.66651e-25
793.3	6.20351e-25	4.77976e-25
793.4000000000002	6.02376e-25	4.69763e-25
793.5	6.1454799999999995e-25	4.30124e-25
793.6	5.7398e-25	4.73443e-25
793.7	5.89921e-25	4.68953e-25
793.8	5.91948e-25	4.86313e-25
793.9000000000002	5.81102e-25	4.66917e-25
794.0	6.06708e-25	5.03815e-25
794.1	6.30271e-25	4.60581e-25
794.2	5.95964e-25	4.8621e-25
794.3	5.79638e-25	4.52655e-25
794.4000000000002	5.81169e-25	4.61873e-25
794.5	6.06577e-25	4.94249e-25
794.6	5.90935e-25	4.44098e-25
794.7	6.10056e-25	4.67221e-25
794.8	6.16097e-25	4.57883e-25
794.9000000000002	5.83443e-25	4.72272e-25
795.0	5.80457e-25	4.65199e-25
795.1	6.00304e-25	4.51815e-25
795.2	5.71082e-25	4.55072e-25
795.3	5.71466e-25	4.79328e-25
795.4000000000002	6.17402e-25	4.55976e-25
795.5	6.14163e-25	4.6677899999999995e-25
795.6	5.57489e-25	4.74749e-25
795.7	6.37589e-25	4.39727e-25
795.8	5.83038e-25	4.48468e-25
795.9000000000002	6.051e-25	4.7879099999999995e-25
796.0	5.8554e-25	4.63269e-25
796.1	5.79256e-25	4.6437699999999995e-25
796.2	5.94725e-25	4.31077e-25
796.3	5.85884e-25	4.51201e-25
796.4000000000002	5.67909e-25	4.59253e-25
796.5	5.91126e-25	4.63954e-25
796.6	6.44272e-25	4.62368e-25
796.7	5.85959e-25	4.4221e-25
796.8	6.05698e-25	4.68379e-25
796.9000000000002	5.74886e-25	4.6669e-25
797.0	6.05842e-25	4.58785e-25
797.1	6.16602e-25	4.55846e-25
797.2	5.95298e-25	4.57693e-25
797.3	6.12642e-25	4.71264e-25
797.4000000000002	6.0416999999999995e-25	4.65193e-25
797.5	6.12688e-25	4.65502e-25
797.6	5.62082e-25	4.87248e-25
797.7	5.59416e-25	5.10082e-25
797.8	6.07068e-25	4.54128e-25
797.9000000000002	5.8858e-25	4.55198e-25
798.0	5.85786e-25	4.72303e-25
798.1	5.99743e-25	4.64471e-25
798.2	5.84341e-25	4.72243e-25
798.3	5.67099e-25	5.0418e-25
798.4000000000002	6.37219e-25	4.57767e-25
798.5	5.70251e-25	4.76783e-25
798.6	5.69954e-25	4.50868e-25
798.7	6.1009e-25	4.65781e-25
798.8	5.54931e-25	4.96748e-25
798.9000000000002	5.86793e-25	4.53757e-25
799.0	5.66089e-25	4.59368e-25
799.1	5.5563699999999995e-25	4.90265e-25
799.2	5.61014e-25	4.7234e-25
799.3	6.08726e-25	4.4387199999999995e-25
799.4000000000002	6.02117e-25	4.70871e-25
799.5	5.8791999999999995e-25	4.44818e-25
799.6	5.9163e-25	4.81948e-25
799.7	5.96797e-25	4.43406e-25
799.8	5.63306e-25	4.66733e-25
799.9000000000002	5.81174e-25	4.79297e-25
800.0	5.93574e-25	4.86079e-25
800.1	6.02958e-25	4.46289e-25
800.2	6.07268e-25	4.76753e-25
800.3	5.60933e-25	4.56142e-25
800.4000000000002	6.0133399999999995e-25	4.53974e-25
800.5	5.84545e-25	5.01803e-25
800.6	5.74354e-25	4.63367e-25
800.7	5.86701e-25	4.53521e-25
800.8	5.7849e-25	4.58824e-25
800.9000000000002	6.12496e-25	4.84136e-25
801.0	6.28731e-25	4.63141e-25
801.1	5.88218e-25	4.62237e-25
801.2	5.95972e-25	4.70412e-25
801.3	5.98473e-25	4.52942e-25
801.4000000000002	6.05176e-25	4.71489e-25
801.5	5.77739e-25	4.46823e-25
801.6	6.10822e-25	4.59367e-25
801.7	5.89365e-25	4.85192e-25
801.8	5.83252e-25	4.58996e-25
801.9000000000002	5.89167e-25	4.56076e-25
802.0	5.71855e-25	4.5685e-25
802.1	6.06541e-25	4.77752e-25
802.2	6.5613e-25	4.54413e-25
802.3	5.77577e-25	4.69871e-25
802.4000000000002	5.69396e-25	4.57096e-25
802.5	5.89728e-25	4.56868e-25
802.6	5.98106e-25	4.78272e-25
802.7	6.12325e-25	4.84857e-25
802.8	5.86777e-25	4.69348e-25
802.9000000000002	5.9101e-25	4.80238e-25
803.0	5.68975e-25	4.8449699999999995e-25
803.1	5.87814e-25	4.45016e-25
803.2	6.27535e-25	4.64323e-25
803.3	5.7323799999999995e-25	4.6504e-25
803.4000000000002	5.98092e-25	4.92372e-25
803.5	5.74684e-25	4.75399e-25
803.6	5.99582e-25	5.03692e-25
803.7	5.92191e-25	4.78805e-25
803.8	6.00013e-25	4.60502e-25
803.9000000000002	6.1939e-25	4.86914e-25
804.0	5.64152e-25	4.70203e-25
804.1	5.98139e-25	4.61961e-25
804.2	6.06263e-25	4.65842e-25
804.3	5.87423e-25	4.77293e-25
804.4000000000002	5.74493e-25	4.90563e-25
804.5	5.96421e-25	4.79356e-25
804.6	5.94256e-25	4.97823e-25
804.7	6.03525e-25	4.65334e-25
804.8	5.83743e-25	4.71784e-25
804.9000000000002	6.18193e-25	4.6724e-25
805.0	5.83339e-25	4.52294e-25
805.1	6.20795e-25	4.95476e-25
805.2	5.84902e-25	4.79154e-25
805.3	6.34582e-25	4.5983899999999995e-25
805.4000000000002	6.00022e-25	4.69425e-25
805.5	5.74218e-25	4.66931e-25
805.6	5.84991e-25	5.04639e-25
805.7	5.79123e-25	4.5387e-25
805.8	5.7378e-25	4.86893e-25
805.9000000000002	5.8441e-25	4.53746e-25
806.0	6.32085e-25	4.8456e-25
806.1	5.86551e-25	4.56856e-25
806.2	5.87804e-25	4.58693e-25
806.3	6.01616e-25	4.66224e-25
806.4000000000002	5.73045e-25	4.61938e-25
806.5	5.6687e-25	5.0373399999999995e-25
806.6	6.08114e-25	4.69018e-25
806.7	5.75084e-25	4.64269e-25
806.8	6.02859e-25	4.73957e-25
806.9000000000002	5.76241e-25	4.77288e-25
807.0	5.67005e-25	4.51426e-25
807.1	5.87747e-25	4.82076e-25
807.2	5.90533e-25	4.75041e-25
807.3	6.08736e-25	4.82394e-25
807.4000000000002	6.15484e-25	4.66912e-25
807.5	5.69734e-25	4.6997e-25
807.6	5.99481e-25	4.71133e-25
807.7	5.92547e-25	4.70634e-25
807.8	5.89819e-25	4.89086e-25
807.9000000000002	6.03422e-25	4.6477e-25
808.0	5.93956e-25	4.75068e-25
808.1	5.82201e-25	4.70609e-25
808.2	6.02367e-25	4.69836e-25
808.3	5.8708e-25	5.3419799999999995e-25
808.4000000000002	6.07589e-25	4.64681e-25
808.5	5.91194e-25	4.83424e-25
808.6	5.72e-25	4.71296e-25
808.7	5.70354e-25	4.83402e-25
808.8	6.12496e-25	4.73946e-25
808.9000000000002	5.88192e-25	4.85428e-25
809.0	5.87075e-25	4.88527e-25
809.1	6.11406e-25	4.7666e-25
809.2	6.02134e-25	4.58021e-25
809.3	5.70224e-25	4.85122e-25
809.4000000000002	5.64189e-25	4.73451e-25
809.5	5.98521e-25	4.56541e-25
809.6	6.01159e-25	4.5647e-25
809.7	6.19206e-25	4.63722e-25
809.8	5.89919e-25	4.5972e-25
809.9000000000002	5.9582799999999995e-25	4.82862e-25
810.0	5.88034e-25	4.63198e-25
810.1	5.72284e-25	4.69552e-25
810.2	6.03554e-25	4.8377999999999995e-25
810.3	5.86092e-25	4.6699599999999995e-25
810.4000000000002	5.61852e-25	4.66706e-25
810.5	5.77003e-25	4.82503e-25
810.6	5.92977e-25	4.69874e-25
810.7	5.88052e-25	4.52554e-25
810.8	6.32554e-25	4.87469e-25
810.9000000000002	6.0776e-25	4.62107e-25
811.0	5.71098e-25	4.62901e-25
811.1	5.77483e-25	4.72493e-25
811.2	5.92873e-25	4.75159e-25
811.3	5.95403e-25	4.63638e-25
811.4000000000002	6.31414e-25	4.72876e-25
811.5	5.72098e-25	4.7835e-25
811.6	5.85928e-25	4.79533e-25
811.7	5.8730299999999995e-25	4.5828e-25
811.8	6.08054e-25	4.79695e-25
811.9000000000002	6.1641e-25	4.72189e-25
812.0	6.15067e-25	4.60184e-25
812.1	5.60533e-25	4.61738e-25
812.2	5.97005e-25	4.62885e-25
812.3	6.01659e-25	4.68584e-25
812.4000000000002	5.88392e-25	5.00968e-25
812.5	6.1504799999999995e-25	4.75095e-25
812.6	6.04762e-25	4.56099e-25
812.7	5.8859e-25	4.52154e-25
812.8	5.96334e-25	4.95966e-25
812.9000000000002	6.38051e-25	4.69509e-25
813.0	5.7976e-25	4.76746e-25
813.1	5.79309e-25	4.70519e-25
813.2	6.28713e-25	4.76843e-25
813.3	5.94634e-25	4.73376e-25
813.4000000000002	5.85512e-25	4.92049e-25
813.5	6.06977e-25	4.51479e-25
813.6	6.3504e-25	4.63804e-25
813.7	6.23069e-25	4.61693e-25
813.8	5.76352e-25	4.6825e-25
813.9000000000002	6.10236e-25	4.76236e-25
814.0	5.95532e-25	4.81703e-25
814.1	6.27223e-25	4.74558e-25
814.2	5.73416e-25	5.13125e-25
814.3	5.9034e-25	4.8622e-25
814.4000000000002	6.13199e-25	4.67854e-25
814.5	6.10077e-25	4.47964e-25
814.6	6.06494e-25	4.78015e-25
814.7	5.89858e-25	4.54783e-25
814.8	6.1619899999999995e-25	4.83739e-25
814.9000000000002	6.06499e-25	4.78063e-25
815.0	6.48645e-25	4.77312e-25
815.1	6.33004e-25	4.94774e-25
815.2	6.1821e-25	4.79017e-25
815.3	5.96453e-25	4.7843e-25
815.4000000000002	6.26729e-25	5.02881e-25
815.5	5.85645e-25	4.80088e-25
815.6	5.87899e-25	4.63159e-25
815.7	5.85674e-25	4.96646e-25
815.8	6.23931e-25	4.76299e-25
815.9000000000002	6.29214e-25	4.5948799999999995e-25
816.0	6.14799e-25	4.8415e-25
816.1	5.8019499999999995e-25	4.60931e-25
816.2	6.13907e-25	4.78587e-25
816.3	6.3901e-25	4.95964e-25
816.4000000000002	5.93849e-25	4.72532e-25
816.5	6.10437e-25	4.80231e-25
816.6	5.60482e-25	4.62763e-25
816.7	5.97951e-25	4.56303e-25
816.8	5.89317e-25	4.544e-25
816.9000000000002	6.57101e-25	4.72174e-25
817.0	6.20072e-25	4.59027e-25
817.1	5.8907099999999995e-25	5.09371e-25
817.2	5.91037e-25	4.6463e-25
817.3	5.86721e-25	4.67623e-25
817.4000000000002	5.73128e-25	4.65752e-25
817.5	6.1014e-25	4.81184e-25
817.6	6.09391e-25	4.86388e-25
817.7	6.02408e-25	4.73618e-25
817.8	6.28509e-25	4.57935e-25
817.9000000000002	6.28997e-25	4.84662e-25
818.0	5.97611e-25	4.83576e-25
818.1	5.9225799999999995e-25	4.7876e-25
818.2	6.07346e-25	4.93172e-25
818.3	6.16708e-25	4.87197e-25
818.4000000000002	6.16412e-25	4.74802e-25
818.5	5.79304e-25	4.63645e-25
818.6	6.26363e-25	4.80667e-25
818.7	5.92023e-25	4.87263e-25
818.8	6.0386e-25	5.0566e-25
818.9000000000002	5.84753e-25	4.78414e-25
819.0	6.1678e-25	4.79757e-25
819.1	6.63548e-25	4.61416e-25
819.2	6.14038e-25	4.6434299999999995e-25
819.3	6.51609e-25	4.91242e-25
819.4000000000002	5.91277e-25	4.8738e-25
819.5	6.3643599999999995e-25	4.63496e-25
819.6	5.6973e-25	4.74028e-25
819.7	6.33724e-25	4.81704e-25
819.8	5.90037e-25	4.72987e-25
819.9000000000002	5.89374e-25	4.82002e-25
820.0	6.12302e-25	5.04665e-25
820.1	6.09418e-25	4.8052e-25
820.2	6.04237e-25	4.70219e-25
820.3	6.12655e-25	4.79049e-25
820.4000000000002	6.19967e-25	4.8523e-25
820.5	5.81041e-25	4.71732e-25
820.6	5.73424e-25	5.01816e-25
820.7	6.01346e-25	4.71742e-25
820.8	5.95973e-25	5.11758e-25
820.9000000000002	5.88401e-25	4.82181e-25
821.0	6.15951e-25	4.52235e-25
821.1	6.2951299999999995e-25	4.5006e-25
821.2	6.02491e-25	4.75806e-25
821.3	5.97454e-25	4.74108e-25
821.4000000000002	6.64637e-25	4.60213e-25
821.5	5.9837e-25	4.83772e-25
821.6	5.82623e-25	4.70008e-25
821.7	5.93674e-25	4.81621e-25
821.8	6.02901e-25	4.54971e-25
821.9000000000002	6.23028e-25	4.77502e-25
822.0	5.99904e-25	4.9104e-25
822.1	5.7731e-25	4.60553e-25
822.2	6.08546e-25	4.79346e-25
822.3	5.81994e-25	4.95253e-25
822.4000000000002	6.01448e-25	4.60668e-25
822.5	6.10488e-25	4.71379e-25
822.6	6.06422e-25	4.51558e-25
822.7	5.97318e-25	4.5927099999999995e-25
822.8	6.32674e-25	4.93135e-25
822.9000000000002	6.26058e-25	4.71496e-25
823.0	5.91233e-25	4.64769e-25
823.1	5.9362599999999995e-25	4.86312e-25
823.2	5.97617e-25	4.71553e-25
823.3	6.46054e-25	4.72583e-25
823.4000000000002	5.98359e-25	4.86192e-25
823.5	6.75086e-25	4.83767e-25
823.6	5.91447e-25	5.13105e-25
823.7	5.95688e-25	4.64388e-25
823.8	5.90898e-25	4.62904e-25
823.9000000000002	6.2223e-25	4.70007e-25
824.0	6.1112e-25	4.7048299999999995e-25
824.1	6.18739e-25	4.67922e-25
824.2	6.18111e-25	4.67332e-25
824.3	6.46757e-25	4.76833e-25
824.4000000000002	6.13629e-25	5.04545e-25
824.5	6.35921e-25	4.66359e-25
824.6	6.07581e-25	4.90279e-25
824.7	6.04728e-25	4.994e-25
824.8	6.2382399999999995e-25	4.69659e-25
824.9000000000002	6.52251e-25	4.68997e-25
825.0	6.14698e-25	4.56777e-25
825.1	6.1234e-25	4.89248e-25
825.2	6.19793e-25	4.83665e-25
825.3	6.51246e-25	5.08044e-25
825.4000000000002	5.92921e-25	5.01405e-25
825.5	6.27839e-25	4.88253e-25
825.6	5.94714e-25	4.77331e-25
825.7	6.00843e-25	4.76201e-25
825.8	5.91368e-25	4.55582e-25
825.9000000000002	5.95866e-25	4.72129e-25
826.0	6.2553e-25	4.7592e-25
826.1	5.91659e-25	4.77348e-25
826.2	6.40882e-25	4.7352e-25
826.3	6.38422e-25	4.80817e-25
826.4000000000002	6.11412e-25	4.60634e-25
826.5	6.1449699999999995e-25	4.8633299999999995e-25
826.6	6.12348e-25	4.75685e-25
826.7	5.76244e-25	4.6192399999999995e-25
826.8	5.88575e-25	4.6014e-25
826.9000000000002	6.2487499999999995e-25	4.98078e-25
827.0	5.92544e-25	4.71654e-25
827.1	5.92253e-25	4.72352e-25
827.2	6.33993e-25	4.6217e-25
827.3	6.10395e-25	4.92642e-25
827.4000000000002	5.9201e-25	4.9494099999999995e-25
827.5	6.24577e-25	4.91617e-25
827.6	6.47519e-25	4.71105e-25
827.7	6.35291e-25	4.68122e-25
827.8	5.9262e-25	4.99119e-25
827.9000000000002	6.10318e-25	4.68916e-25
828.0	6.16483e-25	4.66994e-25
828.1	6.14886e-25	4.67625e-25
828.2	6.31074e-25	4.92811e-25
828.3	6.0616e-25	4.84091e-25
828.4000000000002	6.09244e-25	4.88958e-25
828.5	5.96645e-25	4.79679e-25
828.6	5.98862e-25	4.60508e-25
828.7	6.12672e-25	4.6562e-25
828.8	5.96619e-25	4.70867e-25
828.9000000000002	5.86125e-25	4.84376e-25
829.0	6.11636e-25	4.62748e-25
829.1	6.42432e-25	4.93714e-25
829.2	5.88569e-25	4.88213e-25
829.3	6.63516e-25	4.70778e-25
829.4000000000002	6.03842e-25	4.63189e-25
829.5	6.51612e-25	4.96438e-25
829.6	6.53035e-25	4.84879e-25
829.7	6.06048e-25	4.83257e-25
829.8	6.42308e-25	4.62803e-25
829.9000000000002	6.12196e-25	4.83728e-25
830.0	6.16062e-25	4.72721e-25
830.1	6.21558e-25	4.81989e-25
830.2	6.04718e-25	4.98314e-25
830.3	7.433029999999999e-25	5.15937e-25
830.4000000000002	6.52605e-25	4.68106e-25
830.5	6.15376e-25	4.85343e-25
830.6	6.1478e-25	4.6297499999999995e-25
830.7	6.22136e-25	4.99606e-25
830.8	6.28376e-25	4.9846e-25
830.9000000000002	6.57379e-25	5.16273e-25
831.0	6.4375e-25	5.1921e-25
831.1	5.9744699999999995e-25	4.95946e-25
831.2	6.07487e-25	4.84503e-25
831.3	5.70022e-25	4.89426e-25
831.4000000000002	5.96421e-25	4.91967e-25
831.5	6.34736e-25	4.84595e-25
831.6	6.09406e-25	5.07456e-25
831.7	6.18105e-25	4.83464e-25
831.8	6.13911e-25	4.9439e-25
831.9000000000002	5.95597e-25	4.95327e-25
832.0	6.03033e-25	4.94798e-25
832.1	6.16645e-25	4.8029e-25
832.2	6.04994e-25	4.71939e-25
832.3	6.30055e-25	5.02155e-25
832.4000000000002	6.1711e-25	4.78605e-25
832.5	5.90401e-25	4.93583e-25
832.6	6.12587e-25	4.92677e-25
832.7	6.0746e-25	4.94519e-25
832.8	6.17016e-25	4.78255e-25
832.9000000000002	6.17073e-25	4.85902e-25
833.0	6.39614e-25	5.05991e-25
833.1	6.08075e-25	5.06962e-25
833.2	5.73352e-25	4.77568e-25
833.3	6.41954e-25	4.85008e-25
833.4000000000002	6.25891e-25	5.00927e-25
833.5	6.06545e-25	4.84463e-25
833.6	6.31306e-25	4.96659e-25
833.7	5.97485e-25	4.9544e-25
833.8	6.36281e-25	4.7963e-25
833.9000000000002	6.43265e-25	4.87528e-25
834.0	6.1513e-25	4.88415e-25
834.1	5.94898e-25	4.96966e-25
834.2	6.36767e-25	4.95523e-25
834.3	6.08564e-25	4.67468e-25
834.4000000000002	6.41924e-25	5.286e-25
834.5	6.14249e-25	4.85368e-25
834.6	5.96136e-25	5.05172e-25
834.7	6.29533e-25	5.03479e-25
834.8	6.11536e-25	4.85906e-25
834.9000000000002	6.18191e-25	5.37042e-25
835.0	6.02523e-25	4.7773e-25
835.1	5.9172e-25	5.55712e-25
835.2	6.17289e-25	4.96219e-25
835.3	6.30077e-25	5.0367e-25
835.4000000000002	6.47891e-25	4.93059e-25
835.5	6.4135899999999995e-25	5.18747e-25
835.6	6.46556e-25	4.97371e-25
835.7	6.57029e-25	4.9596e-25
835.8	6.76514e-25	4.81725e-25
835.9000000000002	6.18739e-25	4.98894e-25
836.0	6.04025e-25	4.85656e-25
836.1	6.29429e-25	4.91787e-25
836.2	6.74845e-25	4.77131e-25
836.3	6.33578e-25	4.94869e-25
836.4000000000002	6.2074e-25	4.73524e-25
836.5	6.12687e-25	4.8776699999999995e-25
836.6	6.20608e-25	5.00655e-25
836.7	6.36375e-25	4.89023e-25
836.8	6.0845e-25	4.96588e-25
836.9000000000002	6.27246e-25	4.72803e-25
837.0	6.46036e-25	4.68641e-25
837.1	6.58645e-25	4.93417e-25
837.2	6.25487e-25	4.92396e-25
837.3	6.31762e-25	4.7503e-25
837.4000000000002	6.44674e-25	4.81808e-25
837.5	6.51578e-25	4.90665e-25
837.6	6.36979e-25	4.78832e-25
837.7	6.53503e-25	4.98094e-25
837.8	6.26898e-25	4.78409e-25
837.9000000000002	6.71911e-25	4.8562e-25
838.0	6.47636e-25	4.80863e-25
838.1	6.89026e-25	5.26753e-25
838.2	6.69901e-25	4.91326e-25
838.3	6.80281e-25	4.8207799999999995e-25
838.4000000000002	6.77993e-25	4.92923e-25
838.5	6.83944e-25	4.75447e-25
838.6	6.83625e-25	4.8376e-25
838.7	7.08486e-25	4.94614e-25
838.8	6.83111e-25	4.70159e-25
838.9000000000002	6.71956e-25	5.03584e-25
839.0	6.8091e-25	4.74333e-25
839.1	7.2888099999999995e-25	4.67645e-25
839.2	6.61053e-25	4.85967e-25
839.3	6.83297e-25	5.16386e-25
839.4000000000002	6.77114e-25	4.92863e-25
839.5	6.99395e-25	5.01582e-25
839.6	6.9123e-25	4.79189e-25
839.7	6.76925e-25	5.48583e-25
839.8	7.18153e-25	4.84038e-25
839.9000000000002	7.06351e-25	4.82956e-25
840.0	6.87541e-25	4.7142e-25
840.1	6.85399e-25	4.84424e-25
840.2	6.4926e-25	5.14157e-25
840.3	6.58052e-25	5.30887e-25
840.4000000000002	6.22133e-25	4.64657e-25
840.5	6.61153e-25	4.79538e-25
840.6	6.39304e-25	5.0927e-25
840.7	6.35862e-25	5.12912e-25
840.8	6.51556e-25	5.20412e-25
840.9000000000002	6.7002e-25	4.74013e-25
841.0	6.44861e-25	5.38058e-25
841.1	6.25126e-25	5.4488e-25
841.2	6.63475e-25	4.97097e-25
841.3	6.65616e-25	4.91019e-25
841.4000000000002	6.12405e-25	4.7241e-25
841.5	6.82554e-25	4.84945e-25
841.6	6.26042e-25	4.66031e-25
841.7	6.19731e-25	4.75962e-25
841.8	6.72953e-25	4.72488e-25
841.9000000000002	6.30453e-25	4.77274e-25
842.0	6.15166e-25	4.90508e-25
842.1	6.45309e-25	4.87031e-25
842.2	6.50897e-25	4.80096e-25
842.3	6.20921e-25	4.85788e-25
842.4000000000002	6.41469e-25	5.28947e-25
842.5	6.43095e-25	5.04018e-25
842.6	6.35325e-25	4.70912e-25
842.7	6.27659e-25	5.23541e-25
842.8	6.62065e-25	4.9591e-25
842.9000000000002	6.20731e-25	5.2428e-25
843.0	6.5685799999999995e-25	4.78841e-25
843.1	6.73774e-25	4.89987e-25
843.2	6.40414e-25	4.98966e-25
843.3	6.32042e-25	4.79292e-25
843.4000000000002	6.28055e-25	4.93203e-25
843.5	6.1193e-25	4.78017e-25
843.6	6.24816e-25	4.78484e-25
843.7	6.78262e-25	4.82672e-25
843.8	5.97709e-25	4.98574e-25
843.9000000000002	6.44751e-25	4.67125e-25
844.0	6.31241e-25	4.80485e-25
844.1	6.3165e-25	4.66075e-25
844.2	6.4324399999999995e-25	4.63216e-25
844.3	6.24282e-25	5.37119e-25
844.4000000000002	6.31409e-25	4.73763e-25
844.5	6.12087e-25	5.0138e-25
844.6	6.05531e-25	4.91349e-25
844.7	6.31063e-25	5.24695e-25
844.8	6.37572e-25	5.11954e-25
844.9000000000002	6.42342e-25	4.80249e-25
845.0	6.36859e-25	4.93738e-25
845.1	6.36137e-25	4.9004e-25
845.2	6.18079e-25	4.97435e-25
845.3	6.26435e-25	5.33351e-25
845.4000000000002	6.3343399999999995e-25	4.90751e-25
845.5	6.34178e-25	4.93495e-25
845.6	6.51368e-25	4.68341e-25
845.7	6.96123e-25	4.86139e-25
845.8	6.45577e-25	4.82027e-25
845.9000000000002	6.95511e-25	4.88983e-25
846.0	6.19048e-25	4.87182e-25
846.1	6.58635e-25	4.71413e-25
846.2	6.43054e-25	4.70134e-25
846.3	6.02139e-25	4.84787e-25
846.4000000000002	6.46781e-25	4.74869e-25
846.5	6.19848e-25	4.81566e-25
846.6	6.18653e-25	5.03515e-25
846.7	6.2145399999999995e-25	4.77146e-25
846.8	6.31885e-25	4.85474e-25
846.9000000000002	6.07284e-25	4.82565e-25
847.0	6.39744e-25	4.83211e-25
847.1	6.41791e-25	4.8960299999999995e-25
847.2	6.24989e-25	5.30884e-25
847.3	6.0637199999999995e-25	5.01054e-25
847.4000000000002	6.1920299999999995e-25	4.87962e-25
847.5	5.99357e-25	4.77109e-25
847.6	6.1439699999999995e-25	4.66873e-25
847.7	6.88102e-25	5.06182e-25
847.8	6.08657e-25	4.82673e-25
847.9000000000002	6.17555e-25	5.16325e-25
848.0	6.32715e-25	4.98934e-25
848.1	6.39953e-25	4.92345e-25
848.2	6.07024e-25	4.87103e-25
848.3	6.33307e-25	4.85067e-25
848.4000000000002	6.53383e-25	5.09311e-25
848.5	7.11853e-25	4.92142e-25
848.6	6.17136e-25	4.742e-25
848.7	6.23925e-25	4.8766e-25
848.8	6.33128e-25	4.81986e-25
848.9000000000002	6.09654e-25	5.01179e-25
849.0	6.21365e-25	5.03965e-25
849.1	6.45699e-25	4.93486e-25
849.2	6.55071e-25	4.9549e-25
849.3	6.34042e-25	4.89999e-25
849.4000000000002	6.59849e-25	4.89425e-25
849.5	6.42586e-25	4.9585e-25
849.6	6.50992e-25	4.90245e-25
849.7	6.09877e-25	4.83092e-25
849.8	6.23027e-25	4.83973e-25
849.9000000000002	6.56317e-25	4.87023e-25
850.0	6.1988599999999995e-25	4.8333e-25
850.1	6.30597e-25	4.71611e-25
850.2	6.2542599999999995e-25	4.89612e-25
850.3	6.29158e-25	4.85996e-25
850.4000000000002	6.13379e-25	5.13582e-25
850.5	6.29546e-25	4.84894e-25
850.6	6.08365e-25	4.99707e-25
850.7	6.27659e-25	5.03575e-25
850.8	6.07083e-25	4.92918e-25
850.9000000000002	6.12831e-25	4.75182e-25
851.0	6.13489e-25	4.85142e-25
851.1	6.12041e-25	4.84722e-25
851.2	6.42859e-25	4.97313e-25
851.3	6.4566299999999995e-25	4.82208e-25
851.4000000000002	6.51324e-25	4.75979e-25
851.5	6.41199e-25	5.19769e-25
851.6	6.38877e-25	4.84125e-25
851.7	5.9792e-25	4.96628e-25
851.8	6.39644e-25	4.99172e-25
851.9000000000002	5.98592e-25	4.76884e-25
852.0	5.94135e-25	4.79037e-25
852.1	6.24035e-25	5.21246e-25
852.2	6.37002e-25	4.9182199999999995e-25
852.3	6.17558e-25	4.78937e-25
852.4000000000002	6.1361e-25	5.29142e-25
852.5	6.2908e-25	4.92426e-25
852.6	6.36323e-25	4.92457e-25
852.7	6.03997e-25	4.86649e-25
852.8	6.2371e-25	4.87127e-25
852.9000000000002	6.2645e-25	4.7934e-25
853.0	6.38051e-25	4.8523e-25
853.1	6.8357e-25	4.72525e-25
853.2	6.78986e-25	4.89867e-25
853.3	6.15986e-25	4.95099e-25
853.4000000000002	6.37809e-25	4.9376e-25
853.5	6.2198e-25	5.01427e-25
853.6	6.19363e-25	4.89408e-25
853.7	6.32e-25	4.78892e-25
853.8	6.69216e-25	5.06612e-25
853.9000000000002	6.807e-25	5.26061e-25
854.0	6.01906e-25	4.99182e-25
854.1	5.97771e-25	4.96716e-25
854.2	6.1545e-25	4.7089e-25
854.3	6.57969e-25	4.77979e-25
854.4000000000002	6.45935e-25	4.6160699999999995e-25
854.5	6.86664e-25	5.07196e-25
854.6	6.44419e-25	4.95045e-25
854.7	6.09954e-25	4.98233e-25
854.8	6.56979e-25	5.0044e-25
854.9000000000002	6.18932e-25	5.17106e-25
855.0	6.37309e-25	5.06197e-25
855.1	6.34222e-25	5.06082e-25
855.2	7.290509999999999e-25	4.98728e-25
855.3	6.58801e-25	4.7512e-25
855.4000000000002	6.40842e-25	4.95369e-25
855.5	6.43149e-25	5.17442e-25
855.6	6.39045e-25	4.8161e-25
855.7	6.62249e-25	4.82596e-25
855.8	6.09513e-25	4.9288e-25
855.9000000000002	6.25506e-25	5.46823e-25
856.0	6.06678e-25	5.33103e-25
856.1	6.57544e-25	4.92034e-25
856.2	6.55852e-25	4.97591e-25
856.3	6.35145e-25	4.90778e-25
856.4000000000002	6.2954e-25	4.98756e-25
856.5	6.39431e-25	4.85413e-25
856.6	6.19245e-25	4.80883e-25
856.7	6.18094e-25	4.97455e-25
856.8	6.04936e-25	4.75069e-25
856.9000000000002	6.21624e-25	5.01804e-25
857.0	6.26683e-25	4.89176e-25
857.1	6.40831e-25	4.88053e-25
857.2	6.415e-25	5.02189e-25
857.3	6.61731e-25	5.22879e-25
857.4000000000002	6.48198e-25	4.96058e-25
857.5	6.30167e-25	5.13332e-25
857.6	6.44981e-25	5.05973e-25
857.7	6.55506e-25	4.78457e-25
857.8	6.13217e-25	4.79083e-25
857.9000000000002	6.84517e-25	4.82797e-25
858.0	6.52979e-25	5.23283e-25
858.1	6.58047e-25	4.82332e-25
858.2	6.2243899999999995e-25	5.24256e-25
858.3	6.53362e-25	5.30039e-25
858.4000000000002	6.31611e-25	4.78411e-25
858.5	6.36301e-25	4.78566e-25
858.6	6.95133e-25	5.05095e-25
858.7	6.36924e-25	4.96302e-25
858.8	6.44726e-25	5.0733799999999995e-25
858.9000000000002	6.57177e-25	5.14611e-25
859.0	6.98033e-25	4.98967e-25
859.1	6.51496e-25	4.90718e-25
859.2	6.41002e-25	4.87431e-25
859.3	6.19481e-25	4.9412399999999995e-25
859.4000000000002	6.47696e-25	4.97346e-25
859.5	6.48075e-25	4.94891e-25
859.6	6.32991e-25	4.90395e-25
859.7	6.60487e-25	4.94327e-25
859.8	6.26403e-25	4.98373e-25
859.9000000000002	6.19826e-25	4.79364e-25
860.0	6.38899e-25	4.91396e-25
860.1	6.71807e-25	5.11697e-25
860.2	6.58629e-25	4.80217e-25
860.3	6.44887e-25	4.88238e-25
860.4000000000002	6.53701e-25	4.98329e-25
860.5	6.82997e-25	5.08542e-25
860.6	6.47295e-25	4.90259e-25
860.7	6.63258e-25	5.0612e-25
860.8	6.58072e-25	5.00034e-25
860.9000000000002	6.79289e-25	4.69273e-25
861.0	6.58619e-25	4.77982e-25
861.1	6.61931e-25	4.80081e-25
861.2	6.65973e-25	4.86568e-25
861.3	6.5492199999999995e-25	5.23866e-25
861.4000000000002	6.49521e-25	5.00665e-25
861.5	6.72706e-25	4.78242e-25
861.6	6.51707e-25	5.14216e-25
861.7	6.65755e-25	4.81955e-25
861.8	6.38498e-25	4.8419e-25
861.9000000000002	6.64737e-25	5.20362e-25
862.0	6.36835e-25	5.0886e-25
862.1	6.36958e-25	4.80015e-25
862.2	6.48432e-25	4.93467e-25
862.3	7.44821e-25	5.00273e-25
862.4000000000002	6.68437e-25	4.73812e-25
862.5	6.82003e-25	4.98965e-25
862.6	6.59528e-25	5.21822e-25
862.7	6.30925e-25	5.06751e-25
862.8	6.61166e-25	4.79234e-25
862.9000000000002	6.3733e-25	5.01372e-25
863.0	6.28559e-25	4.79211e-25
863.1	6.2861e-25	5.2565e-25
863.2	6.46462e-25	4.99881e-25
863.3	6.41636e-25	5.29118e-25
863.4000000000002	6.6838e-25	4.80535e-25
863.5	6.65897e-25	5.12274e-25
863.6	6.41745e-25	5.24319e-25
863.7	6.51587e-25	5.08421e-25
863.8	6.3327e-25	4.8448e-25
863.9000000000002	6.15337e-25	4.90943e-25
864.0	6.31026e-25	4.92145e-25
864.1	6.3404e-25	4.73191e-25
864.2	6.41635e-25	5.23203e-25
864.3	6.30137e-25	4.75242e-25
864.4000000000002	6.10075e-25	5.1237599999999995e-25
864.5	6.20904e-25	4.85894e-25
864.6	6.12828e-25	5.02595e-25
864.7	6.24969e-25	4.92871e-25
864.8	6.1717e-25	4.7484e-25
864.9000000000002	6.26909e-25	5.35397e-25
865.0	6.15237e-25	4.7773999999999995e-25
865.1	6.3035e-25	4.8791799999999995e-25
865.2	6.49888e-25	4.99786e-25
865.3	6.29433e-25	4.7971e-25
865.4000000000002	6.27188e-25	4.89768e-25
865.5	6.2323e-25	4.96909e-25
865.6	6.28948e-25	5.20369e-25
865.7	6.53994e-25	5.12715e-25
865.8	6.20587e-25	4.95053e-25
865.9000000000002	6.48323e-25	4.85691e-25
866.0	6.53719e-25	4.9755e-25
866.1	6.26347e-25	5.18352e-25
866.2	6.2114e-25	5.12509e-25
866.3	6.40441e-25	5.05972e-25
866.4000000000002	6.28192e-25	4.84196e-25
866.5	6.12268e-25	4.88313e-25
866.6	6.19325e-25	4.85903e-25
866.7	6.46947e-25	4.90757e-25
866.8	6.19377e-25	4.98112e-25
866.9000000000002	6.59669e-25	5.24083e-25
867.0	6.07162e-25	5.1298e-25
867.1	6.77414e-25	4.82983e-25
867.2	6.2098799999999995e-25	4.87042e-25
867.3	6.15241e-25	5.24295e-25
867.4000000000002	6.14516e-25	5.01872e-25
867.5	6.14519e-25	4.94522e-25
867.6	6.3708699999999995e-25	4.80459e-25
867.7	6.8753899999999995e-25	4.96635e-25
867.8	6.35549e-25	4.84192e-25
867.9000000000002	6.46033e-25	5.03311e-25
868.0	6.3807e-25	4.98088e-25
868.1	6.5410499999999995e-25	5.08843e-25
868.2	6.23126e-25	5.25716e-25
868.3	5.99508e-25	4.97735e-25
868.4000000000002	6.53929e-25	5.37352e-25
868.5	6.63587e-25	4.88448e-25
868.6	6.67573e-25	4.92643e-25
868.7	6.68939e-25	4.97114e-25
868.8	6.03377e-25	5.37971e-25
868.9000000000002	6.37965e-25	4.97441e-25
869.0	6.43839e-25	4.84534e-25
869.1	6.27553e-25	4.87314e-25
869.2	6.31205e-25	4.9874e-25
869.3	6.34042e-25	5.08076e-25
869.4000000000002	6.30907e-25	4.9917899999999995e-25
869.5	6.21575e-25	5.01076e-25
869.6	6.4763099999999995e-25	5.44446e-25
869.7	6.16994e-25	5.10069e-25
869.8	6.47669e-25	5.04297e-25
869.9000000000002	6.26615e-25	5.04202e-25
870.0	6.00307e-25	4.89442e-25
870.1	6.64367e-25	4.83313e-25
870.2	6.54534e-25	4.96329e-25
870.3	6.05077e-25	5.57677e-25
870.4000000000002	6.62203e-25	5.20051e-25
870.5	6.23861e-25	5.16984e-25
870.6	6.2822799999999995e-25	5.20316e-25
870.7	6.5328799999999995e-25	4.9026e-25
870.8	6.25654e-25	5.00729e-25
870.9000000000002	6.53184e-25	5.21534e-25
871.0	6.2944e-25	4.89836e-25
871.1	6.17201e-25	5.10534e-25
871.2	6.10388e-25	4.96711e-25
871.3	6.46084e-25	5.28096e-25
871.4000000000002	6.48417e-25	4.82399e-25
871.5	6.10612e-25	4.87709e-25
871.6	6.14068e-25	5.04076e-25
871.7	6.55664e-25	4.8754999999999995e-25
871.8	6.40212e-25	4.9857e-25
871.9000000000002	6.34146e-25	5.0175e-25
872.0	6.44099e-25	5.00068e-25
872.1	6.41272e-25	4.98915e-25
872.2	6.68238e-25	4.85437e-25
872.3	6.43345e-25	5.36846e-25
872.4000000000002	6.62017e-25	4.85121e-25
872.5	6.59557e-25	4.82895e-25
872.6	6.45244e-25	5.02967e-25
872.7	7.05116e-25	5.07999e-25
872.8	6.39137e-25	4.95969e-25
872.9000000000002	6.18885e-25	4.95681e-25
873.0	6.20328e-25	5.59237e-25
873.1	6.7434e-25	4.87255e-25
873.2	6.66124e-25	4.78027e-25
873.3	6.32521e-25	5.18802e-25
873.4000000000002	6.18392e-25	5.12578e-25
873.5	6.24328e-25	4.80218e-25
873.6	6.56809e-25	5.01367e-25
873.7	6.25085e-25	5.19998e-25
873.8	6.42141e-25	5.08224e-25
873.9000000000002	6.15263e-25	5.02792e-25
874.0	6.26842e-25	5.03096e-25
874.1	6.05385e-25	5.72429e-25
874.2	6.40414e-25	5.2742e-25
874.3	6.23379e-25	5.00352e-25
874.4000000000002	6.91247e-25	4.91424e-25
874.5	6.35217e-25	4.8556e-25
874.6	6.48143e-25	4.92286e-25
874.7	6.36895e-25	5.12374e-25
874.8	6.36428e-25	4.89518e-25
874.9000000000002	6.73303e-25	4.8686e-25
875.0	6.48127e-25	5.25849e-25
875.1	6.24507e-25	4.9665999999999995e-25
875.2	6.61363e-25	5.07018e-25
875.3	6.27154e-25	4.78441e-25
875.4000000000002	6.2135e-25	5.21433e-25
875.5	6.74497e-25	4.87245e-25
875.6	6.3450199999999995e-25	4.96438e-25
875.7	6.85427e-25	5.21505e-25
875.8	6.2924e-25	5.46295e-25
875.9000000000002	6.30161e-25	4.98652e-25
876.0	6.2179e-25	5.25201e-25
876.1	6.5166899999999995e-25	5.41612e-25
876.2	6.63658e-25	5.03105e-25
876.3	5.99673e-25	4.91228e-25
876.4000000000002	6.99231e-25	5.04952e-25
876.5	6.76317e-25	5.05875e-25
876.6	6.51819e-25	4.80334e-25
876.7	6.4128e-25	4.91652e-25
876.8	6.40716e-25	5.01686e-25
876.9000000000002	6.3213e-25	5.057e-25
877.0	6.6705099999999995e-25	5.04948e-25
877.1	6.42779e-25	4.87076e-25
877.2	6.24734e-25	5.05298e-25
877.3	6.24653e-25	4.99052e-25
877.4000000000002	6.28341e-25	4.97369e-25
877.5	6.49393e-25	5.32913e-25
877.6	6.27216e-25	5.00216e-25
877.7	6.31068e-25	4.9821099999999995e-25
877.8	6.34062e-25	4.84722e-25
877.9000000000002	6.69732e-25	4.94006e-25
878.0	6.28261e-25	4.80662e-25
878.1	6.3606e-25	4.80896e-25
878.2	6.5178e-25	4.87928e-25
878.3	6.50453e-25	4.90584e-25
878.4000000000002	6.54253e-25	5.01387e-25
878.5	6.5397099999999995e-25	5.42786e-25
878.6	6.54607e-25	5.0443399999999995e-25
878.7	6.3689e-25	5.21509e-25
878.8	6.38874e-25	5.36262e-25
878.9000000000002	6.36748e-25	5.07733e-25
879.0	6.34961e-25	5.18023e-25
879.1	7.05637e-25	5.38866e-25
879.2	6.17163e-25	5.16224e-25
879.3	6.62312e-25	5.00686e-25
879.4000000000002	6.51993e-25	4.8292899999999995e-25
879.5	6.28122e-25	5.1993e-25
879.6	6.53515e-25	4.86836e-25
879.7	6.51685e-25	4.9648e-25
879.8	6.72846e-25	4.88563e-25
879.9000000000002	6.33563e-25	5.1899899999999995e-25
880.0	6.50677e-25	5.02278e-25
880.1	6.04066e-25	4.77475e-25
880.2	6.40739e-25	5.0681e-25
880.3	6.3582e-25	5.09085e-25
880.4000000000002	6.6131e-25	5.51362e-25
880.5	6.46143e-25	5.09882e-25
880.6	6.66838e-25	4.88062e-25
880.7	6.4329e-25	5.22881e-25
880.8	6.6171299999999995e-25	4.85045e-25
880.9000000000002	6.52823e-25	4.82134e-25
881.0	6.20487e-25	5.26232e-25
881.1	6.47268e-25	5.10461e-25
881.2	6.22587e-25	4.88087e-25
881.3	6.41407e-25	5.29063e-25
881.4000000000002	6.64834e-25	5.05326e-25
881.5	6.46781e-25	5.16767e-25
881.6	6.62341e-25	4.78809e-25
881.7	6.38416e-25	5.075e-25
881.8	6.1167799999999995e-25	5.25503e-25
881.9000000000002	6.39806e-25	5.10869e-25
882.0	6.95065e-25	4.98757e-25
882.1	6.28386e-25	4.9878e-25
882.2	6.36399e-25	5.15468e-25
882.3	6.31911e-25	4.96956e-25
882.4000000000002	6.41682e-25	5.29023e-25
882.5	6.6811899999999995e-25	5.40589e-25
882.6	6.6047e-25	5.43768e-25
882.7	6.48622e-25	5.09761e-25
882.8	6.27895e-25	5.21855e-25
882.9000000000002	6.51095e-25	5.19417e-25
883.0	6.30887e-25	4.92025e-25
883.1	6.60265e-25	5.13904e-25
883.2	6.44106e-25	4.96928e-25
883.3	6.42428e-25	5.0529e-25
883.4000000000002	6.84264e-25	5.06552e-25
883.5	6.30619e-25	4.85076e-25
883.6	6.54363e-25	4.92753e-25
883.7	6.60561e-25	4.98158e-25
883.8	6.32043e-25	5.05669e-25
883.9000000000002	6.61991e-25	4.90598e-25
884.0	6.60546e-25	5.1290999999999995e-25
884.1	6.6341499999999995e-25	5.00116e-25
884.2	6.5611e-25	4.80737e-25
884.3	6.77955e-25	5.00193e-25
884.4000000000002	6.2632599999999995e-25	4.95529e-25
884.5	6.17717e-25	4.89281e-25
884.6	6.71508e-25	5.04753e-25
884.7	6.49063e-25	4.89468e-25
884.8	6.94838e-25	4.83039e-25
884.9000000000002	6.45096e-25	5.19534e-25
885.0	6.74209e-25	5.18377e-25
885.1	6.48186e-25	5.06224e-25
885.2	6.8249e-25	5.32837e-25
885.3	6.29261e-25	5.06579e-25
885.4000000000002	6.75598e-25	5.26233e-25
885.5	6.59179e-25	5.51404e-25
885.6	6.70098e-25	4.91703e-25
885.7	6.41484e-25	5.24906e-25
885.8	6.32948e-25	5.39351e-25
885.9000000000002	6.36495e-25	5.17412e-25
886.0	6.28304e-25	5.073e-25
886.1	6.78336e-25	5.11369e-25
886.2	6.88548e-25	5.21434e-25
886.3	6.97645e-25	5.23039e-25
886.4000000000002	6.56861e-25	5.3086199999999995e-25
886.5	6.42479e-25	5.13638e-25
886.6	6.5445e-25	4.97557e-25
886.7	6.33997e-25	5.23863e-25
886.8	6.7702e-25	4.95766e-25
886.9000000000002	6.32933e-25	5.43707e-25
887.0	6.47395e-25	5.0655299999999995e-25
887.1	6.41083e-25	5.04692e-25
887.2	6.79624e-25	4.91919e-25
887.3	6.59384e-25	4.86346e-25
887.4000000000002	6.34794e-25	5.36194e-25
887.5	6.6845299999999995e-25	4.99165e-25
887.6	6.4944e-25	5.14235e-25
887.7	6.47284e-25	5.09688e-25
887.8	6.45671e-25	5.02435e-25
887.9000000000002	6.61129e-25	5.09343e-25
888.0	7.86918e-25	5.07324e-25
888.1	6.65071e-25	4.9693e-25
888.2	6.67537e-25	5.18635e-25
888.3	6.91624e-25	4.95502e-25
888.4000000000002	6.59368e-25	5.04205e-25
888.5	6.42522e-25	5.02338e-25
888.6	6.45234e-25	4.89424e-25
888.7	6.38278e-25	4.98394e-25
888.8	6.27457e-25	5.38462e-25
888.9000000000002	6.58885e-25	5.11583e-25
889.0	6.5228599999999995e-25	5.17398e-25
889.1	6.9471299999999995e-25	5.18978e-25
889.2	6.5220299999999995e-25	5.42817e-25
889.3	6.86085e-25	5.25227e-25
889.4000000000002	6.23235e-25	5.0279e-25
889.5	6.66143e-25	5.14473e-25
889.6	6.54575e-25	5.25202e-25
889.7	6.32902e-25	5.05616e-25
889.8	7.19359e-25	5.54576e-25
889.9000000000002	6.61519e-25	5.06843e-25
890.0	6.48917e-25	4.86387e-25
890.1	6.28141e-25	5.40994e-25
890.2	6.36498e-25	4.91536e-25
890.3	6.47222e-25	5.23452e-25
890.4000000000002	6.84142e-25	5.253e-25
890.5	6.23263e-25	5.1526e-25
890.6	6.26907e-25	5.39756e-25
890.7	6.45036e-25	5.07226e-25
890.8	6.70837e-25	5.04399e-25
890.9000000000002	6.77783e-25	4.87851e-25
891.0	6.46823e-25	5.0028e-25
891.1	6.30468e-25	4.95485e-25
891.2	6.48881e-25	5.13851e-25
891.3	6.66823e-25	5.07163e-25
891.4000000000002	6.3248e-25	5.06541e-25
891.5	6.35056e-25	5.00419e-25
891.6	6.54599e-25	5.12424e-25
891.7	6.4817e-25	5.32849e-25
891.8	6.64647e-25	5.26811e-25
891.9000000000002	7.47147e-25	5.11103e-25
892.0	6.44683e-25	5.01169e-25
892.1	6.31251e-25	5.16498e-25
892.2	6.83158e-25	5.10319e-25
892.3	6.36416e-25	5.10262e-25
892.4000000000002	7.35275e-25	5.27904e-25
892.5	6.61461e-25	4.99766e-25
892.6	6.37383e-25	4.95347e-25
892.7	6.54897e-25	5.11552e-25
892.8	6.77458e-25	4.99589e-25
892.9000000000002	6.26776e-25	4.97474e-25
893.0	6.38644e-25	5.17161e-25
893.1	6.54791e-25	5.15451e-25
893.2	6.59962e-25	5.09873e-25
893.3	6.88813e-25	5.43985e-25
893.4000000000002	6.97053e-25	5.12084e-25
893.5	6.649e-25	4.9107e-25
893.6	6.82056e-25	5.1427e-25
893.7	6.31841e-25	5.09578e-25
893.8	6.69903e-25	5.02186e-25
893.9000000000002	6.48001e-25	4.98473e-25
894.0	6.87498e-25	4.88885e-25
894.1	6.84646e-25	4.97279e-25
894.2	6.63665e-25	5.10751e-25
894.3	6.39778e-25	5.03755e-25
894.4000000000002	6.77725e-25	5.08301e-25
894.5	6.61056e-25	5.21056e-25
894.6	6.69022e-25	5.1683099999999995e-25
894.7	6.7807e-25	5.19852e-25
894.8	7.04773e-25	5.13695e-25
894.9000000000002	6.18051e-25	5.08134e-25
895.0	6.73972e-25	4.85712e-25
895.1	6.37255e-25	5.3332e-25
895.2	6.44366e-25	5.04e-25
895.3	6.53839e-25	5.05874e-25
895.4000000000002	6.86375e-25	4.92448e-25
895.5	6.34354e-25	4.92451e-25
895.6	6.7182299999999995e-25	5.01442e-25
895.7	6.53797e-25	5.50909e-25
895.8	6.3908899999999995e-25	5.22273e-25
895.9000000000002	6.73426e-25	5.48798e-25
896.0	6.38208e-25	5.16569e-25
896.1	6.4953299999999995e-25	5.27717e-25
896.2	6.49117e-25	5.21074e-25
896.3	7.13704e-25	4.91877e-25
896.4000000000002	6.46817e-25	5.32993e-25
896.5	6.39257e-25	4.96876e-25
896.6	6.34639e-25	4.95958e-25
896.7	6.90451e-25	5.03927e-25
896.8	6.5448799999999995e-25	5.05301e-25
896.9000000000002	6.65248e-25	5.11974e-25
897.0	6.80666e-25	4.85367e-25
897.1	6.5166899999999995e-25	5.11015e-25
897.2	6.34245e-25	5.01003e-25
897.3	6.53986e-25	4.98022e-25
897.4000000000002	6.52872e-25	5.01989e-25
897.5	6.41748e-25	5.31338e-25
897.6	6.96418e-25	4.91842e-25
897.7	6.60114e-25	4.96478e-25
897.8	6.68658e-25	5.11921e-25
897.9000000000002	6.55954e-25	5.24116e-25
898.0	6.69535e-25	5.40971e-25
898.1	6.4052e-25	5.11961e-25
898.2	6.46947e-25	5.05338e-25
898.3	6.62458e-25	4.95987e-25
898.4000000000002	6.6668e-25	5.15519e-25
898.5	6.7911399999999995e-25	4.9279e-25
898.6		
898.7		
898.8		
898.9000000000002		
899.0		
899.1		
899.2		
899.3		
899.4000000000002		
899.5		
899.6		
899.7		
899.8		
899.9000000000002		
900.0		
900.1		
900.2		
900.3		
900.4000000000002		
900.5		
900.6		
900.7		
900.8	6.34878e-25	5.2193e-25
900.9000000000002	7.03753e-25	5.33423e-25
901.0	6.91592e-25	5.17443e-25
901.1	6.52155e-25	5.22773e-25
901.2	6.46816e-25	5.23046e-25
901.3	6.29665e-25	5.16712e-25
901.4000000000002	6.69996e-25	5.3272e-25
901.5	7.25525e-25	5.23025e-25
901.6	6.62913e-25	5.22327e-25
901.7	6.55614e-25	5.22046e-25
901.8	6.57017e-25	5.1536e-25
901.9000000000002	6.95477e-25	5.08678e-25
902.0	6.78471e-25	5.22334e-25
902.1	6.99657e-25	5.64345e-25
902.2	6.67217e-25	5.25496e-25
902.3	6.67565e-25	4.8601599999999995e-25
902.4000000000002	6.34528e-25	5.12378e-25
902.5	6.50396e-25	5.23985e-25
902.6	6.48998e-25	5.18336e-25
902.7	6.53412e-25	4.99563e-25
902.8	6.68691e-25	5.23843e-25
902.9000000000002	6.69405e-25	5.44813e-25
903.0	6.19314e-25	5.31618e-25
903.1	6.46913e-25	5.04555e-25
903.2	6.74821e-25	4.90705e-25
903.3	6.49303e-25	4.90091e-25
903.4000000000002	6.37128e-25	5.43599e-25
903.5	6.25895e-25	5.32266e-25
903.6	6.89573e-25	5.01375e-25
903.7	6.60732e-25	5.38435e-25
903.8	6.50524e-25	5.50637e-25
903.9000000000002	6.62394e-25	5.46922e-25
904.0	6.43e-25	5.21606e-25
904.1	6.64445e-25	5.44655e-25
904.2	6.49857e-25	4.93205e-25
904.3	6.3399e-25	5.13869e-25
904.4000000000002	6.52149e-25	4.95985e-25
904.5	6.56346e-25	5.07798e-25
904.6	6.45967e-25	5.10209e-25
904.7	6.55571e-25	5.1289e-25
904.8	6.23891e-25	5.51714e-25
904.9000000000002	6.89544e-25	5.17417e-25
905.0	6.41383e-25	5.28077e-25
905.1	6.37714e-25	4.82581e-25
905.2	6.21425e-25	5.04128e-25
905.3	6.62067e-25	5.09988e-25
905.4000000000002	6.5196e-25	5.02728e-25
905.5	6.66861e-25	4.82286e-25
905.6	6.60918e-25	5.11345e-25
905.7	6.74415e-25	5.18226e-25
905.8	7.2472e-25	5.05358e-25
905.9000000000002	6.70259e-25	5.04873e-25
906.0	6.6722e-25	5.1457e-25
906.1	6.34128e-25	5.46089e-25
906.2	6.45535e-25	5.3537e-25
906.3	6.48666e-25	5.17763e-25
906.4000000000002	6.52196e-25	5.13652e-25
906.5	6.77149e-25	5.40267e-25
906.6	6.7983e-25	5.15374e-25
906.7		
906.8		
906.9000000000002		
907.0		
907.1		
907.2		
907.3		
907.4000000000002		
907.5		
907.6	6.51395e-25	5.24536e-25
907.7	6.81454e-25	5.05392e-25
907.8	6.99952e-25	4.84246e-25
907.9000000000002	6.67817e-25	5.00443e-25
908.0	6.27796e-25	5.10711e-25
908.1	6.3775499999999995e-25	5.14634e-25
908.2	6.51341e-25	4.96048e-25
908.3	6.76768e-25	5.10508e-25
908.4000000000002	6.53677e-25	5.13116e-25
908.5	6.46188e-25	5.06e-25
908.6	6.94837e-25	5.23234e-25
908.7	6.61759e-25	5.02025e-25
908.8	6.73638e-25	5.14772e-25
908.9000000000002	6.64071e-25	4.87757e-25
909.0	6.75718e-25	5.17589e-25
909.1	6.95103e-25	5.01091e-25
909.2	6.73162e-25	5.3965e-25
909.3	6.31545e-25	5.38875e-25
909.4000000000002	6.51682e-25	5.52639e-25
909.5	6.5084e-25	5.9140699999999995e-25
909.6	6.55019e-25	5.22779e-25
909.7	6.74474e-25	5.18217e-25
909.8	6.57178e-25	5.17711e-25
909.9000000000002	6.90536e-25	5.20845e-25
910.0		
910.1		
910.2		
910.3		
910.4000000000002		
910.5		
910.6		
910.7		
910.8		
910.9000000000002		
911.0	6.69717e-25	5.38467e-25
911.1	6.97382e-25	5.46873e-25
911.2	6.5299e-25	5.03572e-25
911.3	6.45654e-25	5.14682e-25
911.4000000000002	7.92279e-25	4.92164e-25
911.5	6.61269e-25	4.90838e-25
911.6	6.45786e-25	5.33331e-25
911.7	6.48635e-25	5.27338e-25
911.8	6.31412e-25	4.96708e-25
911.9000000000002	6.92581e-25	5.22205e-25
912.0	6.74621e-25	5.11377e-25
912.1	6.67774e-25	5.63837e-25
912.2	6.6012799999999995e-25	5.25718e-25
912.3	6.45261e-25	5.23414e-25
912.4000000000002	6.3575e-25	5.31937e-25
912.5	6.26879e-25	5.06e-25
912.6	6.61452e-25	5.26022e-25
912.7	6.72278e-25	5.31075e-25
912.8	6.50407e-25	5.03323e-25
912.9000000000002	6.38268e-25	5.05875e-25
913.0	6.78905e-25	5.28052e-25
913.1	6.68611e-25	5.15747e-25
913.2	6.2717e-25	5.34131e-25
913.3	6.52829e-25	5.27444e-25
913.4000000000002	6.57498e-25	5.33995e-25
913.5	7.04717e-25	5.04663e-25
913.6	7.04092e-25	5.04945e-25
913.7	6.6466599999999995e-25	5.27423e-25
913.8	6.564e-25	5.07739e-25
913.9000000000002	6.71047e-25	5.91112e-25
914.0	6.5749199999999995e-25	5.36149e-25
914.1	6.92632e-25	5.51998e-25
914.2	6.38811e-25	5.20277e-25
914.3	6.41905e-25	5.16228e-25
914.4000000000002	6.20525e-25	5.06698e-25
914.5	6.84733e-25	5.17388e-25
914.6	6.70252e-25	5.15474e-25
914.7	6.91712e-25	4.9667699999999995e-25
914.8	6.79515e-25	5.59151e-25
914.9000000000002	6.76232e-25	5.13453e-25
915.0	6.52287e-25	4.92063e-25
915.1	6.56561e-25	5.15113e-25
915.2	6.90286e-25	5.03775e-25
915.3	6.45014e-25	5.32769e-25
915.4000000000002	7.42249e-25	5.01753e-25
915.5	6.82312e-25	5.1167e-25
915.6	6.78862e-25	5.07013e-25
915.7	6.29815e-25	5.86598e-25
915.8	6.408e-25	5.38315e-25
915.9000000000002	7.0482299999999995e-25	5.91593e-25
916.0	6.98287e-25	5.30977e-25
916.1	6.61836e-25	5.02707e-25
916.2	6.35823e-25	4.95052e-25
916.3	6.64973e-25	5.17395e-25
916.4000000000002	7.18278e-25	5.5266e-25
916.5	6.38973e-25	5.2535599999999995e-25
916.6	6.91846e-25	5.31916e-25
916.7	6.53352e-25	5.815e-25
916.8	6.55717e-25	5.35302e-25
916.9000000000002	6.8768e-25	5.19211e-25
917.0	6.68832e-25	5.58813e-25
917.1	6.69527e-25	5.17511e-25
917.2	6.41461e-25	5.36289e-25
917.3	6.86477e-25	5.23814e-25
917.4000000000002	6.51423e-25	5.14316e-25
917.5	6.76253e-25	5.2702e-25
917.6	6.82143e-25	5.22468e-25
917.7	6.65063e-25	5.17055e-25
917.8	6.61878e-25	5.17269e-25
917.9000000000002	6.70341e-25	5.1437799999999995e-25
918.0	6.96274e-25	5.03268e-25
918.1	6.69106e-25	5.1029099999999995e-25
918.2	7.14394e-25	5.05253e-25
918.3	6.82996e-25	5.42736e-25
918.4000000000002	6.57848e-25	5.13059e-25
918.5	6.43358e-25	5.30207e-25
918.6	6.57547e-25	5.05195e-25
918.7	6.5600699999999995e-25	
918.8		
918.9000000000002		
919.0		
919.1		
919.2		
919.3		
919.4000000000002		
919.5	6.52449e-25	5.23693e-25
919.6	6.63027e-25	5.08413e-25
919.7	7.0420599999999995e-25	5.08053e-25
919.8	6.72333e-25	5.09157e-25
919.9000000000002	6.51585e-25	5.34805e-25
920.0	6.35221e-25	5.23835e-25
920.1	6.33238e-25	5.59967e-25
920.2	7.08729e-25	5.20276e-25
920.3	6.65398e-25	5.17562e-25
920.4000000000002	7.04095e-25	5.1566299999999995e-25
920.5	6.8991e-25	5.04712e-25
920.6	6.55896e-25	5.21396e-25
920.7	6.58713e-25	5.51245e-25
920.8	6.97293e-25	5.55347e-25
920.9000000000002	6.69578e-25	5.05527e-25
921.0	7.0092e-25	5.13194e-25
921.1	6.89571e-25	5.34574e-25
921.2	6.89083e-25	5.21444e-25
921.3	6.70703e-25	5.08339e-25
921.4000000000002	6.57329e-25	5.11833e-25
921.5	6.73737e-25	5.22309e-25
921.6	6.57859e-25	5.21284e-25
921.7	6.4617e-25	5.37731e-25
921.8	6.5992e-25	5.24817e-25
921.9000000000002	6.85968e-25	5.21099e-25
922.0	6.45083e-25	5.25505e-25
922.1	6.81678e-25	5.62108e-25
922.2	6.61121e-25	5.35879e-25
922.3	7.00329e-25	5.26271e-25
922.4000000000002	7.05124e-25	5.42796e-25
922.5	6.47599e-25	
922.6		
922.7		
922.8		
922.9000000000002	6.96941e-25	5.61251e-25
923.0	6.4647999999999995e-25	5.25032e-25
923.1	6.5732e-25	5.13456e-25
923.2	6.66873e-25	5.02491e-25
923.3	6.90148e-25	5.6996e-25
923.4000000000002	6.60081e-25	5.15926e-25
923.5	6.8743899999999995e-25	5.36876e-25
923.6	7.07488e-25	5.04714e-25
923.7	6.83087e-25	5.3369e-25
923.8	6.68461e-25	5.1851599999999995e-25
923.9000000000002	6.89254e-25	5.03633e-25
924.0	6.75848e-25	5.19256e-25
924.1	6.62343e-25	5.25262e-25
924.2	6.41219e-25	5.11011e-25
924.3	6.55981e-25	5.1714e-25
924.4000000000002	6.47592e-25	5.25204e-25
924.5	6.61588e-25	5.25157e-25
924.6	6.51697e-25	5.33903e-25
924.7	6.493e-25	5.6688e-25
924.8	6.70673e-25	5.39657e-25
924.9000000000002	6.54678e-25	5.10001e-25
925.0	6.60054e-25	5.5863e-25
925.1	6.89037e-25	5.08879e-25
925.2	6.72152e-25	5.51226e-25
925.3	7.02195e-25	5.16996e-25
925.4000000000002	6.47024e-25	5.27223e-25
925.5	6.14023e-25	5.39448e-25
925.6	6.59103e-25	4.98295e-25
925.7	6.6189599999999995e-25	5.07334e-25
925.8	6.61729e-25	5.41572e-25
925.9000000000002	6.6876e-25	5.21015e-25
926.0	6.89243e-25	5.43327e-25
926.1	6.79037e-25	5.10713e-25
926.2	6.51731e-25	5.30836e-25
926.3	6.76615e-25	5.17777e-25
926.4000000000002	6.9070899999999995e-25	5.23664e-25
926.5	6.6741899999999995e-25	5.1926e-25
926.6	7.09894e-25	5.30959e-25
926.7	6.41384e-25	5.2308e-25
926.8	6.46893e-25	5.07376e-25
926.9000000000002	6.69913e-25	5.37295e-25
927.0	6.43275e-25	5.08449e-25
927.1	6.5865999999999995e-25	5.24571e-25
927.2	6.70921e-25	5.56113e-25
927.3	6.58204e-25	5.29763e-25
927.4000000000002	6.75245e-25	5.41736e-25
927.5	7.35988e-25	5.10613e-25
927.6	7.1691e-25	5.5969e-25
927.7	6.76218e-25	5.2965e-25
927.8	6.7082e-25	5.16961e-25
927.9000000000002	6.82959e-25	5.24229e-25
928.0	7.13619e-25	5.60821e-25
928.1	6.70979e-25	5.15445e-25
928.2	6.54679e-25	5.739e-25
928.3	6.85874e-25	5.15998e-25
928.4000000000002	6.64248e-25	5.30012e-25
928.5	6.6935e-25	5.44968e-25
928.6	7.10383e-25	5.39502e-25
928.7	6.78157e-25	5.28383e-25
928.8	6.6805e-25	5.51049e-25
928.9000000000002	6.81255e-25	5.73327e-25
929.0	6.80172e-25	5.25187e-25
929.1	6.80314e-25	5.11567e-25
929.2	6.5146e-25	5.44321e-25
929.3	7.23618e-25	5.54227e-25
929.4000000000002	6.5258e-25	5.23131e-25
929.5	7.0679e-25	5.37673e-25
929.6	7.698609999999999e-25	5.23189e-25
929.7	6.6144499999999995e-25	5.04639e-25
929.8	7.09215e-25	5.12111e-25
929.9000000000002	6.57128e-25	5.06177e-25
930.0	6.72946e-25	4.98112e-25
930.1	6.96906e-25	6.01881e-25
930.2	6.62179e-25	5.49112e-25
930.3	6.80526e-25	5.09288e-25
930.4000000000002	6.44077e-25	5.30036e-25
930.5	6.73222e-25	5.14485e-25
930.6	7.0148699999999995e-25	5.13341e-25
930.7	6.61603e-25	5.56811e-25
930.8	6.8942399999999995e-25	5.51713e-25
930.9000000000002	6.99303e-25	5.26582e-25
931.0	6.44734e-25	5.31381e-25
931.1	6.68524e-25	5.14988e-25
931.2	6.89755e-25	5.17976e-25
931.3	6.71048e-25	5.70903e-25
931.4000000000002	6.78789e-25	5.44473e-25
931.5	7.06121e-25	5.4367e-25
931.6	6.70482e-25	5.76663e-25
931.7	6.54896e-25	5.4164e-25
931.8	6.9075e-25	5.21384e-25
931.9000000000002	6.88613e-25	5.56976e-25
932.0	6.61577e-25	5.55592e-25
932.1	6.64796e-25	5.34155e-25
932.2	7.30829e-25	5.52071e-25
932.3	6.65326e-25	5.1412e-25
932.4000000000002	6.65932e-25	5.1825e-25
932.5	6.81951e-25	5.36779e-25
932.6	6.55579e-25	5.16427e-25
932.7	6.791e-25	5.17719e-25
932.8	6.64703e-25	5.6189399999999995e-25
932.9000000000002	6.7329099999999995e-25	5.34628e-25
933.0	6.72969e-25	5.27789e-25
933.1	6.50087e-25	5.44009e-25
933.2	6.78933e-25	5.42168e-25
933.3	6.46535e-25	5.16529e-25
933.4000000000002	6.77768e-25	5.50871e-25
933.5	6.65751e-25	4.9441e-25
933.6	6.8730499999999995e-25	5.63391e-25
933.7	6.53948e-25	5.21148e-25
933.8	7.377479999999999e-25	5.67609e-25
933.9000000000002	7.42723e-25	5.44581e-25
934.0	6.48768e-25	5.26385e-25
934.1	6.73363e-25	5.37487e-25
934.2	7.06979e-25	5.62193e-25
934.3	6.41016e-25	5.28115e-25
934.4000000000002	6.43296e-25	4.99988e-25
934.5	7.35201e-25	5.07219e-25
934.6	6.81408e-25	5.29681e-25
934.7	6.70019e-25	5.45421e-25
934.8	6.52263e-25	5.40241e-25
934.9000000000002	6.53623e-25	5.56187e-25
935.0	6.71977e-25	5.35831e-25
935.1	6.66382e-25	5.02408e-25
935.2	7.2037e-25	5.25317e-25
935.3	6.62872e-25	5.4463e-25
935.4000000000002	6.6194e-25	5.08157e-25
935.5	6.861e-25	5.22753e-25
935.6	7.708309999999999e-25	5.17227e-25
935.7	6.67143e-25	5.08333e-25
935.8	7.25801e-25	5.31461e-25
935.9000000000002	6.80932e-25	5.29112e-25
936.0	6.88414e-25	5.42442e-25
936.1	6.68944e-25	5.04269e-25
936.2	6.69902e-25	5.30319e-25
936.3	6.61976e-25	5.52089e-25
936.4000000000002	6.53152e-25	5.38977e-25
936.5	6.45949e-25	5.3071099999999995e-25
936.6	6.93248e-25	5.07405e-25
936.7	6.75943e-25	5.41794e-25
936.8	6.60248e-25	5.46538e-25
936.9000000000002	6.93268e-25	5.37349e-25
937.0	6.62195e-25	5.08993e-25
937.1	7.03273e-25	5.00789e-25
937.2	6.58019e-25	5.00286e-25
937.3	6.73793e-25	5.40343e-25
937.4000000000002	6.5674099999999995e-25	5.20545e-25
937.5	6.83422e-25	5.79833e-25
937.6	6.76785e-25	5.26359e-25
937.7	6.90899e-25	5.49803e-25
937.8	6.5155199999999995e-25	4.96095e-25
937.9000000000002	6.70861e-25	5.34946e-25
938.0	6.46265e-25	5.15275e-25
938.1	6.60635e-25	5.31488e-25
938.2	6.53387e-25	5.29338e-25
938.3	6.52983e-25	5.35926e-25
938.4000000000002	6.70686e-25	5.09201e-25
938.5	6.64622e-25	5.44117e-25
938.6	6.81382e-25	5.3058e-25
938.7	6.4726e-25	5.22578e-25
938.8	6.73233e-25	5.15105e-25
938.9000000000002	6.68212e-25	5.61633e-25
939.0	6.88455e-25	6.19229e-25
939.1	6.84209e-25	5.21879e-25
939.2	6.99143e-25	5.37518e-25
939.3	6.81163e-25	5.46905e-25
939.4000000000002	6.75647e-25	5.41711e-25
939.5	6.9628099999999995e-25	5.08614e-25
939.6	7.38896e-25	5.62641e-25
939.7	6.56606e-25	5.6387899999999995e-25
939.8	7.11601e-25	5.51497e-25
939.9000000000002	6.52868e-25	5.74684e-25
940.0	7.0595e-25	5.07337e-25
940.1	6.72396e-25	5.10795e-25
940.2	6.81536e-25	5.15744e-25
940.3	7.58022e-25	5.32862e-25
940.4000000000002	6.5794e-25	5.19023e-25
940.5	6.87326e-25	5.05957e-25
940.6	6.83807e-25	5.20784e-25
940.7	7.07557e-25	5.14351e-25
940.8	6.54234e-25	5.09551e-25
940.9000000000002	7.10939e-25	5.39173e-25
941.0	6.76593e-25	5.4180599999999995e-25
941.1	7.11316e-25	5.44409e-25
941.2	6.84822e-25	5.38469e-25
941.3	6.61021e-25	5.24163e-25
941.4000000000002	6.47125e-25	5.34668e-25
941.5	6.70234e-25	5.53707e-25
941.6	6.98692e-25	5.01907e-25
941.7	7.03149e-25	5.36094e-25
941.8	6.75484e-25	5.73484e-25
941.9000000000002	6.67158e-25	5.19535e-25
942.0	6.81278e-25	5.5161e-25
942.1	6.94102e-25	5.40084e-25
942.2	6.69934e-25	5.19873e-25
942.3	6.80491e-25	5.1979e-25
942.4000000000002	6.86506e-25	5.42001e-25
942.5	6.96531e-25	5.22673e-25
942.6	6.99951e-25	5.5025e-25
942.7	6.75573e-25	5.37464e-25
942.8	6.83868e-25	5.2527299999999995e-25
942.9000000000002	6.82659e-25	5.36498e-25
943.0	6.8759e-25	5.13273e-25
943.1	6.93213e-25	5.41195e-25
943.2	7.15383e-25	5.17099e-25
943.3	6.53279e-25	5.1205899999999995e-25
943.4000000000002	6.4525e-25	5.4666e-25
943.5	6.67399e-25	5.16324e-25
943.6	6.93253e-25	5.3980399999999995e-25
943.7	7.34898e-25	5.25705e-25
943.8	7.45966e-25	5.44433e-25
943.9000000000002	6.67427e-25	5.43931e-25
944.0	6.66895e-25	5.41174e-25
944.1	6.78506e-25	5.35669e-25
944.2	6.55554e-25	5.33311e-25
944.3	7.01105e-25	5.51029e-25
944.4000000000002	6.93775e-25	5.51202e-25
944.5	6.85461e-25	5.65281e-25
944.6	7.24631e-25	5.25948e-25
944.7	6.68797e-25	5.63452e-25
944.8	7.01329e-25	5.28248e-25
944.9000000000002	6.86503e-25	5.50269e-25
945.0	6.84935e-25	5.5216699999999995e-25
945.1	7.04041e-25	1.05636e-24
945.2	6.87783e-25	6.75047e-25
945.3	7.0596e-25	5.41608e-25
945.4000000000002	6.73179e-25	5.27162e-25
945.5	6.7639499999999995e-25	
945.6		
945.7		
945.8		
945.9000000000002		
946.0		
946.1		
946.2		
946.3		
946.4000000000002		
946.5		
946.6		
946.7	6.71281e-25	5.7944e-25
946.8	6.74732e-25	5.19063e-25
946.9000000000002	7.04807e-25	5.51249e-25
947.0	6.97411e-25	5.53169e-25
947.1	6.71646e-25	5.40292e-25
947.2	6.63907e-25	5.3234699999999995e-25
947.3	6.59038e-25	5.37071e-25
947.4000000000002	6.86733e-25	5.3585e-25
947.5	6.89104e-25	5.3484e-25
947.6	6.80981e-25	5.19923e-25
947.7	6.7600999999999995e-25	5.40686e-25
947.8	6.69728e-25	5.24212e-25
947.9000000000002	6.55877e-25	5.75069e-25
948.0	7.29248e-25	5.35718e-25
948.1	7.26837e-25	5.30024e-25
948.2	7.19675e-25	5.18532e-25
948.3	7.00297e-25	5.48481e-25
948.4000000000002	7.4678399999999995e-25	5.53082e-25
948.5	6.60067e-25	5.40986e-25
948.6	6.73677e-25	5.61023e-25
948.7	6.64288e-25	5.40504e-25
948.8	6.72297e-25	5.72284e-25
948.9000000000002	6.70883e-25	5.9828099999999995e-25
949.0	7.06443e-25	5.64606e-25
949.1	7.34002e-25	5.33366e-25
949.2	6.76641e-25	5.45797e-25
949.3	6.9716e-25	5.24275e-25
949.4000000000002	6.98008e-25	5.20844e-25
949.5	7.02734e-25	5.38502e-25
949.6	6.79119e-25	5.07327e-25
949.7	6.84864e-25	5.1364e-25
949.8	6.76705e-25	5.42642e-25
949.9000000000002	6.90259e-25	5.19004e-25
950.0	6.75519e-25	5.42577e-25
950.1	6.8536e-25	5.5194e-25
950.2	7.36943e-25	5.48729e-25
950.3	7.00492e-25	5.37465e-25
950.4000000000002	6.76937e-25	5.46081e-25
950.5	6.92226e-25	5.18658e-25
950.6	6.99972e-25	5.28287e-25
950.7	6.88549e-25	5.53888e-25
950.8	6.78522e-25	5.29195e-25
950.9000000000002	6.69748e-25	5.4253999999999995e-25
951.0	6.7736e-25	5.40493e-25
951.1	6.90917e-25	5.50962e-25
951.2	7.35422e-25	5.25952e-25
951.3	6.86914e-25	5.03832e-25
951.4000000000002	6.8729e-25	5.44045e-25
951.5	6.66598e-25	5.42089e-25
951.6	7.22474e-25	5.36838e-25
951.7	6.87167e-25	5.24698e-25
951.8	7.04604e-25	5.2439e-25
951.9000000000002	7.00918e-25	5.2817499999999995e-25
952.0	7.09893e-25	5.43473e-25
952.1	7.304679999999999e-25	5.2190299999999995e-25
952.2	6.9970199999999995e-25	5.11056e-25
952.3	6.87586e-25	5.60882e-25
952.4000000000002	6.6041e-25	5.42922e-25
952.5	7.2377e-25	5.22446e-25
952.6	6.96063e-25	5.5618e-25
952.7	6.8221e-25	5.19931e-25
952.8	7.18677e-25	5.81947e-25
952.9000000000002	7.2649599999999995e-25	5.40192e-25
953.0	6.5697e-25	5.45634e-25
953.1	7.222809999999999e-25	5.36157e-25
953.2	6.61828e-25	4.98253e-25
953.3	6.94666e-25	5.5361799999999995e-25
953.4000000000002	7.36133e-25	5.60126e-25
953.5	6.6953e-25	5.32892e-25
953.6	6.89318e-25	5.41835e-25
953.7	6.58319e-25	5.3706e-25
953.8	6.67747e-25	5.59385e-25
953.9000000000002	6.88969e-25	5.20429e-25
954.0	7.13885e-25	5.26877e-25
954.1	6.87113e-25	5.35458e-25
954.2	6.99988e-25	5.1416e-25
954.3	6.756e-25	5.17495e-25
954.4000000000002	6.74363e-25	5.51048e-25
954.5	7.33658e-25	5.2165e-25
954.6	6.73187e-25	5.13369e-25
954.7	7.08104e-25	5.65919e-25
954.8	6.81211e-25	5.21504e-25
954.9000000000002	7.22836e-25	5.4574e-25
955.0	7.41283e-25	5.44332e-25
955.1	6.85189e-25	5.3179e-25
955.2	7.00069e-25	5.45266e-25
955.3	6.8715e-25	5.37394e-25
955.4000000000002	6.76075e-25	5.24393e-25
955.5	7.221279999999999e-25	5.41457e-25
955.6	7.1364e-25	5.50756e-25
955.7	6.7865e-25	5.43612e-25
955.8	6.86847e-25	5.65719e-25
955.9000000000002	6.96014e-25	5.34971e-25
956.0	7.27259e-25	5.49693e-25
956.1	6.40469e-25	5.42341e-25
956.2	6.89751e-25	5.53792e-25
956.3	6.8675e-25	5.17599e-25
956.4000000000002	6.92151e-25	5.88547e-25
956.5	6.9387e-25	5.40267e-25
956.6	7.06331e-25	5.12722e-25
956.7	6.69451e-25	5.41999e-25
956.8	6.78333e-25	5.89487e-25
956.9000000000002	6.93433e-25	5.6269e-25
957.0	7.0273799999999995e-25	5.5448e-25
957.1	6.59748e-25	5.3323e-25
957.2	7.03731e-25	5.24151e-25
957.3	7.10881e-25	5.43383e-25
957.4000000000002	7.0076e-25	5.22852e-25
957.5	6.82465e-25	5.28697e-25
957.6	6.69495e-25	5.26116e-25
957.7	7.26284e-25	5.49461e-25
957.8	7.0257e-25	5.3984e-25
957.9000000000002	6.90578e-25	5.27043e-25
958.0	7.06898e-25	5.21774e-25
958.1	6.9979e-25	5.45575e-25
958.2	7.04196e-25	5.24386e-25
958.3	6.61872e-25	5.4474199999999995e-25
958.4000000000002	7.00495e-25	5.27999e-25
958.5	6.6514e-25	5.42975e-25
958.6	7.0976e-25	5.3029e-25
958.7	6.99833e-25	5.15549e-25
958.8	6.84581e-25	5.35422e-25
958.9000000000002	6.93168e-25	5.33793e-25
959.0	7.07985e-25	5.54952e-25
959.1	6.90279e-25	5.57536e-25
959.2	7.26076e-25	5.56636e-25
959.3	6.93026e-25	5.37503e-25
959.4000000000002	6.6192999999999995e-25	5.61117e-25
959.5	7.15134e-25	5.75126e-25
959.6	6.69766e-25	5.2449e-25
959.7	6.83174e-25	5.5401e-25
959.8	6.91138e-25	5.2706e-25
959.9000000000002	7.34235e-25	5.29216e-25
960.0	6.80043e-25	5.26989e-25
960.1	6.83162e-25	5.26362e-25
960.2	7.0553e-25	5.53633e-25
960.3	7.01513e-25	5.41994e-25
960.4000000000002	6.95899e-25	5.38961e-25
960.5	6.74007e-25	5.24406e-25
960.6	6.89854e-25	5.40927e-25
960.7	7.51917e-25	5.34146e-25
960.8	6.74255e-25	5.40211e-25
960.9000000000002	7.34036e-25	5.39696e-25
961.0	6.91173e-25	5.30369e-25
961.1	6.76883e-25	5.455e-25
961.2	6.75061e-25	5.57937e-25
961.3	7.40308e-25	5.36755e-25
961.4000000000002	6.97734e-25	5.47438e-25
961.5	6.8917e-25	5.38967e-25
961.6	6.95603e-25	5.42811e-25
961.7	6.81974e-25	5.33946e-25
961.8	6.46247e-25	5.65694e-25
961.9000000000002	6.97731e-25	5.55736e-25
962.0	7.23856e-25	5.39765e-25
962.1	6.84322e-25	5.3707e-25
962.2	6.83557e-25	5.26861e-25
962.3	7.3011699999999995e-25	5.46241e-25
962.4000000000002	6.93458e-25	5.50237e-25
962.5	7.22653e-25	5.10177e-25
962.6	6.94903e-25	5.09956e-25
962.7	7.15002e-25	5.71225e-25
962.8	6.63424e-25	5.41219e-25
962.9000000000002	6.84428e-25	5.43021e-25
963.0	6.83744e-25	5.50729e-25
963.1	7.05692e-25	5.56063e-25
963.2	7.273039999999999e-25	5.41718e-25
963.3	7.31356e-25	5.40363e-25
963.4000000000002	7.08708e-25	5.3539e-25
963.5	6.8276699999999995e-25	5.68254e-25
963.6	6.72538e-25	5.89234e-25
963.7	7.43413e-25	5.44485e-25
963.8	7.0383e-25	5.32475e-25
963.9000000000002	6.79844e-25	5.55534e-25
964.0	7.10518e-25	5.40834e-25
964.1	7.1132e-25	5.56221e-25
964.2	6.8605e-25	5.32084e-25
964.3	6.8470299999999995e-25	5.17758e-25
964.4000000000002	7.18882e-25	5.3807e-25
964.5	7.215489999999998e-25	5.53477e-25
964.6	6.97005e-25	5.38224e-25
964.7	7.09993e-25	5.4851e-25
964.8	6.97126e-25	5.2295e-25
964.9000000000002	6.85835e-25	5.42394e-25
965.0	7.14369e-25	5.48426e-25
965.1	6.82545e-25	5.69888e-25
965.2	6.74886e-25	5.57659e-25
965.3	6.67121e-25	5.31037e-25
965.4000000000002	6.8523699999999995e-25	5.2947699999999995e-25
965.5	7.04545e-25	5.39066e-25
965.6	7.1728e-25	5.3523e-25
965.7	6.92929e-25	5.613e-25
965.8	7.02251e-25	5.38955e-25
965.9000000000002	6.67874e-25	5.45543e-25
966.0	7.08123e-25	5.39222e-25
966.1	6.96044e-25	5.50988e-25
966.2	6.81564e-25	5.68903e-25
966.3	6.73767e-25	5.56755e-25
966.4000000000002	6.9074299999999995e-25	5.27994e-25
966.5	7.412859999999998e-25	5.38135e-25
966.6	7.15505e-25	5.7477e-25
966.7	7.01484e-25	5.52082e-25
966.8	7.04669e-25	5.30516e-25
966.9000000000002	7.1536e-25	5.49191e-25
967.0	6.69469e-25	5.65778e-25
967.1	7.05071e-25	5.50362e-25
967.2	7.00478e-25	5.30599e-25
967.3	7.57075e-25	5.79963e-25
967.4000000000002	7.8891e-25	5.36867e-25
967.5	7.42855e-25	5.79396e-25
967.6	7.08702e-25	5.40513e-25
967.7	6.97808e-25	5.38215e-25
967.8	6.97106e-25	5.39261e-25
967.9000000000002	7.235129999999999e-25	5.43927e-25
968.0	6.6403e-25	5.42616e-25
968.1	7.214769999999999e-25	5.16556e-25
968.2	7.24682e-25	5.50431e-25
968.3	7.01444e-25	5.48844e-25
968.4000000000002	7.253809999999999e-25	5.4294e-25
968.5	7.14101e-25	5.50619e-25
968.6	6.91221e-25	5.87685e-25
968.7	6.87761e-25	5.48286e-25
968.8	7.23431e-25	5.36156e-25
968.9000000000002	7.481049999999999e-25	5.45039e-25
969.0	6.91658e-25	5.23414e-25
969.1	7.09644e-25	5.44827e-25
969.2	7.11588e-25	5.42526e-25
969.3	6.92445e-25	5.45813e-25
969.4000000000002	6.99439e-25	5.45182e-25
969.5	6.77925e-25	5.3712e-25
969.6	7.22484e-25	5.52493e-25
969.7	6.96437e-25	5.24264e-25
969.8	6.7598e-25	5.29754e-25
969.9000000000002	7.73168e-25	5.83917e-25
970.0	6.79118e-25	5.75161e-25
970.1	6.69823e-25	5.75697e-25
970.2	7.01395e-25	5.2889e-25
970.3	6.79673e-25	5.56245e-25
970.4000000000002	6.83793e-25	5.39633e-25
970.5	7.0820999999999995e-25	5.53806e-25
970.6	7.05304e-25	5.86564e-25
970.7	6.79972e-25	5.80215e-25
970.8	6.95569e-25	5.28792e-25
970.9000000000002	7.08073e-25	5.51812e-25
971.0	7.04348e-25	5.47208e-25
971.1	7.35809e-25	5.26032e-25
971.2	7.17122e-25	5.4414e-25
971.3	6.69427e-25	5.15938e-25
971.4000000000002	7.12771e-25	5.68364e-25
971.5	7.336589999999999e-25	5.23339e-25
971.6	6.98591e-25	5.3272999999999995e-25
971.7	6.9798e-25	5.83028e-25
971.8	6.86448e-25	5.46212e-25
971.9000000000002	7.36364e-25	5.65794e-25
972.0	6.8795599999999995e-25	5.3919e-25
972.1	6.83742e-25	5.15821e-25
972.2	6.77452e-25	5.54884e-25
972.3	7.39798e-25	5.19958e-25
972.4000000000002	6.86462e-25	5.28217e-25
972.5	7.16521e-25	5.71325e-25
972.6	6.94066e-25	5.32598e-25
972.7	6.94994e-25	5.85305e-25
972.8	7.26633e-25	5.3377e-25
972.9000000000002	6.72617e-25	5.50481e-25
973.0	7.02592e-25	5.41988e-25
973.1	6.64998e-25	5.27133e-25
973.2	7.02451e-25	5.65423e-25
973.3	6.77691e-25	5.39369e-25
973.4000000000002	6.57005e-25	5.39479e-25
973.5	7.14798e-25	5.12489e-25
973.6	7.01208e-25	6.01021e-25
973.7	7.393289999999999e-25	5.32222e-25
973.8	6.78023e-25	5.4118899999999995e-25
973.9000000000002	6.84e-25	5.48517e-25
974.0	6.87925e-25	5.73216e-25
974.1	6.93334e-25	5.3827e-25
974.2	7.62528e-25	5.58822e-25
974.3	7.0569e-25	5.33692e-25
974.4000000000002	6.77399e-25	5.4173e-25
974.5	6.85419e-25	5.52032e-25
974.6	6.8068e-25	6.01188e-25
974.7	6.62707e-25	5.64435e-25
974.8	7.03022e-25	5.62039e-25
974.9000000000002	8.23344e-25	5.83066e-25
975.0	6.9943e-25	5.7874399999999995e-25
975.1	7.35068e-25	5.23785e-25
975.2	6.92716e-25	5.73351e-25
975.3	7.0765899999999995e-25	5.75794e-25
975.4000000000002	7.19832e-25	5.48961e-25
975.5	6.85073e-25	5.38084e-25
975.6	7.0616e-25	5.15014e-25
975.7	6.9873e-25	5.36549e-25
975.8	7.1326499999999995e-25	5.23583e-25
975.9000000000002	6.77843e-25	5.40449e-25
976.0	7.02e-25	5.62169e-25
976.1	7.10818e-25	5.38528e-25
976.2	6.98941e-25	5.51869e-25
976.3	7.01077e-25	5.33136e-25
976.4000000000002	6.74391e-25	5.45624e-25
976.5	7.48446e-25	5.30629e-25
976.6	7.04222e-25	5.96108e-25
976.7	7.06548e-25	5.56196e-25
976.8	7.298549999999999e-25	5.23593e-25
976.9000000000002	6.96871e-25	5.3685e-25
977.0	7.23356e-25	5.7473e-25
977.1	7.00621e-25	5.38728e-25
977.2	7.18326e-25	5.45871e-25
977.3	7.14981e-25	6.01524e-25
977.4000000000002	7.08095e-25	5.44623e-25
977.5	7.01843e-25	5.24782e-25
977.6	7.33971e-25	5.33618e-25
977.7	7.01168e-25	5.30052e-25
977.8	7.50968e-25	5.34179e-25
977.9000000000002	7.15115e-25	5.44528e-25
978.0	7.19229e-25	5.34719e-25
978.1	6.86225e-25	5.43504e-25
978.2	7.32426e-25	5.55379e-25
978.3	6.72184e-25	5.5181e-25
978.4000000000002	7.8007e-25	5.63095e-25
978.5	7.09114e-25	5.95272e-25
978.6	7.25629e-25	5.38274e-25
978.7	7.00947e-25	5.28205e-25
978.8	7.341e-25	5.5603699999999995e-25
978.9000000000002	7.05371e-25	5.39245e-25
979.0	7.07348e-25	5.43368e-25
979.1	7.06726e-25	5.37818e-25
979.2	7.2664e-25	5.79536e-25
979.3	6.79012e-25	5.6252e-25
979.4000000000002	6.98218e-25	5.49463e-25
979.5	7.5589199999999995e-25	5.70421e-25
979.6	7.28176e-25	5.49811e-25
979.7	7.52771e-25	5.6881699999999995e-25
979.8	6.99547e-25	5.38931e-25
979.9000000000002	7.47904e-25	5.52942e-25
980.0	6.91907e-25	5.44512e-25
980.1	7.22165e-25	5.74126e-25
980.2	7.25014e-25	5.64342e-25
980.3	6.92296e-25	5.43285e-25
980.4000000000002	7.3967599999999995e-25	5.17905e-25
980.5	7.15115e-25	5.336e-25
980.6	7.26786e-25	5.49732e-25
980.7	7.33801e-25	5.48033e-25
980.8	7.2344299999999995e-25	5.3842e-25
980.9000000000002	7.18307e-25	5.25641e-25
981.0	6.98682e-25	5.53484e-25
981.1	7.05029e-25	5.3851e-25
981.2	7.01031e-25	5.87851e-25
981.3	6.97864e-25	5.5554e-25
981.4000000000002	7.561639999999999e-25	5.51673e-25
981.5	7.01728e-25	5.4847999999999995e-25
981.6	6.90244e-25	5.18879e-25
981.7	7.16172e-25	5.66221e-25
981.8	7.336289999999998e-25	5.54401e-25
981.9000000000002	6.89344e-25	5.66055e-25
982.0	7.06603e-25	5.73406e-25
982.1	7.349589999999999e-25	5.37441e-25
982.2	7.41768e-25	5.3996e-25
982.3	6.872e-25	5.34374e-25
982.4000000000002	7.09857e-25	5.45781e-25
982.5	7.423139999999999e-25	5.51147e-25
982.6	9.64066e-25	5.55522e-25
982.7	8.829149999999998e-25	5.37961e-25
982.8	7.1710299999999995e-25	5.77592e-25
982.9000000000002	6.90775e-25	5.87864e-25
983.0	7.06897e-25	5.34468e-25
983.1	8.38092e-25	5.47675e-25
983.2	7.90126e-25	5.22621e-25
983.3	7.15476e-25	5.32062e-25
983.4000000000002	7.01362e-25	5.42381e-25
983.5	7.0443e-25	5.60478e-25
983.6	7.2018e-25	6.09987e-25
983.7	7.14176e-25	5.68371e-25
983.8	7.92948e-25	5.44843e-25
983.9000000000002	8.262209999999999e-25	5.42818e-25
984.0	7.06984e-25	5.53348e-25
984.1	6.94267e-25	5.43603e-25
984.2	6.96114e-25	5.60056e-25
984.3	7.19495e-25	5.26931e-25
984.4000000000002	7.19375e-25	5.52538e-25
984.5	7.38634e-25	5.55762e-25
984.6	8.78158e-25	5.55268e-25
984.7	9.24693e-25	5.48158e-25
984.8	6.82164e-25	5.65416e-25
984.9000000000002	6.88738e-25	5.31388e-25
985.0	7.37415e-25	6.24118e-25
985.1	6.92741e-25	5.69243e-25
985.2	6.75482e-25	5.75783e-25
985.3	7.09349e-25	5.56265e-25
985.4000000000002	7.16122e-25	5.27117e-25
985.5	7.3587e-25	5.67962e-25
985.6	7.214489999999998e-25	5.61044e-25
985.7	7.10514e-25	5.57667e-25
985.8	7.01308e-25	5.51021e-25
985.9000000000002	7.13724e-25	5.5825599999999995e-25
986.0	7.23288e-25	5.42939e-25
986.1	7.13697e-25	5.53567e-25
986.2	7.2219199999999995e-25	5.45743e-25
986.3	6.93773e-25	5.30245e-25
986.4000000000002	7.37086e-25	5.57034e-25
986.5	7.637019999999999e-25	5.67598e-25
986.6	7.360989999999998e-25	5.59801e-25
986.7	6.77645e-25	5.57858e-25
986.8	7.21904e-25	5.44051e-25
986.9000000000002	7.266019999999999e-25	5.32759e-25
987.0	7.4941e-25	5.38222e-25
987.1	7.02371e-25	5.40354e-25
987.2	7.43621e-25	6.55679e-25
987.3	7.255359999999998e-25	5.92372e-25
987.4000000000002	7.37226e-25	5.40062e-25
987.5	7.10967e-25	5.58164e-25
987.6	7.04881e-25	5.4356e-25
987.7	6.98236e-25	5.5786e-25
987.8	7.07806e-25	5.30564e-25
987.9000000000002	7.09526e-25	5.86859e-25
988.0	6.96959e-25	5.59539e-25
988.1	7.00612e-25	5.83419e-25
988.2	6.95763e-25	5.63375e-25
988.3	7.02216e-25	5.59937e-25
988.4000000000002	7.08905e-25	5.61225e-25
988.5	7.04761e-25	5.71926e-25
988.6	7.244509999999999e-25	5.45054e-25
988.7	6.8737e-25	5.2854e-25
988.8	7.24378e-25	5.44755e-25
988.9000000000002	7.2679e-25	5.5893e-25
989.0	7.10235e-25	5.80931e-25
989.1	7.5635999999999995e-25	5.45987e-25
989.2	7.66314e-25	5.9394299999999995e-25
989.3	7.01978e-25	5.71426e-25
989.4000000000002	7.42206e-25	5.45881e-25
989.5	6.86985e-25	5.64846e-25
989.6	6.87823e-25	6.03573e-25
989.7	7.445369999999999e-25	5.3968699999999995e-25
989.8	7.45931e-25	5.87741e-25
989.9000000000002	7.01038e-25	5.3386e-25
990.0	7.1670299999999995e-25	5.4292e-25
990.1	6.82122e-25	5.43165e-25
990.2	6.93475e-25	5.63403e-25
990.3	7.21355e-25	5.21899e-25
990.4000000000002	7.58386e-25	5.27579e-25
990.5	7.17434e-25	5.77741e-25
990.6	7.447179999999999e-25	5.97999e-25
990.7	7.213939999999999e-25	5.5048199999999995e-25
990.8	7.10233e-25	5.48529e-25
990.9000000000002	6.88203e-25	5.68144e-25
991.0	7.05624e-25	5.5573699999999995e-25
991.1	7.427009999999999e-25	5.62895e-25
991.2	7.52304e-25	5.75366e-25
991.3	7.0979e-25	5.47286e-25
991.4000000000002	6.71562e-25	5.46866e-25
991.5	1.13267e-24	5.4904e-25
991.6	8.640269999999998e-25	5.68657e-25
991.7		
991.8		
991.9000000000002		
992.0		
992.1		
992.2		
992.3		
992.4000000000002		
992.5		
992.6	7.13386e-25	5.6201e-25
992.7	7.14373e-25	5.56312e-25
992.8	6.81267e-25	5.59245e-25
992.9000000000002	7.11713e-25	5.41582e-25
993.0	7.13703e-25	5.39063e-25
993.1	7.02328e-25	5.79958e-25
993.2	7.00595e-25	5.69459e-25
993.3	7.01418e-25	5.64672e-25
993.4000000000002	7.32065e-25	5.57613e-25
993.5	7.95769e-25	5.75861e-25
993.6	7.21325e-25	5.48133e-25
993.7	7.05654e-25	5.36971e-25
993.8	7.303569999999999e-25	5.62039e-25
993.9000000000002	7.70803e-25	6.14391e-25
994.0	7.0370599999999995e-25	5.48248e-25
994.1	7.26943e-25	5.32773e-25
994.2	7.40813e-25	5.6028e-25
994.3	7.05372e-25	5.50839e-25
994.4000000000002	7.273529999999999e-25	5.7872e-25
994.5	7.07334e-25	5.32035e-25
994.6	7.27482e-25	5.59826e-25
994.7	1.00694e-24	5.33233e-25
994.8	7.0703e-25	5.49638e-25
994.9000000000002	1.00234e-24	5.36628e-25
995.0	9.91709e-25	5.74727e-25
995.1	8.04609e-25	5.36271e-25
995.2	7.28545e-25	5.20955e-25
995.3	1.29053e-24	5.37192e-25
995.4000000000002	7.66234e-25	5.80523e-25
995.5	7.62424e-25	5.49078e-25
995.6	7.323229999999999e-25	5.74516e-25
995.7	7.1796e-25	5.45136e-25
995.8	7.1438399999999995e-25	5.69154e-25
995.9000000000002	7.26065e-25	5.64261e-25
996.0	7.09639e-25	5.73648e-25
996.1	7.313099999999998e-25	5.85183e-25
996.2	7.16745e-25	5.31516e-25
996.3	7.6720399999999995e-25	5.75711e-25
996.4000000000002	6.98129e-25	5.38241e-25
996.5	7.17347e-25	5.34879e-25
996.6	7.01293e-25	5.74394e-25
996.7	7.11689e-25	5.74217e-25
996.8	6.95949e-25	5.5383e-25
996.9000000000002	7.214619999999999e-25	5.4597e-25
997.0	7.67565e-25	5.29145e-25
997.1	7.00171e-25	5.3731e-25
997.2	7.23269e-25	5.2279e-25
997.3	7.06639e-25	5.49228e-25
997.4000000000002	6.88376e-25	5.39477e-25
997.5		
997.6		
997.7	8.28056e-25	5.67059e-25
997.8	7.0465e-25	5.57042e-25
997.9000000000002		
998.0		
998.1		
998.2		
998.3		
998.4000000000002		
998.5		
998.6		
998.7		
998.8		
998.9000000000002		
999.0		
999.1		
999.2		
999.3		
999.4000000000002	8.54315e-25	5.61683e-25
999.5	7.688139999999998e-25	
999.6		
999.7		
999.8		
999.9000000000002		
1000.0		
1000.1		
1000.2		
1000.3		
1000.4		
1000.5		
1000.6		
1000.7		
1000.8		
1000.9		
1001.0		
1001.1	8.626339999999998e-25	5.8656e-25
1001.2	7.662799999999998e-25	5.50849e-25
1001.3	9.55525e-25	5.51346e-25
1001.4	8.38321e-25	5.56048e-25
1001.5	8.01407e-25	5.48181e-25
1001.6	7.34616e-25	5.72529e-25
1001.7		
1001.8		
1001.9		
1002.0		
1002.1		
1002.2		
1002.3		
1002.4		
1002.5		
1002.6		
1002.7		
1002.8	7.77462e-25	5.61003e-25
1002.9	6.94205e-25	5.85611e-25
1003.0		
1003.1		
1003.2		
1003.3		
1003.4		
1003.5		
1003.6		
1003.7		
1003.8		
1003.9		
1004.0		
1004.1		
1004.2		
1004.3		
1004.4		
1004.5	7.15779e-25	
1004.6		
1004.7		
1004.8		
1004.9		
1005.0		
1005.1		
1005.2		
1005.3		
1005.4		
1005.5		
1005.6		
1005.7		
1005.8		
1005.9		
1006.0		
1006.1		
1006.2	7.3919e-25	5.53899e-25
1006.3		
1006.4		
1006.5		
1006.6		
1006.7		
1006.8		
1006.9		
1007.0		
1007.1		
1007.2		
1007.3		
1007.4		
1007.5		
1007.6		
1007.7		
1007.8		
1007.9	7.06694e-25	5.68107e-25
1008.0	7.65522e-25	5.71752e-25
1008.1	7.0569e-25	5.55652e-25
1008.2	7.00718e-25	5.42967e-25
1008.3	7.44762e-25	5.96655e-25
1008.4	7.52265e-25	5.46116e-25
1008.5	7.0655899999999995e-25	5.3820199999999995e-25
1008.6	7.31912e-25	5.79368e-25
1008.7	7.35277e-25	5.78359e-25
1008.8	6.90733e-25	5.85453e-25
1008.9	7.28543e-25	
1009.0		
1009.1		
1009.2		
1009.3		
1009.4		
1009.5		
1009.6	7.11069e-25	5.5103e-25
1009.7	7.54119e-25	6.19792e-25
1009.8		
1009.9		
1010.0		
1010.1		
1010.2		
1010.3		
1010.4		
1010.5		
1010.6		
1010.7		
1010.8		
1010.9		
1011.0		
1011.1		
1011.2		
1011.3	7.61364e-25	5.98203e-25
1011.4	7.33666e-25	5.42036e-25
1011.5	7.22118e-25	5.54542e-25
1011.6	7.11285e-25	5.86681e-25
1011.7	7.533089999999999e-25	5.55461e-25
1011.8	6.97833e-25	5.49356e-25
1011.9	7.37643e-25	5.68029e-25
1012.0	7.84601e-25	5.507e-25
1012.1	6.99026e-25	5.78341e-25
1012.2	7.02891e-25	5.41579e-25
1012.3	1.29647e-24	
1012.4		
1012.5		
1012.6		
1012.7		
1012.8		
1012.9		
1013.0	7.7974999999999995e-25	5.91327e-25
1013.1	7.378159999999998e-25	5.78167e-25
1013.2	6.88516e-25	5.94669e-25
1013.3	7.57667e-25	5.34511e-25
1013.4	7.07512e-25	5.52816e-25
1013.5	7.208279999999999e-25	5.49657e-25
1013.6	7.7411e-25	5.85388e-25
1013.7		
1013.8		
1013.9		
1014.0		
1014.1		
1014.2		
1014.3		
1014.4		
1014.5		
1014.6		
1014.7	7.290889999999999e-25	
1014.8		
1014.9		
1015.0		
1015.1		
1015.2		
1015.3		
1015.4		
1015.5		
1015.6		
1015.7		
1015.8		
1015.9		
1016.0		
1016.1		
1016.2		
1016.3		
1016.4	7.336459999999998e-25	7.773539999999999e-25
1016.5	7.30999e-25	6.38819e-25
1016.6	9.73947e-25	5.61053e-25
1016.7	8.51663e-25	5.60942e-25
1016.8	7.37724e-25	5.87092e-25
1016.9	7.2592e-25	5.8801e-25
1017.0	7.19095e-25	5.57416e-25
1017.1	7.18034e-25	5.57808e-25
1017.2	7.43745e-25	5.96351e-25
1017.3	8.96853e-25	6.1677e-25
1017.4	8.80894e-25	5.68284e-25
1017.5	7.29958e-25	5.63613e-25
1017.6	7.53168e-25	9.95979e-25
1017.7	7.45674e-25	6.09884e-25
1017.8		
1017.9		
1018.0		
1018.1	7.45789e-25	5.39973e-25
1018.2	7.29454e-25	5.65202e-25
1018.3	7.421349999999999e-25	
1018.4		
1018.5		
1018.6		
1018.7		
1018.8		
1018.9		
1019.0		
1019.1		
1019.2		
1019.3		
1019.4		
1019.5		
1019.6		
1019.7		
1019.8	8.113369999999999e-25	5.56847e-25
1019.9	7.4149e-25	5.57749e-25
1020.0	7.06915e-25	5.66147e-25
1020.1	7.545789999999999e-25	5.61719e-25
1020.2	7.80046e-25	5.74031e-25
1020.3	7.620679999999999e-25	5.71531e-25
1020.4	7.78825e-25	5.78698e-25
1020.5	7.08253e-25	5.71438e-25
1020.6	7.639099999999998e-25	5.59148e-25
1020.7	7.39549e-25	5.62209e-25
1020.8	7.12926e-25	5.96665e-25
1020.9	7.19879e-25	5.58679e-25
1021.0	7.734969999999999e-25	5.79832e-25
1021.1	7.32065e-25	6.00367e-25
1021.2	7.41676e-25	5.47854e-25
1021.3	8.84742e-25	5.80623e-25
1021.4	7.49178e-25	5.91119e-25
1021.5	7.06312e-25	6.33427e-25
1021.6	7.48519e-25	5.50809e-25
1021.7	7.23829e-25	5.88822e-25
1021.8	7.217339999999998e-25	
1021.9		
1022.0		
1022.1		
1022.2		
1022.3		
1022.4		
1022.5		
1022.6		
1022.7		
1022.8		
1022.9		
1023.0		
1023.1		
1023.2	7.03137e-25	5.55914e-25
1023.3	6.89028e-25	5.69237e-25
1023.4	7.36996e-25	5.698e-25
1023.5	7.23138e-25	5.99596e-25
1023.6	7.271059999999998e-25	6.03533e-25
1023.7	7.10617e-25	5.51521e-25
1023.8	7.27577e-25	5.47671e-25
1023.9	7.21008e-25	5.66501e-25
1024.0	7.21368e-25	5.67921e-25
1024.1	7.51385e-25	5.46939e-25
1024.2	7.10612e-25	5.79903e-25
1024.3	7.4147e-25	5.8753e-25
1024.4	7.250529999999998e-25	5.57699e-25
1024.5	7.56173e-25	
1024.6		
1024.7		
1024.8		
1024.9	7.14047e-25	
1025.0		
1025.1		
1025.2		
1025.3		
1025.4		
1025.5		
1025.6		
1025.7		
1025.8		
1025.9		
1026.0		
1026.1		
1026.2		
1026.3		
1026.4		
1026.5		
1026.6	7.23305e-25	5.97062e-25
1026.7	7.39683e-25	6.34289e-25
1026.8	7.85635e-25	5.64012e-25
1026.9	7.34007e-25	5.88555e-25
1027.0	7.31446e-25	5.54437e-25
1027.1	7.04861e-25	5.68457e-25
1027.2	7.284679999999999e-25	5.5439e-25
1027.3	7.54461e-25	5.71011e-25
1027.4	7.44785e-25	5.6317e-25
1027.5	7.42617e-25	6.06934e-25
1027.6	8.000889999999999e-25	5.70495e-25
1027.7	7.306189999999999e-25	5.93385e-25
1027.8	7.624699999999999e-25	5.80538e-25
1027.9	7.635439999999998e-25	5.46268e-25
1028.0	7.26154e-25	5.58769e-25
1028.1	7.648229999999999e-25	5.68804e-25
1028.2	7.9145e-25	5.46246e-25
1028.3	7.50804e-25	5.69109e-25
1028.4	7.23771e-25	5.88091e-25
1028.5	7.41457e-25	5.74914e-25
1028.6	7.38447e-25	5.85867e-25
1028.7	7.60999e-25	5.93465e-25
1028.8	7.13587e-25	5.49267e-25
1028.9	7.41928e-25	5.65308e-25
1029.0	7.11546e-25	5.68571e-25
1029.1	7.75398e-25	5.79846e-25
1029.2	7.64862e-25	5.73758e-25
1029.3	7.46542e-25	5.73793e-25
1029.4	7.571679999999999e-25	5.60847e-25
1029.5	7.01095e-25	5.79836e-25
1029.6	7.792709999999999e-25	5.64651e-25
1029.7	7.593699999999999e-25	5.61651e-25
1029.8	7.296909999999998e-25	5.42382e-25
1029.9	7.95926e-25	5.8209e-25
1030.0	7.2971e-25	5.59219e-25
1030.1	7.20534e-25	6.03449e-25
1030.2	7.222599999999999e-25	5.83422e-25
1030.3	7.30275e-25	5.43927e-25
1030.4	7.42515e-25	5.88458e-25
1030.5	7.510729999999999e-25	5.6867e-25
1030.6	7.7104199999999995e-25	5.50967e-25
1030.7	7.632589999999998e-25	5.65607e-25
1030.8	7.19641e-25	5.67855e-25
1030.9	8.01855e-25	5.79221e-25
1031.0	6.84934e-25	5.49347e-25
1031.1	7.281489999999999e-25	6.3392e-25
1031.2	7.588869999999998e-25	5.71952e-25
1031.3	7.02613e-25	5.64901e-25
1031.4	7.99124e-25	6.12193e-25
1031.5	7.50182e-25	5.93605e-25
1031.6	7.26307e-25	6.06094e-25
1031.7	7.55701e-25	5.60647e-25
1031.8	7.49838e-25	5.41322e-25
1031.9	7.266039999999998e-25	5.62233e-25
1032.0	7.41906e-25	5.51793e-25
1032.1	7.231279999999999e-25	5.5391e-25
1032.2	7.33569e-25	5.6878e-25
1032.3	7.88867e-25	5.98811e-25
1032.4	7.508299999999998e-25	5.63965e-25
1032.5	6.89447e-25	6.08766e-25
1032.6	7.4538e-25	5.97372e-25
1032.7	7.31029e-25	5.4326e-25
1032.8	7.18525e-25	5.65915e-25
1032.9	7.32847e-25	5.79957e-25
1033.0	7.44876e-25	5.73594e-25
1033.1	7.33807e-25	5.71864e-25
1033.2	7.535919999999999e-25	5.99375e-25
1033.3	7.56999e-25	5.89176e-25
1033.4	7.40805e-25	5.84577e-25
1033.5	7.683739999999999e-25	5.79801e-25
1033.6	7.52536e-25	5.98905e-25
1033.7	7.48625e-25	5.67526e-25
1033.8	7.378139999999999e-25	5.69775e-25
1033.9	7.2151e-25	5.89865e-25
1034.0	7.78102e-25	5.82321e-25
1034.1	7.15625e-25	5.44552e-25
1034.2	7.39989e-25	5.8870499999999995e-25
1034.3	7.41843e-25	5.82242e-25
1034.4	7.64622e-25	5.62791e-25
1034.5	7.43427e-25	5.76785e-25
1034.6	7.34135e-25	5.91751e-25
1034.7	7.20209e-25	5.51492e-25
1034.8	7.50147e-25	5.7979499999999995e-25
1034.9	7.537979999999999e-25	6.0501e-25
1035.0	7.624589999999998e-25	5.52083e-25
1035.1	7.58061e-25	5.87301e-25
1035.2	7.477859999999999e-25	5.67662e-25
1035.3	7.703479999999999e-25	5.73264e-25
1035.4	7.55797e-25	5.64631e-25
1035.5	7.19557e-25	5.6696e-25
1035.6	7.39524e-25	5.54865e-25
1035.7	7.58524e-25	5.61461e-25
1035.8	7.76566e-25	6.35549e-25
1035.9	7.09368e-25	5.67074e-25
1036.0	7.55174e-25	6.22641e-25
1036.1	7.15538e-25	5.67457e-25
1036.2	7.56789e-25	5.55419e-25
1036.3	7.54671e-25	5.92043e-25
1036.4	7.49357e-25	5.70952e-25
1036.5	7.53795e-25	6.00411e-25
1036.6	7.29159e-25	5.94963e-25
1036.7	7.46947e-25	5.84516e-25
1036.8	7.5942e-25	5.69072e-25
1036.9	7.54955e-25	5.69896e-25
1037.0	7.294849999999999e-25	5.9592e-25
1037.1	7.287399999999998e-25	5.76076e-25
1037.2	7.387349999999998e-25	5.83011e-25
1037.3	7.3063e-25	5.51779e-25
1037.4	7.437029999999999e-25	5.8089e-25
1037.5	7.35907e-25	5.54674e-25
1037.6	7.2599e-25	5.7334e-25
1037.7	7.25343e-25	5.81801e-25
1037.8	7.78765e-25	6.10856e-25
1037.9	7.37981e-25	5.9933e-25
1038.0	7.462e-25	6.13478e-25
1038.1	7.30601e-25	5.92534e-25
1038.2	7.48761e-25	5.57692e-25
1038.3	7.255489999999999e-25	5.75061e-25
1038.4	7.63649e-25	5.58736e-25
1038.5	7.822769999999999e-25	5.63721e-25
1038.6	7.2164e-25	6.6763e-25
1038.7	8.084859999999999e-25	5.53271e-25
1038.8	8.050989999999999e-25	5.71377e-25
1038.9	7.16954e-25	5.59642e-25
1039.0	7.66748e-25	5.62982e-25
1039.1	7.260129999999999e-25	5.59376e-25
1039.2	7.693329999999998e-25	5.81311e-25
1039.3	7.0829299999999995e-25	6.1548199999999995e-25
1039.4	8.275339999999998e-25	5.51799e-25
1039.5	7.363099999999999e-25	5.8408e-25
1039.6	7.631889999999999e-25	5.72723e-25
1039.7	7.981229999999999e-25	5.5748e-25
1039.8	7.340739999999999e-25	5.78574e-25
1039.9	7.3662299999999995e-25	5.89111e-25
1040.0	7.53016e-25	5.58877e-25
1040.1	7.300379999999999e-25	5.8002e-25
1040.2	7.33975e-25	5.96782e-25
1040.3	8.18936e-25	5.64207e-25
1040.4	7.46302e-25	5.77655e-25
1040.5	6.99295e-25	5.70927e-25
1040.6	8.14604e-25	5.81079e-25
1040.7	7.40805e-25	5.79646e-25
1040.8	7.98677e-25	6.47095e-25
1040.9	7.21323e-25	5.88878e-25
1041.0	7.22416e-25	6.06302e-25
1041.1	7.315189999999999e-25	5.945e-25
1041.2	7.479109999999998e-25	5.80438e-25
1041.3	7.470859999999999e-25	5.50115e-25
1041.4	7.29284e-25	5.49706e-25
1041.5	7.1753699999999995e-25	5.78572e-25
1041.6	7.1733699999999995e-25	5.86878e-25
1041.7	7.45753e-25	5.42086e-25
1041.8	7.53476e-25	5.80304e-25
1041.9	7.44078e-25	5.92309e-25
1042.0	7.32286e-25	5.96311e-25
1042.1	7.90192e-25	5.99106e-25
1042.2	7.28482e-25	5.92721e-25
1042.3	7.17921e-25	5.65253e-25
1042.4	7.54693e-25	5.8534e-25
1042.5	7.255019999999999e-25	5.5416e-25
1042.6	7.18481e-25	5.9195e-25
1042.7	7.80198e-25	5.8031199999999995e-25
1042.8	7.23833e-25	5.41913e-25
1042.9	7.51103e-25	5.93022e-25
1043.0	7.62782e-25	5.65283e-25
1043.1	7.3964199999999995e-25	5.98482e-25
1043.2	7.70168e-25	5.75822e-25
1043.3	7.354949999999999e-25	5.78121e-25
1043.4	7.442669999999999e-25	5.72128e-25
1043.5	7.31565e-25	5.84088e-25
1043.6	7.860659999999998e-25	5.53773e-25
1043.7	7.6393399999999995e-25	5.76589e-25
1043.8	7.22202e-25	5.64052e-25
1043.9	7.33898e-25	5.62839e-25
1044.0	7.52855e-25	5.94151e-25
1044.1	7.04076e-25	5.83141e-25
1044.2	7.07165e-25	5.58052e-25
1044.3	7.870169999999998e-25	6.00289e-25
1044.4	7.48015e-25	5.85311e-25
1044.5	8.15574e-25	5.81088e-25
1044.6	7.408009999999999e-25	5.95749e-25
1044.7	7.538749999999999e-25	5.8863699999999995e-25
1044.8	7.56252e-25	5.87144e-25
1044.9	7.52165e-25	5.88433e-25
1045.0	7.31122e-25	5.7919e-25
1045.1	7.338119999999998e-25	5.8184e-25
1045.2	7.298019999999999e-25	5.7664199999999995e-25
1045.3	7.74415e-25	5.92706e-25
1045.4	7.50486e-25	5.56375e-25
1045.5	7.23114e-25	5.52126e-25
1045.6	7.48362e-25	5.87838e-25
1045.7	7.73908e-25	5.73362e-25
1045.8	7.19232e-25	5.62932e-25
1045.9	7.7457e-25	5.61591e-25
1046.0	7.45597e-25	5.70365e-25
1046.1	7.61643e-25	5.7022e-25
1046.2	7.42058e-25	5.92915e-25
1046.3	7.24761e-25	5.47314e-25
1046.4	7.218619999999999e-25	6.01981e-25
1046.5	7.43247e-25	6.00973e-25
1046.6	7.61844e-25	5.84525e-25
1046.7	7.18005e-25	5.53365e-25
1046.8	7.36973e-25	5.5151e-25
1046.9	7.6905699999999995e-25	5.76726e-25
1047.0	7.371499999999998e-25	5.90728e-25
1047.1	7.3046e-25	5.55164e-25
1047.2	7.62326e-25	5.94624e-25
1047.3	7.57157e-25	5.82178e-25
1047.4	7.334569999999999e-25	5.68609e-25
1047.5	7.7227e-25	5.92446e-25
1047.6	7.4464e-25	5.71945e-25
1047.7	7.355e-25	5.6728e-25
1047.8	7.32096e-25	5.69558e-25
1047.9	7.54746e-25	5.63596e-25
1048.0	7.277829999999999e-25	5.795e-25
1048.1	7.63461e-25	6.18897e-25
1048.2	7.57557e-25	5.75444e-25
1048.3	7.29276e-25	5.97353e-25
1048.4	7.726479999999999e-25	5.55233e-25
1048.5	7.253019999999999e-25	6.26185e-25
1048.6	7.20385e-25	5.79353e-25
1048.7	7.74559e-25	5.7928e-25
1048.8	7.81519e-25	5.93947e-25
1048.9	7.82855e-25	5.75488e-25
1049.0	7.17381e-25	5.96989e-25
1049.1	7.70215e-25	5.91053e-25
1049.2	7.30028e-25	5.7333e-25
1049.3	7.851409999999999e-25	5.76852e-25
1049.4	7.45708e-25	5.93121e-25
1049.5	7.37645e-25	6.24616e-25
1049.6	7.276379999999999e-25	5.77178e-25
1049.7	7.545939999999999e-25	5.77144e-25
1049.8	7.67971e-25	5.56332e-25
1049.9	7.17494e-25	5.77039e-25
1050.0	7.513959999999998e-25	5.74628e-25
1050.1	7.244489999999999e-25	6.11069e-25
1050.2	7.384929999999999e-25	5.68548e-25
1050.3	7.51086e-25	5.63873e-25
1050.4	7.3029999999999995e-25	5.70448e-25
1050.5	7.26559e-25	6.29093e-25
1050.6	7.75257e-25	5.94889e-25
1050.7	7.63532e-25	5.80194e-25
1050.8	7.70015e-25	5.78839e-25
1050.9	7.53169e-25	5.72507e-25
1051.0	7.5667699999999995e-25	5.63483e-25
1051.1	7.52016e-25	5.67255e-25
1051.2	7.40225e-25	5.73842e-25
1051.3	8.2681e-25	5.95883e-25
1051.4	7.48181e-25	5.84607e-25
1051.5	7.71834e-25	6.34734e-25
1051.6	7.946039999999999e-25	5.6027499999999995e-25
1051.7	7.331719999999999e-25	5.74905e-25
1051.8	7.64946e-25	6.06854e-25
1051.9	7.40755e-25	6.07637e-25
1052.0	7.17813e-25	5.75416e-25
1052.1	7.544829999999998e-25	6.05288e-25
1052.2	7.75164e-25	5.96043e-25
1052.3	7.60376e-25	5.82955e-25
1052.4	7.484899999999999e-25	5.66592e-25
1052.5	7.3472099999999995e-25	5.82364e-25
1052.6	7.413309999999999e-25	5.59684e-25
1052.7	7.6002999999999995e-25	5.81583e-25
1052.8	7.65463e-25	5.88925e-25
1052.9	7.12218e-25	5.8202e-25
1053.0	7.64335e-25	5.65544e-25
1053.1	7.54425e-25	5.8345e-25
1053.2	7.68683e-25	5.72129e-25
1053.3	8.570289999999999e-25	5.70658e-25
1053.4	7.5665e-25	5.78898e-25
1053.5	7.52191e-25	5.82995e-25
1053.6	7.728609999999999e-25	5.84203e-25
1053.7	7.426179999999999e-25	5.62733e-25
1053.8	7.68443e-25	5.64776e-25
1053.9	7.64883e-25	6.03172e-25
1054.0	7.5442399999999995e-25	5.97239e-25
1054.1	7.716289999999999e-25	5.57167e-25
1054.2	7.06726e-25	5.76069e-25
1054.3	7.882449999999999e-25	5.77299e-25
1054.4	7.848469999999998e-25	6.0556e-25
1054.5	7.69838e-25	5.85608e-25
1054.6	7.29435e-25	5.66864e-25
1054.7	7.52065e-25	5.73877e-25
1054.8	7.771369999999999e-25	5.67159e-25
1054.9	7.631569999999999e-25	5.68124e-25
1055.0	7.50431e-25	6.21267e-25
1055.1	7.39745e-25	5.84249e-25
1055.2	8.342139999999998e-25	6.06428e-25
1055.3	7.217659999999998e-25	5.61903e-25
1055.4	7.50283e-25	5.64512e-25
1055.5	7.347589999999999e-25	5.8541799999999995e-25
1055.6	7.46179e-25	5.86007e-25
1055.7	7.51618e-25	5.82399e-25
1055.8	7.5951e-25	5.76116e-25
1055.9	7.44942e-25	5.88955e-25
1056.0	7.546449999999999e-25	5.66095e-25
1056.1	8.21154e-25	5.50344e-25
1056.2	7.76223e-25	5.94574e-25
1056.3	7.12052e-25	5.73232e-25
1056.4	7.977059999999999e-25	5.60032e-25
1056.5	7.326209999999999e-25	6.25759e-25
1056.6	7.37934e-25	5.66827e-25
1056.7	7.18661e-25	5.54188e-25
1056.8	7.58984e-25	6.36716e-25
1056.9	7.424879999999998e-25	5.73951e-25
1057.0	7.69864e-25	5.76894e-25
1057.1	7.486749999999999e-25	5.58654e-25
1057.2	7.60426e-25	5.64559e-25
1057.3	7.612889999999999e-25	5.97359e-25
1057.4	7.31912e-25	5.86219e-25
1057.5	7.528319999999998e-25	6.4752e-25
1057.6	7.75972e-25	5.81408e-25
1057.7	7.65451e-25	5.85098e-25
1057.8	7.762839999999999e-25	5.98831e-25
1057.9	7.33956e-25	5.77685e-25
1058.0	7.558489999999999e-25	5.75302e-25
1058.1	7.4958e-25	5.61427e-25
1058.2	7.5527499999999995e-25	5.61668e-25
1058.3	7.41202e-25	5.97716e-25
1058.4	7.62154e-25	5.50718e-25
1058.5	7.32992e-25	5.56694e-25
1058.6	7.51351e-25	5.70257e-25
1058.7	7.630099999999998e-25	5.59214e-25
1058.8	7.711839999999998e-25	5.78822e-25
1058.9	7.562339999999999e-25	5.73469e-25
1059.0	8.43687e-25	5.77899e-25
1059.1	7.37754e-25	5.65306e-25
1059.2	7.42041e-25	5.84894e-25
1059.3	7.37747e-25	6.01857e-25
1059.4	7.68554e-25	6.04197e-25
1059.5	8.05851e-25	5.98939e-25
1059.6	7.73934e-25	5.95274e-25
1059.7	7.46512e-25	5.99502e-25
1059.8	7.89741e-25	6.00087e-25
1059.9	7.642269999999998e-25	5.79683e-25
1060.0	7.401989999999999e-25	5.9755e-25
1060.1	7.37052e-25	5.91752e-25
1060.2	7.89673e-25	5.68712e-25
1060.3	7.7386099999999995e-25	6.1292e-25
1060.4	7.80279e-25	5.80413e-25
1060.5	7.83487e-25	6.00982e-25
1060.6	7.842789999999999e-25	5.80985e-25
1060.7	7.60392e-25	5.85838e-25
1060.8	7.57507e-25	5.8135e-25
1060.9	7.37871e-25	6.0623e-25
1061.0	7.46942e-25	6.33262e-25
1061.1	7.5265599999999995e-25	5.98055e-25
1061.2	8.2059e-25	5.95672e-25
1061.3	7.81925e-25	6.01902e-25
1061.4	7.81536e-25	5.43226e-25
1061.5	7.459e-25	5.88718e-25
1061.6	7.331079999999999e-25	5.74577e-25
1061.7	7.646759999999999e-25	5.68333e-25
1061.8	7.16644e-25	5.96023e-25
1061.9	7.52355e-25	5.8161e-25
1062.0	7.40898e-25	5.76224e-25
1062.1	7.56055e-25	5.61331e-25
1062.2	7.563659999999999e-25	5.94304e-25
1062.3	7.80433e-25	6.07566e-25
1062.4	7.9791899999999995e-25	5.67572e-25
1062.5	7.81444e-25	6.15408e-25
1062.6	7.393519999999998e-25	5.823e-25
1062.7	7.626889999999999e-25	5.87322e-25
1062.8	8.167599999999999e-25	6.02239e-25
1062.9	7.56159e-25	5.77096e-25
1063.0	7.80596e-25	6.20846e-25
1063.1	7.428199999999999e-25	5.89911e-25
1063.2	7.78813e-25	5.97519e-25
1063.3	7.521959999999999e-25	6.19405e-25
1063.4	7.53304e-25	5.99302e-25
1063.5	7.14915e-25	6.07396e-25
1063.6	7.1933899999999995e-25	5.92471e-25
1063.7	7.68904e-25	5.68611e-25
1063.8	7.95505e-25	5.86336e-25
1063.9	7.880849999999998e-25	5.70366e-25
1064.0	7.49847e-25	5.73331e-25
1064.1	7.12885e-25	5.71121e-25
1064.2	7.59167e-25	5.92236e-25
1064.3	7.640529999999999e-25	5.83505e-25
1064.4	7.6642e-25	5.79857e-25
1064.5	7.61371e-25	5.88691e-25
1064.6	7.3175099999999995e-25	6.03669e-25
1064.7	7.13272e-25	5.89341e-25
1064.8	7.69964e-25	5.64511e-25
1064.9	7.2866399999999995e-25	5.6877e-25
1065.0	7.62779e-25	5.65461e-25
1065.1	7.30235e-25	5.75414e-25
1065.2	7.897959999999999e-25	5.56328e-25
1065.3	7.30209e-25	6.04845e-25
1065.4	7.50102e-25	5.91328e-25
1065.5	7.51098e-25	5.7176e-25
1065.6	8.03256e-25	5.71517e-25
1065.7	7.62709e-25	5.86385e-25
1065.8	7.730159999999999e-25	5.69909e-25
1065.9	7.47433e-25	5.9025e-25
1066.0	7.97303e-25	5.74728e-25
1066.1	7.94878e-25	5.71707e-25
1066.2	7.395499999999999e-25	5.76758e-25
1066.3	7.949569999999999e-25	5.89864e-25
1066.4	7.55825e-25	5.58947e-25
1066.5	8.07398e-25	5.74087e-25
1066.6	7.415649999999999e-25	5.8389899999999995e-25
1066.7	8.16035e-25	5.70782e-25
1066.8	7.71732e-25	5.9055e-25
1066.9	7.3578899999999995e-25	6.3537e-25
1067.0	8.3512e-25	5.72097e-25
1067.1	7.39132e-25	5.68937e-25
1067.2	7.62209e-25	5.71534e-25
1067.3	7.50891e-25	5.75706e-25
1067.4	7.952529999999999e-25	6.22537e-25
1067.5	7.47416e-25	5.88542e-25
1067.6	8.351989999999998e-25	5.79423e-25
1067.7	7.577489999999999e-25	5.8498399999999995e-25
1067.8	7.51957e-25	5.7192e-25
1067.9	8.150129999999998e-25	5.69838e-25
1068.0	7.300249999999998e-25	5.75998e-25
1068.1	7.57039e-25	5.75586e-25
1068.2	7.739989999999999e-25	5.8253e-25
1068.3	7.416499999999999e-25	5.61145e-25
1068.4	7.49334e-25	5.75778e-25
1068.5	7.831069999999999e-25	5.91766e-25
1068.6	7.475579999999999e-25	5.80405e-25
1068.7	7.57782e-25	6.48742e-25
1068.8	7.399859999999998e-25	5.79004e-25
1068.9	7.597169999999999e-25	5.79524e-25
1069.0	7.82389e-25	5.7088e-25
1069.1	7.50052e-25	6.4132e-25
1069.2	7.733649999999999e-25	5.97351e-25
1069.3	7.83774e-25	6.00632e-25
1069.4	7.39145e-25	5.95199e-25
1069.5	7.94535e-25	5.81472e-25
1069.6	7.76181e-25	6.29399e-25
1069.7	7.50244e-25	6.30092e-25
1069.8	7.884829999999999e-25	5.6005799999999995e-25
1069.9	7.64194e-25	5.7879e-25
1070.0	7.62609e-25	6.07993e-25
1070.1	7.42551e-25	5.84928e-25
1070.2	7.62303e-25	6.35343e-25
1070.3	7.57003e-25	6.12927e-25
1070.4	7.42436e-25	5.82438e-25
1070.5	7.49948e-25	6.1187e-25
1070.6	7.57076e-25	5.77605e-25
1070.7	7.64447e-25	5.82506e-25
1070.8	8.00147e-25	5.88826e-25
1070.9	7.761839999999999e-25	5.94758e-25
1071.0	7.94901e-25	5.93023e-25
1071.1	7.591189999999999e-25	5.88132e-25
1071.2	7.85803e-25	5.88714e-25
1071.3	7.478709999999999e-25	5.75488e-25
1071.4	7.38619e-25	5.77438e-25
1071.5	8.041669999999998e-25	5.85477e-25
1071.6	7.98977e-25	5.93382e-25
1071.7	7.69975e-25	5.91016e-25
1071.8	7.46781e-25	5.8332e-25
1071.9	7.68679e-25	5.88656e-25
1072.0	7.77223e-25	6.33472e-25
1072.1	7.59273e-25	5.94182e-25
1072.2	8.03398e-25	5.98929e-25
1072.3	7.33017e-25	7.18088e-25
1072.4	7.80796e-25	6.20506e-25
1072.5	7.656739999999999e-25	5.65607e-25
1072.6	7.84897e-25	6.45734e-25
1072.7	7.63288e-25	5.87182e-25
1072.8	7.88039e-25	5.78305e-25
1072.9	7.6486799999999995e-25	5.65125e-25
1073.0	7.56956e-25	5.63536e-25
1073.1	8.010569999999999e-25	5.86171e-25
1073.2	7.586319999999999e-25	6.16973e-25
1073.3	7.26303e-25	5.74915e-25
1073.4	7.68087e-25	5.93352e-25
1073.5	7.69162e-25	5.84971e-25
1073.6	7.507129999999998e-25	6.14633e-25
1073.7	7.65265e-25	5.72416e-25
1073.8	7.669909999999999e-25	5.90145e-25
1073.9	7.77581e-25	5.82319e-25
1074.0	7.84759e-25	5.66701e-25
1074.1	7.835749999999999e-25	5.79777e-25
1074.2	7.858579999999999e-25	6.29324e-25
1074.3	7.57361e-25	5.8583e-25
1074.4	7.25888e-25	6.07468e-25
1074.5	7.610869999999999e-25	5.77254e-25
1074.6	7.932359999999999e-25	5.86446e-25
1074.7	7.997419999999999e-25	5.76828e-25
1074.8	8.20336e-25	5.6151e-25
1074.9	7.518319999999998e-25	6.6136e-25
1075.0	7.72256e-25	6.00189e-25
1075.1	7.723329999999999e-25	5.81062e-25
1075.2	7.79531e-25	6.17942e-25
1075.3	7.62046e-25	5.94905e-25
1075.4	7.46642e-25	5.86031e-25
1075.5	7.64575e-25	6.04606e-25
1075.6	8.31981e-25	5.80389e-25
1075.7	7.87623e-25	6.08715e-25
1075.8	7.34098e-25	5.95354e-25
1075.9	7.6046399999999995e-25	5.72512e-25
1076.0	7.53584e-25	6.092e-25
1076.1	7.80381e-25	5.7232099999999995e-25
1076.2	7.45813e-25	6.63985e-25
1076.3	8.256339999999999e-25	5.76595e-25
1076.4	7.8277099999999995e-25	6.95405e-25
1076.5	8.09313e-25	5.80513e-25
1076.6	7.5634e-25	5.73599e-25
1076.7	7.786049999999999e-25	6.3155e-25
1076.8	7.62712e-25	6.05164e-25
1076.9	7.511259999999999e-25	6.17105e-25
1077.0	7.777669999999999e-25	6.03005e-25
1077.1	7.584489999999999e-25	6.00967e-25
1077.2	7.440689999999999e-25	5.78926e-25
1077.3	7.84969e-25	5.89985e-25
1077.4	7.820749999999999e-25	5.74317e-25
1077.5	8.03928e-25	5.76533e-25
1077.6	7.838409999999999e-25	5.97201e-25
1077.7	7.74766e-25	5.79723e-25
1077.8	7.47593e-25	5.69735e-25
1077.9	7.680079999999999e-25	5.95976e-25
1078.0	8.176809999999998e-25	5.93434e-25
1078.1	7.4988599999999995e-25	5.9924e-25
1078.2	7.782219999999999e-25	5.74059e-25
1078.3	8.03223e-25	5.69509e-25
1078.4	7.54029e-25	5.92923e-25
1078.5	7.6355e-25	5.92007e-25
1078.6	7.8652399999999995e-25	6.28664e-25
1078.7	7.70536e-25	5.74494e-25
1078.8	7.474579999999999e-25	5.96863e-25
1078.9	7.56004e-25	5.90101e-25
1079.0	7.611039999999999e-25	5.9182399999999995e-25
1079.1	7.62148e-25	5.85517e-25
1079.2	7.75049e-25	6.14084e-25
1079.3	7.6836e-25	5.72226e-25
1079.4	7.69483e-25	5.83359e-25
1079.5	7.79547e-25	6.07321e-25
1079.6	7.5584e-25	6.03035e-25
1079.7	8.169809999999998e-25	6.03541e-25
1079.8	7.51527e-25	5.87573e-25
1079.9	8.32039e-25	5.9164099999999995e-25
1080.0	7.79945e-25	5.9256e-25
1080.1	7.830449999999998e-25	5.79233e-25
1080.2	7.41849e-25	6.16725e-25
1080.3	8.0329099999999995e-25	5.7664e-25
1080.4	8.04847e-25	5.80749e-25
1080.5	7.73659e-25	5.66938e-25
1080.6	8.1184999999999995e-25	5.75842e-25
1080.7	7.95048e-25	5.89782e-25
1080.8	8.000249999999999e-25	6.00368e-25
1080.9	7.63007e-25	5.72974e-25
1081.0	7.708589999999999e-25	5.91813e-25
1081.1	8.22801e-25	5.763e-25
1081.2	8.05864e-25	5.92524e-25
1081.3	7.896129999999999e-25	6.07446e-25
1081.4	7.72598e-25	6.59132e-25
1081.5	8.306929999999998e-25	5.82287e-25
1081.6	8.489239999999998e-25	6.0869099999999995e-25
1081.7	8.19616e-25	6.02759e-25
1081.8	7.9335e-25	6.06018e-25
1081.9	7.83551e-25	6.1981e-25
1082.0	7.80759e-25	5.86206e-25
1082.1	8.19484e-25	5.8816e-25
1082.2	7.768049999999999e-25	5.9339199999999995e-25
1082.3	7.86973e-25	5.77087e-25
1082.4	7.63709e-25	5.64171e-25
1082.5	8.49404e-25	6.02198e-25
1082.6	8.20984e-25	5.87832e-25
1082.7	7.88091e-25	5.84023e-25
1082.8	7.65456e-25	6.25783e-25
1082.9	8.25022e-25	6.38296e-25
1083.0	8.046519999999998e-25	5.97692e-25
1083.1	7.6373399999999995e-25	5.69407e-25
1083.2	7.72819e-25	6.57208e-25
1083.3	8.51521e-25	6.16521e-25
1083.4	7.86367e-25	6.18662e-25
1083.5	8.906739999999998e-25	5.94672e-25
1083.6	8.002929999999999e-25	5.72906e-25
1083.7	8.0242e-25	6.2426e-25
1083.8	8.06589e-25	5.80942e-25
1083.9	7.60125e-25	6.01285e-25
1084.0	8.147899999999999e-25	5.92449e-25
1084.1	7.6538499999999995e-25	5.89706e-25
1084.2	7.88301e-25	5.82917e-25
1084.3	8.15827e-25	5.8131e-25
1084.4	7.70658e-25	6.12402e-25
1084.5	7.67577e-25	6.15356e-25
1084.6	7.835729999999999e-25	6.34209e-25
1084.7	7.842259999999999e-25	5.87067e-25
1084.8	7.767859999999999e-25	6.1772e-25
1084.9	8.1987e-25	6.01658e-25
1085.0	7.616889999999999e-25	5.7317e-25
1085.1	8.56552e-25	6.11587e-25
1085.2	7.619339999999999e-25	5.88529e-25
1085.3	8.20907e-25	5.76921e-25
1085.4	7.6972e-25	5.8411599999999995e-25
1085.5	7.76983e-25	5.99495e-25
1085.6	7.918999999999999e-25	5.81264e-25
1085.7	7.84768e-25	5.9027e-25
1085.8	7.77819e-25	5.74659e-25
1085.9	8.34672e-25	6.09566e-25
1086.0	8.251039999999999e-25	6.03961e-25
1086.1	7.550959999999999e-25	5.77649e-25
1086.2	7.747629999999999e-25	5.71049e-25
1086.3	7.833299999999998e-25	5.82245e-25
1086.4	7.53844e-25	5.92351e-25
1086.5	7.668399999999999e-25	5.79299e-25
1086.6	7.778839999999999e-25	5.82707e-25
1086.7	7.741839999999999e-25	5.70288e-25
1086.8	7.595829999999999e-25	5.89049e-25
1086.9	7.96071e-25	5.8748599999999995e-25
1087.0	7.891639999999999e-25	6.04203e-25
1087.1	7.3036e-25	5.90852e-25
1087.2	7.929359999999999e-25	6.13097e-25
1087.3	7.761819999999999e-25	5.79169e-25
1087.4	7.96283e-25	5.97805e-25
1087.5	7.86002e-25	5.72984e-25
1087.6	7.90906e-25	6.11618e-25
1087.7	8.04706e-25	5.7926e-25
1087.8	8.086539999999999e-25	6.1317999999999995e-25
1087.9	8.30434e-25	6.28132e-25
1088.0	8.14406e-25	5.74236e-25
1088.1	7.9830199999999995e-25	5.69618e-25
1088.2	8.22455e-25	5.7866099999999995e-25
1088.3	7.596149999999999e-25	5.83783e-25
1088.4	7.779369999999999e-25	5.87666e-25
1088.5	7.71749e-25	5.93948e-25
1088.6	8.01413e-25	5.9341e-25
1088.7	8.00877e-25	5.8421599999999995e-25
1088.8	7.78791e-25	5.95403e-25
1088.9	7.76143e-25	5.90272e-25
1089.0	7.82387e-25	5.80368e-25
1089.1	7.93059e-25	5.75755e-25
1089.2	7.98705e-25	5.87438e-25
1089.3	7.97379e-25	5.96845e-25
1089.4	7.701969999999999e-25	6.00937e-25
1089.5	7.5384e-25	5.9878e-25
1089.6	7.7746499999999995e-25	6.28914e-25
1089.7	8.51444e-25	5.88514e-25
1089.8	7.68294e-25	5.91001e-25
1089.9	7.42838e-25	5.92936e-25
1090.0	7.478859999999999e-25	5.78187e-25
1090.1	7.95886e-25	6.19193e-25
1090.2	7.339229999999999e-25	5.7866e-25
1090.3	8.045839999999998e-25	6.1433e-25
1090.4	7.41664e-25	5.83472e-25
1090.5	7.77447e-25	6.11782e-25
1090.6	7.7314e-25	5.98936e-25
1090.7	7.6209e-25	5.68738e-25
1090.8	7.72907e-25	5.97209e-25
1090.9	7.87889e-25	6.16932e-25
1091.0	8.03534e-25	6.01823e-25
1091.1	7.583149999999999e-25	5.69907e-25
1091.2	8.18448e-25	6.18366e-25
1091.3	7.4357e-25	5.70426e-25
1091.4	8.1575e-25	6.04224e-25
1091.5	7.64015e-25	5.7468e-25
1091.6	7.9768499999999995e-25	6.03177e-25
1091.7	7.90277e-25	5.99166e-25
1091.8	7.83557e-25	6.0342e-25
1091.9	7.86103e-25	5.78484e-25
1092.0	7.86384e-25	5.63941e-25
1092.1	7.35156e-25	6.40035e-25
1092.2	7.90677e-25	6.10217e-25
1092.3	7.4798399999999995e-25	6.42602e-25
1092.4	7.685969999999998e-25	6.05776e-25
1092.5	7.830599999999999e-25	5.86582e-25
1092.6	8.029629999999999e-25	5.8644e-25
1092.7	7.909299999999999e-25	5.88073e-25
1092.8	8.39596e-25	5.9134e-25
1092.9	7.83469e-25	6.39194e-25
1093.0	7.55241e-25	6.0626e-25
1093.1	8.73762e-25	6.19901e-25
1093.2	7.64295e-25	6.32856e-25
1093.3	7.645249999999999e-25	5.8593e-25
1093.4	7.845769999999999e-25	5.99278e-25
1093.5	7.501769999999999e-25	5.88099e-25
1093.6	7.58177e-25	6.05465e-25
1093.7	7.82255e-25	5.98518e-25
1093.8	8.419199999999998e-25	6.21006e-25
1093.9	8.00269e-25	5.83749e-25
1094.0	7.93129e-25	5.9885e-25
1094.1	7.87503e-25	6.08913e-25
1094.2	7.78261e-25	6.12394e-25
1094.3	8.005969999999998e-25	6.31612e-25
1094.4	7.718989999999999e-25	5.95214e-25
1094.5	7.61284e-25	6.15546e-25
1094.6	7.44645e-25	5.92404e-25
1094.7	7.59926e-25	5.67534e-25
1094.8	7.87025e-25	6.09172e-25
1094.9	7.763669999999999e-25	5.79796e-25
1095.0	7.82104e-25	6.35902e-25
1095.1	7.621699999999999e-25	5.83171e-25
1095.2	8.066969999999999e-25	6.88004e-25
1095.3	7.86622e-25	6.0173e-25
1095.4	7.95327e-25	5.92509e-25
1095.5	7.76115e-25	5.96454e-25
1095.6	7.97322e-25	6.0922e-25
1095.7	7.91326e-25	5.9384299999999995e-25
1095.8	7.70554e-25	5.93388e-25
1095.9	8.13716e-25	5.78286e-25
1096.0	7.899979999999999e-25	5.94178e-25
1096.1	7.82852e-25	5.7767599999999995e-25
1096.2	7.57975e-25	5.99236e-25
1096.3	7.93335e-25	5.88014e-25
1096.4	7.94758e-25	5.99241e-25
1096.5	7.879659999999999e-25	5.98352e-25
1096.6	8.06438e-25	6.14952e-25
1096.7	7.933909999999998e-25	6.15574e-25
1096.8	8.38179e-25	5.9176e-25
1096.9	7.57942e-25	6.05461e-25
1097.0	7.71223e-25	5.8520099999999995e-25
1097.1	7.80768e-25	6.00899e-25
1097.2	7.727479999999999e-25	5.93615e-25
1097.3	7.97764e-25	6.10972e-25
1097.4	8.16006e-25	6.07845e-25
1097.5	7.83889e-25	5.71595e-25
1097.6	7.53408e-25	6.0892e-25
1097.7	7.45457e-25	5.90771e-25
1097.8	7.99281e-25	5.99622e-25
1097.9	7.56155e-25	5.89691e-25
1098.0	8.20538e-25	6.04085e-25
1098.1	7.861939999999999e-25	6.50277e-25
1098.2	7.63171e-25	6.2772799999999995e-25
1098.3	7.74313e-25	5.86045e-25
1098.4	8.370519999999998e-25	6.1739e-25
1098.5	7.85153e-25	5.80948e-25
1098.6	7.93982e-25	6.25519e-25
1098.7	7.54957e-25	5.76222e-25
1098.8	7.63611e-25	6.23305e-25
1098.9	8.792689999999998e-25	6.60242e-25
1099.0	7.8445599999999995e-25	5.8751e-25
1099.1	7.6516799999999995e-25	5.7597e-25
1099.2	8.27156e-25	6.0536e-25
1099.3	7.668759999999999e-25	5.87458e-25
1099.4	7.764689999999999e-25	6.04885e-25
1099.5	7.76621e-25	6.04289e-25
1099.6	8.55492e-25	5.86403e-25
1099.7	7.75178e-25	5.95261e-25
1099.8	7.639699999999999e-25	5.86245e-25
1099.9	7.72881e-25	5.72779e-25
1100.0	7.6612e-25	6.08856e-25
1100.1	7.74422e-25	5.9018e-25
1100.2	8.284849999999998e-25	6.12747e-25
1100.3	8.17955e-25	6.1416e-25
1100.4	7.4346299999999995e-25	6.03189e-25
1100.5	8.34446e-25	6.9118e-25
1100.6	7.616739999999998e-25	5.85919e-25
1100.7	7.54025e-25	5.90637e-25
1100.8	7.63366e-25	6.04254e-25
1100.9	7.7651399999999995e-25	5.72894e-25
1101.0	7.64362e-25	5.79054e-25
1101.1	7.71177e-25	5.94932e-25
1101.2	7.578659999999999e-25	6.18448e-25
1101.3	8.05132e-25	5.98945e-25
1101.4	7.750499999999999e-25	6.43518e-25
1101.5	7.62301e-25	5.87534e-25
1101.6	8.044329999999999e-25	6.11482e-25
1101.7	7.71849e-25	5.92888e-25
1101.8	8.192999999999998e-25	6.08257e-25
1101.9	8.48631e-25	6.01322e-25
1102.0	7.997799999999998e-25	6.12703e-25
1102.1	8.066479999999999e-25	6.11472e-25
1102.2	8.19371e-25	6.01409e-25
1102.3	7.60254e-25	5.8e-25
1102.4	7.59157e-25	6.05935e-25
1102.5	7.85571e-25	5.82296e-25
1102.6	7.66698e-25	6.09446e-25
1102.7	8.396099999999998e-25	5.8797e-25
1102.8	8.16212e-25	5.90799e-25
1102.9	7.506769999999999e-25	6.02614e-25
1103.0	7.894679999999999e-25	6.03006e-25
1103.1	7.3786e-25	5.90889e-25
1103.2	7.554019999999998e-25	5.97417e-25
1103.3	7.980119999999998e-25	6.03607e-25
1103.4	7.89833e-25	6.30025e-25
1103.5	7.832789999999998e-25	5.72464e-25
1103.6	8.032989999999998e-25	6.11021e-25
1103.7	8.0667799999999995e-25	5.97346e-25
1103.8	7.98788e-25	5.98033e-25
1103.9	7.71651e-25	6.0333599999999995e-25
1104.0	7.79997e-25	5.8570099999999995e-25
1104.1	7.850619999999999e-25	5.98337e-25
1104.2	7.804559999999999e-25	5.99817e-25
1104.3	7.86922e-25	6.19785e-25
1104.4	8.1524e-25	5.99042e-25
1104.5	7.94912e-25	6.32574e-25
1104.6	8.2794e-25	6.02539e-25
1104.7	7.94284e-25	6.24465e-25
1104.8	7.865659999999998e-25	6.16394e-25
1104.9	7.55458e-25	5.85971e-25
1105.0	8.006909999999999e-25	6.22509e-25
1105.1	7.68805e-25	5.86077e-25
1105.2	8.46004e-25	5.97438e-25
1105.3	7.72489e-25	5.90583e-25
1105.4	7.5737699999999995e-25	5.97169e-25
1105.5	7.899529999999998e-25	5.97402e-25
1105.6	8.27907e-25	5.74214e-25
1105.7	7.9859e-25	6.37354e-25
1105.8	7.86268e-25	5.9160699999999995e-25
1105.9	7.807239999999999e-25	6.39866e-25
1106.0	8.17829e-25	6.34001e-25
1106.1	8.4742e-25	6.32111e-25
1106.2	7.77145e-25	6.00926e-25
1106.3	8.11874e-25	5.91729e-25
1106.4	7.856259999999999e-25	5.9538e-25
1106.5	8.45216e-25	5.85156e-25
1106.6	7.87436e-25	6.0909e-25
1106.7	8.09011e-25	5.83734e-25
1106.8	8.05809e-25	6.28354e-25
1106.9	8.15831e-25	5.78296e-25
1107.0	8.32091e-25	5.8054e-25
1107.1	8.00053e-25	6.0129999999999995e-25
1107.2	8.71045e-25	5.94137e-25
1107.3	7.864489999999998e-25	6.6609e-25
1107.4	7.755879999999998e-25	5.76484e-25
1107.5	7.62367e-25	6.47067e-25
1107.6	7.76425e-25	5.98792e-25
1107.7	7.72266e-25	6.49185e-25
1107.8	8.059289999999999e-25	6.21326e-25
1107.9	8.09702e-25	6.36672e-25
1108.0	7.7853299999999995e-25	5.96834e-25
1108.1	7.665969999999998e-25	6.48427e-25
1108.2	8.00264e-25	6.04918e-25
1108.3	8.245699999999999e-25	6.30025e-25
1108.4	7.7354e-25	6.01523e-25
1108.5	7.86512e-25	6.115e-25
1108.6	8.01788e-25	5.91921e-25
1108.7	7.93103e-25	6.01822e-25
1108.8	7.721669999999999e-25	6.2473e-25
1108.9	7.81059e-25	5.92503e-25
1109.0	7.83463e-25	6.22259e-25
1109.1	8.21886e-25	6.27209e-25
1109.2	8.13598e-25	6.04481e-25
1109.3	7.908469999999999e-25	5.77496e-25
1109.4	7.842319999999998e-25	6.22931e-25
1109.5	7.67356e-25	6.27024e-25
1109.6	7.85008e-25	6.44322e-25
1109.7	7.82444e-25	5.89168e-25
1109.8	8.26678e-25	6.64744e-25
1109.9	7.93728e-25	5.92735e-25
1110.0	7.85527e-25	5.99479e-25
1110.1	7.551939999999999e-25	6.36456e-25
1110.2	7.71703e-25	6.19627e-25
1110.3	8.08678e-25	5.97098e-25
1110.4	9.30638e-25	6.06137e-25
1110.5	7.978039999999999e-25	6.3861e-25
1110.6	7.68437e-25	6.31465e-25
1110.7	7.71543e-25	6.22662e-25
1110.8	8.04274e-25	5.85494e-25
1110.9	7.7911e-25	6.05805e-25
1111.0	7.792049999999999e-25	5.95907e-25
1111.1	8.30031e-25	5.90857e-25
1111.2	8.519689999999998e-25	6.41326e-25
1111.3	7.78013e-25	6.18503e-25
1111.4	7.440539999999999e-25	5.99756e-25
1111.5	8.27234e-25	6.43756e-25
1111.6	7.91873e-25	6.16515e-25
1111.7	7.90922e-25	5.96715e-25
1111.8	8.48919e-25	5.8694e-25
1111.9	8.15135e-25	6.51113e-25
1112.0	7.66765e-25	6.12691e-25
1112.1	8.32804e-25	6.22348e-25
1112.2	7.7958399999999995e-25	5.97823e-25
1112.3	8.180449999999999e-25	6.16934e-25
1112.4	8.02651e-25	6.05156e-25
1112.5	7.67584e-25	5.93111e-25
1112.6	8.72028e-25	5.9235799999999995e-25
1112.7	8.24195e-25	6.23531e-25
1112.8	8.04902e-25	6.26724e-25
1112.9	8.16991e-25	5.84847e-25
1113.0	8.0357e-25	6.00476e-25
1113.1	7.89122e-25	6.17892e-25
1113.2	7.79174e-25	6.30321e-25
1113.3	7.675289999999998e-25	5.82391e-25
1113.4	8.05092e-25	5.84304e-25
1113.5	8.13384e-25	6.64295e-25
1113.6	7.6805499999999995e-25	6.07327e-25
1113.7	8.05549e-25	6.09484e-25
1113.8	7.643249999999999e-25	5.75171e-25
1113.9	7.77651e-25	6.4284e-25
1114.0	7.943249999999998e-25	6.22747e-25
1114.1	7.704779999999999e-25	6.07317e-25
1114.2	8.07773e-25	6.11135e-25
1114.3	8.2706599999999995e-25	6.09312e-25
1114.4	7.9633399999999995e-25	6.40252e-25
1114.5	7.8522e-25	6.29855e-25
1114.6	8.27358e-25	6.07763e-25
1114.7	8.138069999999999e-25	5.98665e-25
1114.8	7.86039e-25	6.00146e-25
1114.9	8.27395e-25	6.07948e-25
1115.0	7.81812e-25	6.10787e-25
1115.1	8.11115e-25	6.0990999999999995e-25
1115.2	7.972379999999999e-25	6.06793e-25
1115.3	8.240059999999998e-25	6.37756e-25
1115.4	8.329119999999998e-25	5.89019e-25
1115.5	8.34475e-25	6.16136e-25
1115.6	8.32752e-25	6.366e-25
1115.7	7.7584599999999995e-25	6.06794e-25
1115.8	8.36147e-25	6.14389e-25
1115.9	8.5253e-25	6.08449e-25
1116.0	7.85934e-25	6.07197e-25
1116.1	7.894509999999999e-25	6.00133e-25
1116.2	7.62147e-25	6.57408e-25
1116.3	8.54602e-25	6.1097e-25
1116.4	9.15705e-25	5.83364e-25
1116.5	7.9326e-25	5.92565e-25
1116.6	8.79681e-25	6.1505e-25
1116.7	8.119519999999999e-25	6.01213e-25
1116.8	8.0287399999999995e-25	6.01881e-25
1116.9	8.31962e-25	6.07256e-25
1117.0	8.410519999999998e-25	6.43925e-25
1117.1	8.52967e-25	6.11216e-25
1117.2	8.2866e-25	5.99484e-25
1117.3	8.19287e-25	5.85028e-25
1117.4	9.56054e-25	6.01671e-25
1117.5	8.61579e-25	5.91895e-25
1117.6	8.354779999999998e-25	6.08971e-25
1117.7	9.01371e-25	5.98774e-25
1117.8	8.33827e-25	6.11195e-25
1117.9	8.810579999999998e-25	6.0892e-25
1118.0	8.773899999999998e-25	6.2322e-25
1118.1	8.50948e-25	6.09972e-25
1118.2	8.508029999999998e-25	5.88395e-25
1118.3	8.48893e-25	6.18104e-25
1118.4	8.9109e-25	6.2014e-25
1118.5	8.61041e-25	5.89329e-25
1118.6	8.27563e-25	6.01415e-25
1118.7	8.807329999999998e-25	6.39285e-25
1118.8	8.717859999999998e-25	5.85275e-25
1118.9	8.61606e-25	6.17863e-25
1119.0	8.23827e-25	6.08865e-25
1119.1	8.272089999999997e-25	5.92905e-25
1119.2	8.49706e-25	6.25249e-25
1119.3	8.5122e-25	6.20851e-25
1119.4	8.06498e-25	6.05088e-25
1119.5	8.541129999999998e-25	6.20815e-25
1119.6	8.57153e-25	5.92129e-25
1119.7	8.963419999999998e-25	6.07462e-25
1119.8	8.27688e-25	6.04624e-25
1119.9	8.13414e-25	5.94534e-25
1120.0	8.05598e-25	6.01522e-25
1120.1	8.11602e-25	6.22628e-25
1120.2	8.2178e-25	5.9717e-25
1120.3	8.265849999999999e-25	6.21864e-25
1120.4	8.11557e-25	6.83382e-25
1120.5	7.833089999999999e-25	5.76954e-25
1120.6	8.586909999999998e-25	6.05796e-25
1120.7	8.97306e-25	6.18419e-25
1120.8	8.16842e-25	5.7584e-25
1120.9	7.980039999999999e-25	5.90023e-25
1121.0	7.9821899999999995e-25	5.99664e-25
1121.1	8.22916e-25	6.24729e-25
1121.2	8.55291e-25	6.25088e-25
1121.3	7.9683e-25	5.94473e-25
1121.4	8.25525e-25	6.02944e-25
1121.5	7.939549999999999e-25	5.9161e-25
1121.6	8.31966e-25	6.25849e-25
1121.7	7.67767e-25	6.44517e-25
1121.8	8.25103e-25	5.92796e-25
1121.9	7.91559e-25	6.15969e-25
1122.0	7.90739e-25	6.37947e-25
1122.1	8.052609999999999e-25	6.17553e-25
1122.2	7.62969e-25	5.82259e-25
1122.3	7.95849e-25	6.18595e-25
1122.4	8.2772e-25	6.04576e-25
1122.5	8.14855e-25	5.9819e-25
1122.6	7.740459999999999e-25	6.05922e-25
1122.7	7.88052e-25	6.09414e-25
1122.8	7.84072e-25	6.08481e-25
1122.9	8.06019e-25	6.30854e-25
1123.0	7.79451e-25	6.4259299999999995e-25
1123.1	8.125239999999999e-25	6.43187e-25
1123.2	7.7102499999999995e-25	6.43638e-25
1123.3	7.76617e-25	6.15559e-25
1123.4	8.297639999999998e-25	5.88198e-25
1123.5	7.932569999999998e-25	6.38803e-25
1123.6	7.75185e-25	6.26517e-25
1123.7	8.198849999999998e-25	6.14143e-25
1123.8	8.29517e-25	5.90404e-25
1123.9	7.75004e-25	6.2630899999999995e-25
1124.0	7.80042e-25	5.93132e-25
1124.1	8.36296e-25	6.18005e-25
1124.2	7.63775e-25	6.03017e-25
1124.3	7.72951e-25	6.21649e-25
1124.4	7.91962e-25	6.37699e-25
1124.5	7.8975e-25	5.85082e-25
1124.6	7.753879999999998e-25	5.92449e-25
1124.7	8.007969999999998e-25	7.04325e-25
1124.8	7.70953e-25	6.0026599999999995e-25
1124.9	7.803579999999999e-25	6.1409e-25
1125.0	7.97222e-25	6.24319e-25
1125.1	8.11374e-25	6.19312e-25
1125.2	7.995229999999999e-25	6.55152e-25
1125.3	8.45733e-25	6.07604e-25
1125.4	7.937829999999999e-25	6.25085e-25
1125.5	8.103559999999999e-25	6.12369e-25
1125.6	7.59643e-25	6.01424e-25
1125.7	7.92146e-25	5.93993e-25
1125.8	8.478219999999998e-25	6.4374e-25
1125.9	7.645269999999998e-25	6.24701e-25
1126.0	7.965059999999999e-25	6.26615e-25
1126.1	7.644359999999999e-25	5.81266e-25
1126.2	7.89901e-25	5.76479e-25
1126.3	8.0459e-25	6.03961e-25
1126.4	7.95879e-25	6.08758e-25
1126.5	7.949549999999999e-25	6.08674e-25
1126.6	8.054779999999999e-25	5.88265e-25
1126.7	8.38261e-25	6.0118e-25
1126.8	8.2935e-25	5.92885e-25
1126.9	7.780239999999998e-25	6.42745e-25
1127.0	8.935679999999998e-25	5.89855e-25
1127.1	7.945339999999999e-25	6.00122e-25
1127.2	7.96322e-25	5.97827e-25
1127.3	7.70521e-25	5.64975e-25
1127.4	7.9295e-25	5.95551e-25
1127.5	7.60156e-25	5.95996e-25
1127.6	8.24009e-25	5.87584e-25
1127.7	7.796369999999999e-25	6.2831e-25
1127.8	7.824299999999998e-25	6.41321e-25
1127.9	7.752219999999998e-25	6.01584e-25
1128.0	8.36343e-25	6.153e-25
1128.1	8.06606e-25	5.96074e-25
1128.2	7.81651e-25	7.0210399999999995e-25
1128.3	8.064519999999999e-25	5.86841e-25
1128.4	8.040819999999999e-25	6.26693e-25
1128.5	8.174599999999999e-25	6.06826e-25
1128.6	8.418439999999998e-25	5.77335e-25
1128.7	7.80817e-25	6.11147e-25
1128.8	8.21221e-25	6.21696e-25
1128.9	8.22997e-25	6.11617e-25
1129.0	7.782e-25	6.19975e-25
1129.1	8.37037e-25	6.10617e-25
1129.2	7.805899999999999e-25	5.8947e-25
1129.3	7.9415e-25	6.02984e-25
1129.4	8.22399e-25	5.82201e-25
1129.5	7.81819e-25	6.13068e-25
1129.6	7.829919999999999e-25	5.93681e-25
1129.7	7.99482e-25	6.4681399999999995e-25
1129.8	8.07375e-25	6.03493e-25
1129.9	8.202489999999999e-25	6.04741e-25
1130.0	8.2732e-25	6.28333e-25
1130.1	8.12791e-25	6.21284e-25
1130.2	8.096669999999999e-25	6.17103e-25
1130.3	7.97229e-25	6.23883e-25
1130.4	8.0886299999999995e-25	5.81186e-25
1130.5	7.98524e-25	6.3975699999999995e-25
1130.6	7.83195e-25	6.56136e-25
1130.7	8.06409e-25	6.04e-25
1130.8	7.95152e-25	6.51958e-25
1130.9	8.146599999999999e-25	6.02513e-25
1131.0	8.10968e-25	5.97932e-25
1131.1	8.01858e-25	6.13415e-25
1131.2	7.68409e-25	5.80431e-25
1131.3	8.01237e-25	6.1961e-25
1131.4	8.0844599999999995e-25	6.09044e-25
1131.5	7.74108e-25	6.402e-25
1131.6	8.16482e-25	6.2695999999999995e-25
1131.7	8.226849999999999e-25	6.07453e-25
1131.8	8.260829999999999e-25	6.53653e-25
1131.9	7.72238e-25	6.10255e-25
1132.0	8.0732899999999995e-25	5.87822e-25
1132.1	7.91529e-25	6.09824e-25
1132.2	7.92043e-25	6.07764e-25
1132.3	8.0163999999999995e-25	6.15238e-25
1132.4	8.22009e-25	6.1542e-25
1132.5	8.058029999999998e-25	6.12424e-25
1132.6	7.84572e-25	6.06631e-25
1132.7	7.779749999999998e-25	5.95389e-25
1132.8	7.67685e-25	6.02375e-25
1132.9	7.97214e-25	5.99763e-25
1133.0	8.0083e-25	6.05907e-25
1133.1	8.05877e-25	6.64011e-25
1133.2	8.433419999999997e-25	6.03601e-25
1133.3	7.997229999999999e-25	6.73956e-25
1133.4	7.88593e-25	6.1989e-25
1133.5	7.91726e-25	6.17435e-25
1133.6	7.90293e-25	6.02639e-25
1133.7	7.57606e-25	5.88192e-25
1133.8	8.016949999999999e-25	5.97374e-25
1133.9	7.66519e-25	6.05985e-25
1134.0	8.137409999999999e-25	6.44562e-25
1134.1	8.30105e-25	5.95546e-25
1134.2	7.931339999999999e-25	6.10715e-25
1134.3	7.680399999999999e-25	6.26077e-25
1134.4	8.07895e-25	6.04674e-25
1134.5	8.09955e-25	5.87628e-25
1134.6	7.92945e-25	5.96452e-25
1134.7	8.09115e-25	6.12246e-25
1134.8	7.71228e-25	5.9889799999999995e-25
1134.9	8.28189e-25	6.0571e-25
1135.0	7.9805299999999995e-25	5.92226e-25
1135.1	8.0944799999999995e-25	6.14217e-25
1135.2	8.54417e-25	6.01859e-25
1135.3	8.0901e-25	6.09345e-25
1135.4	8.836239999999998e-25	6.07454e-25
1135.5	7.94213e-25	5.94605e-25
1135.6	8.514749999999998e-25	6.19436e-25
1135.7	8.206449999999999e-25	5.85766e-25
1135.8	7.75398e-25	6.33989e-25
1135.9	7.96063e-25	6.03044e-25
1136.0	8.393449999999999e-25	5.85799e-25
1136.1	8.40446e-25	6.23538e-25
1136.2	8.13208e-25	5.95859e-25
1136.3	7.916469999999999e-25	6.57293e-25
1136.4	8.137789999999998e-25	5.71706e-25
1136.5	7.91223e-25	6.04191e-25
1136.6	8.44079e-25	6.11749e-25
1136.7	8.12921e-25	6.34593e-25
1136.8	7.784899999999999e-25	6.08275e-25
1136.9	7.968759999999998e-25	5.93372e-25
1137.0	8.08774e-25	6.43207e-25
1137.1	8.38634e-25	5.98126e-25
1137.2	8.48043e-25	6.06668e-25
1137.3	8.08747e-25	6.04744e-25
1137.4	8.336319999999997e-25	5.87832e-25
1137.5	7.817729999999999e-25	6.15902e-25
1137.6	8.21529e-25	5.84369e-25
1137.7	8.41345e-25	5.86061e-25
1137.8	8.49632e-25	6.4258e-25
1137.9	7.978719999999999e-25	6.10123e-25
1138.0	8.28733e-25	6.33402e-25
1138.1	8.1445e-25	6.48351e-25
1138.2	8.208109999999999e-25	6.07419e-25
1138.3	8.747479999999998e-25	6.31185e-25
1138.4	7.82666e-25	6.00126e-25
1138.5	8.15138e-25	6.34001e-25
1138.6	8.14598e-25	6.13353e-25
1138.7	8.11349e-25	6.28665e-25
1138.8	7.7142499999999995e-25	5.89441e-25
1138.9	8.04115e-25	6.15258e-25
1139.0	8.433349999999998e-25	6.3262e-25
1139.1	7.83283e-25	5.93295e-25
1139.2	8.18423e-25	6.29375e-25
1139.3	8.15708e-25	6.20269e-25
1139.4	8.284929999999998e-25	6.22292e-25
1139.5	8.29263e-25	6.51842e-25
1139.6	8.237019999999999e-25	6.0864199999999995e-25
1139.7	7.92837e-25	6.21517e-25
1139.8	8.227869999999998e-25	6.1538e-25
1139.9	7.95399e-25	6.20621e-25
1140.0	8.04773e-25	6.17387e-25
1140.1	7.931739999999998e-25	6.02459e-25
1140.2	8.28857e-25	6.06126e-25
1140.3	7.88504e-25	6.09669e-25
1140.4	8.09593e-25	6.14368e-25
1140.5	8.24205e-25	6.20401e-25
1140.6	8.47168e-25	5.8863699999999995e-25
1140.7	8.368929999999998e-25	6.27584e-25
1140.8	8.112049999999999e-25	6.40189e-25
1140.9	7.85099e-25	6.20699e-25
1141.0	8.34701e-25	6.07945e-25
1141.1	7.88856e-25	6.16654e-25
1141.2	8.39549e-25	6.22887e-25
1141.3	8.23643e-25	6.35032e-25
1141.4	8.15046e-25	6.24703e-25
1141.5	8.259829999999999e-25	6.16945e-25
1141.6	8.10427e-25	6.09918e-25
1141.7	8.377569999999998e-25	6.19396e-25
1141.8	8.36211e-25	6.21044e-25
1141.9	8.11751e-25	6.1004e-25
1142.0	8.214169999999999e-25	6.28524e-25
1142.1	7.94099e-25	6.26432e-25
1142.2	8.49375e-25	6.16541e-25
1142.3	8.53097e-25	6.24511e-25
1142.4	8.53699e-25	6.04798e-25
1142.5	8.168149999999998e-25	6.06574e-25
1142.6	8.43004e-25	6.13843e-25
1142.7	8.5116e-25	6.01268e-25
1142.8	7.961699999999999e-25	6.33884e-25
1142.9	8.85747e-25	6.21691e-25
1143.0	8.038969999999999e-25	6.19466e-25
1143.1	9.04318e-25	6.03697e-25
1143.2	8.1335e-25	6.61477e-25
1143.3	8.53088e-25	6.77235e-25
1143.4	8.841829999999998e-25	6.23704e-25
1143.5	9.10863e-25	6.24128e-25
1143.6	9.030429999999999e-25	6.26277e-25
1143.7	8.52318e-25	6.04207e-25
1143.8	8.184999999999998e-25	6.46135e-25
1143.9	8.666609999999998e-25	6.30683e-25
1144.0	8.55442e-25	6.39902e-25
1144.1	8.513009999999998e-25	5.89461e-25
1144.2	8.69292e-25	5.99557e-25
1144.3	8.63092e-25	7.05544e-25
1144.4	8.61803e-25	6.31252e-25
1144.5	8.69449e-25	6.18405e-25
1144.6	8.50103e-25	6.31086e-25
1144.7	8.66484e-25	6.2390699999999995e-25
1144.8	8.35548e-25	6.11859e-25
1144.9	8.20721e-25	5.86806e-25
1145.0	8.24365e-25	6.25165e-25
1145.1	8.478789999999998e-25	6.14781e-25
1145.2	8.57817e-25	6.3491e-25
1145.3	8.365989999999998e-25	6.25365e-25
1145.4	8.565279999999998e-25	5.97621e-25
1145.5	8.97747e-25	6.23627e-25
1145.6	8.634489999999998e-25	6.63489e-25
1145.7	8.863449999999998e-25	6.52448e-25
1145.8	8.249869999999999e-25	6.23011e-25
1145.9	8.44904e-25	6.22279e-25
1146.0	8.242679999999999e-25	6.20361e-25
1146.1	8.337909999999998e-25	6.08886e-25
1146.2	8.33775e-25	5.99604e-25
1146.3	9.77874e-25	6.1317999999999995e-25
1146.4	8.695739999999998e-25	6.18143e-25
1146.5	8.55481e-25	5.79289e-25
1146.6	8.75953e-25	6.24542e-25
1146.7	8.25776e-25	6.1044e-25
1146.8	8.715179999999998e-25	6.10453e-25
1146.9	8.8149e-25	6.00455e-25
1147.0	8.13884e-25	5.89208e-25
1147.1	8.60495e-25	6.0715699999999995e-25
1147.2	8.13991e-25	6.26061e-25
1147.3	8.32779e-25	5.98107e-25
1147.4	9.31235e-25	6.05351e-25
1147.5	8.32208e-25	6.03408e-25
1147.6	8.65206e-25	6.22179e-25
1147.7	8.73734e-25	5.99664e-25
1147.8	8.26467e-25	6.00198e-25
1147.9	8.470519999999998e-25	6.40601e-25
1148.0	8.45745e-25	6.25139e-25
1148.1	8.20541e-25	6.07859e-25
1148.2	8.34887e-25	6.22501e-25
1148.3	8.3406e-25	6.11906e-25
1148.4	8.55024e-25	6.9985099999999995e-25
1148.5	8.48287e-25	6.21473e-25
1148.6	8.09792e-25	6.1536e-25
1148.7	8.75716e-25	6.0843e-25
1148.8	8.17387e-25	6.67374e-25
1148.9	8.41589e-25	6.2318999999999995e-25
1149.0	8.36163e-25	6.05992e-25
1149.1	8.23537e-25	6.66046e-25
1149.2	8.59686e-25	6.53635e-25
1149.3	8.59172e-25	6.49417e-25
1149.4	8.082499999999999e-25	6.20957e-25
1149.5	8.733439999999998e-25	6.25377e-25
1149.6	8.06956e-25	6.60926e-25
1149.7	8.388359999999997e-25	6.10107e-25
1149.8	8.40306e-25	6.34294e-25
1149.9	8.48753e-25	6.0879099999999995e-25
1150.0	8.24356e-25	6.40355e-25
1150.1	8.18522e-25	6.0522099999999995e-25
1150.2	8.31657e-25	6.21786e-25
1150.3	8.1315199999999995e-25	6.32833e-25
1150.4	8.04149e-25	6.26815e-25
1150.5	8.13391e-25	6.22826e-25
1150.6	8.17401e-25	6.19854e-25
1150.7	8.319869999999998e-25	6.11408e-25
1150.8	8.0130599999999995e-25	6.03285e-25
1150.9	8.223209999999998e-25	6.16094e-25
1151.0	8.49876e-25	6.15735e-25
1151.1	8.2118e-25	6.39819e-25
1151.2	8.274319999999998e-25	6.2718e-25
1151.3	8.139619999999998e-25	6.37214e-25
1151.4	8.289639999999998e-25	5.94749e-25
1151.5	8.118689999999999e-25	6.36202e-25
1151.6	7.65286e-25	6.03917e-25
1151.7	8.052519999999998e-25	6.485e-25
1151.8	8.26828e-25	6.31209e-25
1151.9	7.99685e-25	6.67886e-25
1152.0	7.847279999999999e-25	6.1505e-25
1152.1	8.28452e-25	6.04977e-25
1152.2	8.723739999999998e-25	6.09366e-25
1152.3	7.90607e-25	6.77543e-25
1152.4	7.50369e-25	6.04492e-25
1152.5	8.25963e-25	6.29234e-25
1152.6	8.40409e-25	6.1501e-25
1152.7	7.83648e-25	6.41429e-25
1152.8	8.098e-25	6.2635e-25
1152.9		
1153.0		
1153.1		
1153.2		
1153.3		
1153.4		
1153.5		
1153.6		
1153.7		
1153.8		
1153.9		
1154.0		
1154.1	8.2611499999999995e-25	5.82762e-25
1154.2	8.4442e-25	6.00127e-25
1154.3	8.36071e-25	6.58069e-25
1154.4	8.71013e-25	5.9949e-25
1154.5	8.06219e-25	5.98452e-25
1154.6	8.040309999999999e-25	6.50129e-25
1154.7	8.2118e-25	6.17724e-25
1154.8	7.882789999999999e-25	6.10396e-25
1154.9	7.94024e-25	6.40915e-25
1155.0	8.19178e-25	5.91821e-25
1155.1	8.257679999999999e-25	6.01565e-25
1155.2	7.86285e-25	5.99038e-25
1155.3	8.37405e-25	5.9375e-25
1155.4	8.15185e-25	6.22279e-25
1155.5	8.01851e-25	6.342e-25
1155.6	8.47798e-25	6.15706e-25
1155.7	8.635289999999998e-25	6.64064e-25
1155.8	7.93124e-25	6.24786e-25
1155.9	8.05677e-25	6.00946e-25
1156.0	8.968589999999998e-25	6.33026e-25
1156.1	8.22235e-25	6.53009e-25
1156.2	8.08117e-25	6.57704e-25
1156.3	8.43179e-25	6.30836e-25
1156.4	8.17336e-25	6.61178e-25
1156.5	8.7279e-25	6.11303e-25
1156.6	8.2042e-25	6.58124e-25
1156.7	7.94056e-25	6.14874e-25
1156.8	8.351269999999998e-25	6.05878e-25
1156.9	8.303939999999997e-25	6.28443e-25
1157.0	8.645209999999998e-25	8.891489999999998e-25
1157.1	7.8294e-25	7.18649e-25
1157.2	8.461839999999998e-25	6.10801e-25
1157.3	8.14389e-25	6.08849e-25
1157.4	8.06104e-25	6.1843e-25
1157.5	8.56744e-25	6.88034e-25
1157.6	8.033159999999998e-25	6.02762e-25
1157.7	8.171489999999998e-25	6.29395e-25
1157.8	8.16016e-25	5.78729e-25
1157.9	8.279379999999998e-25	6.21627e-25
1158.0	8.127899999999999e-25	6.34065e-25
1158.1	8.72403e-25	6.01765e-25
1158.2	8.0560999999999995e-25	6.02291e-25
1158.3	9.13685e-25	6.12791e-25
1158.4	8.64346e-25	6.1482e-25
1158.5	8.32005e-25	6.16712e-25
1158.6	8.16783e-25	6.42864e-25
1158.7	7.816619999999998e-25	6.06399e-25
1158.8	8.1415199999999995e-25	6.19792e-25
1158.9	8.31721e-25	6.64385e-25
1159.0	8.33782e-25	6.40909e-25
1159.1	8.61069e-25	6.38702e-25
1159.2	8.183919999999999e-25	6.28193e-25
1159.3	8.16372e-25	6.35488e-25
1159.4	8.211509999999998e-25	6.1564e-25
1159.5	8.02409e-25	6.23838e-25
1159.6	7.994139999999998e-25	6.50526e-25
1159.7	7.977059999999999e-25	6.26713e-25
1159.8	7.79276e-25	6.35992e-25
1159.9	7.887449999999999e-25	6.0906e-25
1160.0	8.319529999999998e-25	6.07984e-25
1160.1	8.103859999999999e-25	6.14365e-25
1160.2	8.288549999999998e-25	6.19682e-25
1160.3	8.33309e-25	6.43567e-25
1160.4	8.5077e-25	6.28283e-25
1160.5	9.48573e-25	6.0892499999999995e-25
1160.6	8.989949999999998e-25	6.42272e-25
1160.7	8.34139e-25	6.2345e-25
1160.8	9.81317e-25	6.14788e-25
1160.9	9.33823e-25	6.09679e-25
1161.0	8.40836e-25	6.33336e-25
1161.1	8.544599999999998e-25	6.33789e-25
1161.2	7.91371e-25	6.47128e-25
1161.3	7.90235e-25	6.18191e-25
1161.4	8.21116e-25	6.50385e-25
1161.5	8.23865e-25	6.10548e-25
1161.6	7.92146e-25	6.05617e-25
1161.7	8.28495e-25	6.26129e-25
1161.8	8.05e-25	6.32705e-25
1161.9	7.98549e-25	6.11693e-25
1162.0	8.114879999999999e-25	6.32104e-25
1162.1	8.25141e-25	6.51496e-25
1162.2	8.01867e-25	6.84824e-25
1162.3	8.00698e-25	6.32162e-25
1162.4	7.8769199999999995e-25	6.2601e-25
1162.5	8.138789999999998e-25	6.08707e-25
1162.6	8.20842e-25	6.05768e-25
1162.7	8.28118e-25	5.92324e-25
1162.8	8.2224e-25	6.22892e-25
1162.9	8.36377e-25	6.08438e-25
1163.0	8.50136e-25	5.98667e-25
1163.1	8.31845e-25	7.52689e-25
1163.2	8.20391e-25	6.20979e-25
1163.3	8.259529999999999e-25	6.25418e-25
1163.4	8.43556e-25	6.24381e-25
1163.5	8.33062e-25	6.30409e-25
1163.6	8.15835e-25	6.33946e-25
1163.7	8.56277e-25	6.48887e-25
1163.8	8.26895e-25	6.29665e-25
1163.9	8.402139999999998e-25	6.28133e-25
1164.0	8.040839999999998e-25	6.41989e-25
1164.1	8.414179999999998e-25	5.98748e-25
1164.2	7.88505e-25	6.16208e-25
1164.3	8.965449999999997e-25	6.24372e-25
1164.4	7.92325e-25	6.57845e-25
1164.5	8.06764e-25	6.05176e-25
1164.6	8.1797299999999995e-25	6.0473e-25
1164.7	8.77621e-25	6.32424e-25
1164.8	8.23731e-25	6.04225e-25
1164.9	8.33326e-25	6.10576e-25
1165.0	8.25316e-25	6.10054e-25
1165.1	8.186959999999999e-25	6.36972e-25
1165.2	7.92307e-25	6.07224e-25
1165.3	9.03306e-25	6.31822e-25
1165.4	8.437879999999998e-25	6.17577e-25
1165.5	8.50081e-25	6.05543e-25
1165.6	8.60463e-25	6.19761e-25
1165.7	8.180769999999999e-25	6.39429e-25
1165.8	8.23331e-25	6.9683199999999995e-25
1165.9	7.83367e-25	6.82012e-25
1166.0	8.33375e-25	6.49184e-25
1166.1	8.04524e-25	6.61641e-25
1166.2	8.277039999999998e-25	6.14174e-25
1166.3	8.3126e-25	6.81094e-25
1166.4	8.10863e-25	6.3477e-25
1166.5	7.736349999999999e-25	5.97438e-25
1166.6	7.779009999999999e-25	6.08623e-25
1166.7	8.515509999999998e-25	6.34442e-25
1166.8	7.89935e-25	6.37266e-25
1166.9	8.14053e-25	6.33721e-25
1167.0	8.832239999999998e-25	6.1961e-25
1167.1	8.3614e-25	6.19253e-25
1167.2	8.33744e-25	6.44666e-25
1167.3	8.0427e-25	6.18123e-25
1167.4	8.693739999999998e-25	6.37975e-25
1167.5	8.45964e-25	6.08268e-25
1167.6	7.95316e-25	6.03128e-25
1167.7	8.45145e-25	6.5897e-25
1167.8	7.97016e-25	6.54963e-25
1167.9	8.280849999999998e-25	6.37163e-25
1168.0	7.874299999999999e-25	6.30145e-25
1168.1	8.38475e-25	5.99871e-25
1168.2	8.41442e-25	6.50236e-25
1168.3	8.36589e-25	6.30782e-25
1168.4	8.54057e-25	6.12874e-25
1168.5	1.00884e-24	6.18543e-25
1168.6	8.69259e-25	6.29538e-25
1168.7	8.51161e-25	6.35353e-25
1168.8	8.291679999999998e-25	6.69565e-25
1168.9	8.11612e-25	6.49002e-25
1169.0	8.254659999999999e-25	6.50827e-25
1169.1	8.40703e-25	6.15976e-25
1169.2	8.11695e-25	6.11238e-25
1169.3	8.75044e-25	6.15904e-25
1169.4	8.494409999999998e-25	6.22371e-25
1169.5	8.139109999999998e-25	6.4343e-25
1169.6	8.1898e-25	6.30131e-25
1169.7	8.32103e-25	6.48503e-25
1169.8	8.11955e-25	6.83732e-25
1169.9	9.20455e-25	6.44703e-25
1170.0	8.134749999999999e-25	6.34742e-25
1170.1	8.359079999999998e-25	6.21158e-25
1170.2	7.92593e-25	6.2483e-25
1170.3	8.40507e-25	6.23109e-25
1170.4	8.22142e-25	6.42275e-25
1170.5	8.36103e-25	6.71233e-25
1170.6	8.34856e-25	6.2582e-25
1170.7	7.96498e-25	6.29099e-25
1170.8	7.9539999999999995e-25	6.33495e-25
1170.9	8.1540299999999995e-25	6.77807e-25
1171.0	8.171939999999999e-25	6.02759e-25
1171.1	8.28184e-25	6.49949e-25
1171.2	8.071689999999999e-25	6.29899e-25
1171.3	8.50274e-25	6.09645e-25
1171.4	8.08293e-25	6.27598e-25
1171.5	8.6786e-25	6.14133e-25
1171.6	8.16161e-25	6.67328e-25
1171.7	8.04383e-25	6.29168e-25
1171.8	8.29475e-25	8.14467e-25
1171.9	8.113689999999999e-25	6.57598e-25
1172.0	8.196829999999998e-25	6.53126e-25
1172.1	8.31954e-25	6.59668e-25
1172.2	8.01219e-25	6.33644e-25
1172.3	8.2052599999999995e-25	6.7265699999999995e-25
1172.4	8.2347899999999995e-25	6.50202e-25
1172.5	8.97773e-25	6.93236e-25
1172.6	8.369989999999998e-25	5.99264e-25
1172.7	7.99299e-25	6.74034e-25
1172.8	7.94944e-25	6.40854e-25
1172.9	8.078369999999998e-25	6.30922e-25
1173.0	8.08838e-25	7.13774e-25
1173.1	8.265849999999999e-25	6.49185e-25
1173.2	8.14901e-25	6.2647699999999995e-25
1173.3	8.474899999999998e-25	5.98631e-25
1173.4	9.15201e-25	6.23298e-25
1173.5	8.950689999999999e-25	6.01899e-25
1173.6	8.46945e-25	6.08033e-25
1173.7	8.017929999999999e-25	6.22471e-25
1173.8	8.14949e-25	6.41836e-25
1173.9	8.806469999999998e-25	6.22058e-25
1174.0	8.084819999999999e-25	6.32899e-25
1174.1	8.1353e-25	6.41827e-25
1174.2	8.479049999999998e-25	6.4175899999999995e-25
1174.3	8.51561e-25	6.3377e-25
1174.4	8.006079999999999e-25	6.14e-25
1174.5	8.33773e-25	6.4869899999999995e-25
1174.6	8.51034e-25	6.72922e-25
1174.7	8.27702e-25	6.05756e-25
1174.8	8.108729999999999e-25	6.45171e-25
1174.9	8.298209999999998e-25	6.66837e-25
1175.0	8.769139999999998e-25	6.37183e-25
1175.1	8.188469999999999e-25	6.38149e-25
1175.2	8.451009999999998e-25	6.40324e-25
1175.3	8.49613e-25	6.50742e-25
1175.4	8.24799e-25	6.36167e-25
1175.5	8.43122e-25	6.90241e-25
1175.6	8.20059e-25	6.31154e-25
1175.7	8.76368e-25	6.7369e-25
1175.8	8.281529999999998e-25	6.96121e-25
1175.9	8.10257e-25	6.36217e-25
1176.0	8.299529999999998e-25	6.06442e-25
1176.1	8.26041e-25	6.3228299999999995e-25
1176.2	8.65069e-25	6.28968e-25
1176.3	7.99134e-25	6.25812e-25
1176.4	8.31758e-25	6.41457e-25
1176.5	7.842749999999999e-25	6.3029e-25
1176.6	8.21176e-25	6.4967e-25
1176.7	8.03209e-25	6.38713e-25
1176.8	8.58997e-25	6.40747e-25
1176.9	8.29857e-25	6.33379e-25
1177.0	8.153939999999999e-25	6.60056e-25
1177.1	8.1607099999999995e-25	6.72524e-25
1177.2	8.542789999999998e-25	6.63373e-25
1177.3	7.99394e-25	6.43265e-25
1177.4	8.462219999999998e-25	6.42598e-25
1177.5	8.71659e-25	6.7455899999999995e-25
1177.6	8.76828e-25	6.21966e-25
1177.7	8.21876e-25	6.1612e-25
1177.8	8.30716e-25	6.36089e-25
1177.9	8.00837e-25	6.19387e-25
1178.0	8.1627e-25	6.21444e-25
1178.1	8.08998e-25	6.06871e-25
1178.2	8.666949999999998e-25	6.33229e-25
1178.3	8.761819999999998e-25	6.24386e-25
1178.4	8.102749999999998e-25	6.69024e-25
1178.5	7.98741e-25	6.21816e-25
1178.6	8.24578e-25	6.53439e-25
1178.7	8.840579999999998e-25	6.20842e-25
1178.8	8.30601e-25	6.1258e-25
1178.9	8.25225e-25	6.33756e-25
1179.0	8.24609e-25	6.18729e-25
1179.1	8.69667e-25	6.61945e-25
1179.2	8.54344e-25	6.58222e-25
1179.3	8.742799999999998e-25	6.37933e-25
1179.4	8.39503e-25	6.82758e-25
1179.5	8.860959999999998e-25	6.28598e-25
1179.6	8.32898e-25	6.33451e-25
1179.7	8.713329999999998e-25	6.28173e-25
1179.8	7.960739999999999e-25	6.21573e-25
1179.9	8.9126e-25	6.22015e-25
1180.0	8.289669999999999e-25	6.2442e-25
1180.1	8.00832e-25	6.44806e-25
1180.2	8.361349999999998e-25	6.60914e-25
1180.3	8.26396e-25	6.35839e-25
1180.4	8.04655e-25	6.56336e-25
1180.5	8.01909e-25	6.37737e-25
1180.6	8.144579999999999e-25	6.47663e-25
1180.7	8.435949999999998e-25	6.33718e-25
1180.8	7.89559e-25	6.81042e-25
1180.9	7.94935e-25	6.3163e-25
1181.0	8.41441e-25	6.22646e-25
1181.1	8.76776e-25	6.10706e-25
1181.2	8.3286e-25	7.0767599999999995e-25
1181.3	7.979209999999999e-25	6.14608e-25
1181.4	7.98447e-25	6.0639e-25
1181.5	9.07417e-25	6.43512e-25
1181.6	8.23493e-25	6.4412e-25
1181.7	8.22367e-25	6.49187e-25
1181.8	8.245209999999998e-25	6.47199e-25
1181.9	8.35442e-25	6.02176e-25
1182.0	8.16208e-25	6.8901e-25
1182.1	8.00558e-25	6.63633e-25
1182.2	8.25629e-25	6.79076e-25
1182.3	8.32556e-25	6.26984e-25
1182.4	7.97698e-25	6.6498299999999995e-25
1182.5	9.00382e-25	6.13092e-25
1182.6	8.41895e-25	6.57101e-25
1182.7	8.1674e-25	6.33382e-25
1182.8	7.90558e-25	6.18653e-25
1182.9	7.994629999999998e-25	6.33393e-25
1183.0	8.18078e-25	6.19655e-25
1183.1	8.303679999999998e-25	6.25787e-25
1183.2	8.68773e-25	6.48444e-25
1183.3	8.413799999999998e-25	6.14139e-25
1183.4	8.17955e-25	6.32292e-25
1183.5	8.23952e-25	6.29984e-25
1183.6	8.2631e-25	6.66758e-25
1183.7	8.539239999999998e-25	6.26833e-25
1183.8	9.455e-25	6.55715e-25
1183.9	8.52755e-25	6.64423e-25
1184.0	8.09151e-25	6.32168e-25
1184.1	8.384099999999998e-25	6.12254e-25
1184.2	9.28193e-25	6.44048e-25
1184.3	7.791199999999999e-25	6.41294e-25
1184.4	8.62756e-25	6.35694e-25
1184.5	8.280769999999998e-25	6.30521e-25
1184.6	8.340729999999999e-25	6.23309e-25
1184.7	8.35562e-25	6.62831e-25
1184.8	8.400059999999998e-25	6.19762e-25
1184.9	7.937249999999998e-25	6.37587e-25
1185.0	8.318509999999998e-25	6.3311e-25
1185.1	8.360999999999997e-25	6.47146e-25
1185.2	8.23448e-25	6.10433e-25
1185.3	8.50382e-25	6.37909e-25
1185.4	9.15799e-25	6.50112e-25
1185.5	8.11623e-25	6.46093e-25
1185.6	8.578149999999998e-25	6.42579e-25
1185.7	8.65354e-25	6.79701e-25
1185.8	8.24169e-25	7.02761e-25
1185.9	8.78965e-25	6.27032e-25
1186.0	8.243149999999999e-25	6.31576e-25
1186.1	8.74062e-25	6.37197e-25
1186.2	8.095539999999999e-25	6.28524e-25
1186.3	9.12446e-25	6.58971e-25
1186.4	8.53055e-25	6.3039e-25
1186.5	8.55157e-25	6.73336e-25
1186.6	8.271359999999999e-25	6.1136099999999995e-25
1186.7	8.16506e-25	6.54441e-25
1186.8	8.35566e-25	6.13882e-25
1186.9	8.33095e-25	6.2875e-25
1187.0	8.29879e-25	6.44475e-25
1187.1	8.46434e-25	6.64597e-25
1187.2	9.10852e-25	6.92988e-25
1187.3	8.4344e-25	6.30375e-25
1187.4	8.57431e-25	6.27324e-25
1187.5	7.91014e-25	6.62271e-25
1187.6	8.40562e-25	6.383e-25
1187.7	8.31706e-25	6.2674299999999995e-25
1187.8	9.11282e-25	6.3585e-25
1187.9	8.20676e-25	6.5213e-25
1188.0	8.49839e-25	6.56216e-25
1188.1	8.34397e-25	6.3025e-25
1188.2	8.5882e-25	6.61244e-25
1188.3	8.59846e-25	6.32282e-25
1188.4	8.455389999999998e-25	6.4933299999999995e-25
1188.5	8.54564e-25	6.50448e-25
1188.6	8.15569e-25	6.3237e-25
1188.7	8.29713e-25	6.40411e-25
1188.8	8.16608e-25	6.49286e-25
1188.9	8.92044e-25	6.23319e-25
1189.0	9.17039e-25	6.92718e-25
1189.1	8.8289e-25	6.78282e-25
1189.2	7.99502e-25	6.41824e-25
1189.3	8.2232799999999995e-25	6.67607e-25
1189.4	8.340969999999998e-25	6.34261e-25
1189.5	9.21248e-25	6.07535e-25
1189.6	8.282619999999998e-25	6.39011e-25
1189.7	8.628339999999998e-25	6.37832e-25
1189.8	8.24976e-25	6.70128e-25
1189.9	8.59269e-25	6.26271e-25
1190.0	8.64852e-25	6.44021e-25
1190.1	8.71666e-25	6.37396e-25
1190.2	8.960399999999998e-25	6.35908e-25
1190.3	8.65254e-25	6.43436e-25
1190.4	8.55013e-25	6.36744e-25
1190.5	8.084879999999998e-25	6.53092e-25
1190.6	8.328629999999998e-25	6.41794e-25
1190.7	8.54051e-25	6.26404e-25
1190.8	8.46868e-25	6.45456e-25
1190.9	8.52669e-25	6.247e-25
1191.0	8.42529e-25	6.50262e-25
1191.1	8.18763e-25	6.8239e-25
1191.2	8.467729999999998e-25	6.76685e-25
1191.3	8.17386e-25	6.68035e-25
1191.4	8.24088e-25	6.2489e-25
1191.5	8.2148e-25	6.50421e-25
1191.6	8.37171e-25	6.44872e-25
1191.7	8.21692e-25	6.35291e-25
1191.8	9.12597e-25	6.87324e-25
1191.9	8.294249999999998e-25	6.59246e-25
1192.0	8.86331e-25	6.42513e-25
1192.1	8.63156e-25	6.6925299999999995e-25
1192.2	8.7093e-25	6.16648e-25
1192.3	8.48462e-25	6.33591e-25
1192.4	8.21822e-25	6.28795e-25
1192.5	8.74417e-25	6.15286e-25
1192.6	8.44636e-25	6.70896e-25
1192.7	8.66545e-25	6.4669e-25
1192.8	8.52209e-25	6.32606e-25
1192.9	8.73972e-25	6.42747e-25
1193.0	8.16821e-25	6.61782e-25
1193.1	8.16363e-25	6.47626e-25
1193.2	8.412059999999997e-25	6.32793e-25
1193.3	8.64022e-25	6.23483e-25
1193.4	8.36471e-25	6.42918e-25
1193.5	8.747669999999998e-25	6.30134e-25
1193.6	8.22561e-25	6.22908e-25
1193.7	8.207189999999998e-25	6.7569e-25
1193.8	8.55399e-25	6.3416e-25
1193.9	8.774339999999999e-25	6.42834e-25
1194.0	8.236639999999999e-25	6.87714e-25
1194.1	8.53168e-25	6.3530199999999995e-25
1194.2	8.429419999999997e-25	6.37067e-25
1194.3	8.4384e-25	6.17045e-25
1194.4	8.570339999999998e-25	6.14612e-25
1194.5	8.21329e-25	6.37973e-25
1194.6	8.82585e-25	6.79386e-25
1194.7	8.47115e-25	6.6798499999999995e-25
1194.8	8.1405199999999995e-25	6.0901e-25
1194.9	8.67934e-25	6.77816e-25
1195.0	8.6393e-25	6.3234e-25
1195.1	8.45874e-25	6.48054e-25
1195.2	8.29188e-25	6.75174e-25
1195.3	8.29887e-25	6.68394e-25
1195.4	8.475869999999999e-25	6.57102e-25
1195.5	8.40035e-25	6.45416e-25
1195.6	8.63788e-25	6.66065e-25
1195.7	9.02285e-25	6.48262e-25
1195.8	7.95354e-25	6.65125e-25
1195.9	8.31136e-25	6.55559e-25
1196.0	8.480139999999997e-25	6.57526e-25
1196.1	8.83301e-25	6.25589e-25
1196.2	8.30015e-25	6.44959e-25
1196.3	8.329979999999997e-25	6.29228e-25
1196.4	8.187319999999998e-25	6.26788e-25
1196.5	8.59738e-25	6.45699e-25
1196.6	8.23542e-25	6.36654e-25
1196.7	8.25509e-25	6.57246e-25
1196.8	8.51519e-25	6.3511e-25
1196.9	8.97282e-25	6.53236e-25
1197.0	8.27501e-25	6.4120799999999995e-25
1197.1	8.69307e-25	6.62599e-25
1197.2	8.265169999999999e-25	7.0056e-25
1197.3	8.41081e-25	6.32357e-25
1197.4	8.56689e-25	6.38035e-25
1197.5	8.281789999999998e-25	6.32116e-25
1197.6	8.80041e-25	6.48945e-25
1197.7	8.69874e-25	6.51323e-25
1197.8	8.4157e-25	6.65267e-25
1197.9	8.97132e-25	6.21391e-25
1198.0	8.92029e-25	6.78482e-25
1198.1	8.37528e-25	6.52278e-25
1198.2	8.23122e-25	6.96091e-25
1198.3	8.745329999999998e-25	6.42835e-25
1198.4	1.11482e-24	6.48005e-25
1198.5	1.00276e-24	6.52077e-25
1198.6	8.92418e-25	6.54836e-25
1198.7	8.15612e-25	6.83774e-25
1198.8	8.1643899999999995e-25	6.44505e-25
1198.9	8.40748e-25	6.18389e-25
1199.0	1.39064e-24	6.38139e-25
1199.1	9.53137e-25	6.39816e-25
1199.2	8.17886e-25	6.50516e-25
1199.3	8.26982e-25	6.61852e-25
1199.4	8.50704e-25	6.33461e-25
1199.5	8.95396e-25	6.38312e-25
1199.6	8.735219999999998e-25	6.52891e-25
1199.7	8.668379999999998e-25	6.30652e-25
1199.8	8.34288e-25	6.50717e-25
1199.9	8.48287e-25	6.67922e-25
1200.0	8.70464e-25	6.43045e-25
1200.1	8.397389999999998e-25	6.69079e-25
1200.2	8.343559999999999e-25	6.38161e-25
1200.3	8.38792e-25	6.38443e-25
1200.4	8.24828e-25	6.36907e-25
1200.5	8.57501e-25	6.31796e-25
1200.6	8.26016e-25	6.19766e-25
1200.7	8.309459999999998e-25	6.22825e-25
1200.8	8.39285e-25	6.90155e-25
1200.9	8.40782e-25	6.59236e-25
1201.0	8.75251e-25	6.71763e-25
1201.1	8.86135e-25	6.51485e-25
1201.2	9.03151e-25	6.49817e-25
1201.3	9.01022e-25	6.40863e-25
1201.4	8.31906e-25	6.7479299999999995e-25
1201.5	8.23063e-25	6.84836e-25
1201.6	8.83649e-25	6.72979e-25
1201.7	8.4365e-25	6.60172e-25
1201.8	8.816429999999998e-25	6.74019e-25
1201.9	8.86833e-25	6.40452e-25
1202.0	8.193339999999998e-25	6.53533e-25
1202.1	8.35656e-25	6.24278e-25
1202.2	8.43114e-25	6.7734599999999995e-25
1202.3	8.383379999999998e-25	7.22935e-25
1202.4	8.47976e-25	6.34059e-25
1202.5	8.03745e-25	6.2422399999999995e-25
1202.6	8.38956e-25	6.41665e-25
1202.7	8.467389999999998e-25	6.59867e-25
1202.8	8.35631e-25	6.25701e-25
1202.9	8.466029999999998e-25	6.39573e-25
1203.0	8.264719999999999e-25	6.58497e-25
1203.1	8.4811e-25	6.19653e-25
1203.2	8.42889e-25	6.7023799999999995e-25
1203.3	8.199449999999999e-25	6.21967e-25
1203.4	8.53429e-25	6.63307e-25
1203.5	9.331900000000002e-25	6.28551e-25
1203.6	8.829899999999998e-25	6.6368e-25
1203.7	8.36911e-25	7.26769e-25
1203.8	8.32299e-25	6.2432e-25
1203.9	9.55984e-25	6.28076e-25
1204.0	8.87674e-25	6.3356e-25
1204.1	8.59667e-25	6.54165e-25
1204.2	8.19127e-25	6.32998e-25
1204.3	8.36431e-25	6.6646799999999995e-25
1204.4	8.55432e-25	6.69534e-25
1204.5	8.57531e-25	6.40965e-25
1204.6	9.41277e-25	6.36831e-25
1204.7	8.31316e-25	6.5744e-25
1204.8	8.45279e-25	6.86877e-25
1204.9	8.94226e-25	6.24598e-25
1205.0	8.37869e-25	6.54221e-25
1205.1	8.42938e-25	6.51245e-25
1205.2	8.8075e-25	6.74347e-25
1205.3	8.01817e-25	6.6444e-25
1205.4	8.44496e-25	6.17168e-25
1205.5	8.73458e-25	6.44568e-25
1205.6	8.28109e-25	6.41451e-25
1205.7	8.48166e-25	6.53885e-25
1205.8	8.93136e-25	6.87659e-25
1205.9	8.167409999999999e-25	6.48054e-25
1206.0	8.32683e-25	6.65196e-25
1206.1	8.84008e-25	6.391e-25
1206.2	8.52541e-25	6.53669e-25
1206.3	9.07342e-25	6.63594e-25
1206.4	8.34645e-25	6.35315e-25
1206.5	8.881829999999998e-25	6.39293e-25
1206.6	8.52844e-25	6.48166e-25
1206.7	8.509839999999998e-25	6.39071e-25
1206.8	8.459e-25	6.69655e-25
1206.9	8.8557e-25	6.71233e-25
1207.0	8.39113e-25	6.51581e-25
1207.1	7.95749e-25	6.44231e-25
1207.2	8.42718e-25	6.3138e-25
1207.3	8.386059999999998e-25	6.48808e-25
1207.4	8.32818e-25	6.56167e-25
1207.5	8.51141e-25	6.31689e-25
1207.6	8.88321e-25	6.28865e-25
1207.7	8.4042e-25	6.81566e-25
1207.8	8.64173e-25	6.58293e-25
1207.9	8.2212e-25	6.32635e-25
1208.0	8.3632e-25	6.65535e-25
1208.1	8.895869999999998e-25	6.41163e-25
1208.2	8.398519999999998e-25	6.85699e-25
1208.3	8.07358e-25	6.7917999999999995e-25
1208.4	8.468259999999998e-25	6.30478e-25
1208.5	9.05535e-25	6.6592e-25
1208.6	8.488819999999998e-25	6.72766e-25
1208.7	8.49205e-25	6.48224e-25
1208.8	8.64398e-25	6.39672e-25
1208.9	8.4009e-25	6.70573e-25
1209.0	9.26419e-25	6.30406e-25
1209.1	1.00435e-24	6.81915e-25
1209.2	8.95009e-25	6.28305e-25
1209.3	8.51624e-25	6.63052e-25
1209.4	8.48259e-25	6.42115e-25
1209.5	8.5825e-25	6.42006e-25
1209.6	8.551089999999998e-25	6.49949e-25
1209.7	8.46998e-25	6.69486e-25
1209.8	8.675729999999999e-25	6.4525e-25
1209.9	8.80577e-25	6.5972e-25
1210.0	8.223169999999999e-25	6.56065e-25
1210.1	8.49756e-25	6.30089e-25
1210.2	8.28922e-25	6.56527e-25
1210.3	8.32818e-25	6.27749e-25
1210.4	8.51806e-25	6.59495e-25
1210.5	8.06819e-25	6.24918e-25
1210.6	8.395159999999998e-25	6.63574e-25
1210.7	8.200619999999999e-25	6.4944999999999995e-25
1210.8	8.31072e-25	6.8918e-25
1210.9	8.404209999999997e-25	6.70018e-25
1211.0	8.51081e-25	7.54455e-25
1211.1	8.43529e-25	6.63576e-25
1211.2	8.67596e-25	7.10373e-25
1211.3	9.01482e-25	6.3611899999999995e-25
1211.4	8.247059999999998e-25	6.64127e-25
1211.5	8.20138e-25	6.44765e-25
1211.6	8.74432e-25	6.34425e-25
1211.7	8.81607e-25	6.47592e-25
1211.8	8.55005e-25	6.60688e-25
1211.9	8.74592e-25	6.69991e-25
1212.0	9.15479e-25	6.39485e-25
1212.1	8.405499999999998e-25	6.4161e-25
1212.2	8.360399999999998e-25	6.39847e-25
1212.3	9.01868e-25	6.73659e-25
1212.4	8.744119999999998e-25	6.54888e-25
1212.5	8.463919999999998e-25	6.5929399999999995e-25
1212.6	8.88808e-25	6.476e-25
1212.7	8.91318e-25	6.69582e-25
1212.8	8.84074e-25	7.02844e-25
1212.9	8.8386e-25	6.52601e-25
1213.0	8.51582e-25	6.42777e-25
1213.1	8.76621e-25	6.30307e-25
1213.2	8.48054e-25	6.69289e-25
1213.3	8.7883e-25	6.68805e-25
1213.4	8.568259999999998e-25	6.5885999999999995e-25
1213.5	1.32176e-24	6.4845e-25
1213.6	9.657240000000002e-25	6.65642e-25
1213.7	8.42706e-25	6.63197e-25
1213.8	8.30227e-25	6.68371e-25
1213.9	8.759e-25	6.36797e-25
1214.0	8.58125e-25	6.21704e-25
1214.1	8.941419999999998e-25	6.4602e-25
1214.2	8.692569999999998e-25	6.72229e-25
1214.3	8.400929999999998e-25	7.05809e-25
1214.4	8.43681e-25	6.62146e-25
1214.5	8.36594e-25	6.39166e-25
1214.6	8.92882e-25	6.52221e-25
1214.7	8.515839999999997e-25	6.51967e-25
1214.8	8.27595e-25	6.64548e-25
1214.9	8.556559999999998e-25	6.32765e-25
1215.0	8.7472e-25	6.82257e-25
1215.1	8.76648e-25	6.39211e-25
1215.2	8.708529999999997e-25	6.35774e-25
1215.3	8.698649999999998e-25	6.83544e-25
1215.4	8.47719e-25	6.82697e-25
1215.5	8.147559999999999e-25	6.84225e-25
1215.6	8.74772e-25	6.40175e-25
1215.7	8.34875e-25	6.50561e-25
1215.8	8.606079999999998e-25	6.4048e-25
1215.9	8.37635e-25	6.60392e-25
1216.0	9.07675e-25	6.49122e-25
1216.1	8.5319e-25	6.72179e-25
1216.2	8.75116e-25	6.66429e-25
1216.3	8.49496e-25	6.74289e-25
1216.4	8.33186e-25	6.88752e-25
1216.5	8.400619999999999e-25	6.58923e-25
1216.6	8.528679999999998e-25	6.23153e-25
1216.7	8.49774e-25	6.86838e-25
1216.8	8.25269e-25	6.44003e-25
1216.9	8.45771e-25	6.50826e-25
1217.0	8.43562e-25	6.94084e-25
1217.1	8.63097e-25	7.01478e-25
1217.2	8.790799999999998e-25	6.76724e-25
1217.3	8.31575e-25	6.52659e-25
1217.4	9.155550000000002e-25	6.88346e-25
1217.5	8.40978e-25	6.43932e-25
1217.6	8.45355e-25	6.67409e-25
1217.7	8.56433e-25	7.05247e-25
1217.8	8.235529999999999e-25	6.58695e-25
1217.9	9.14818e-25	6.95237e-25
1218.0	8.84748e-25	6.47036e-25
1218.1	8.20205e-25	6.36324e-25
1218.2	8.94709e-25	6.62073e-25
1218.3	8.603989999999999e-25	7.27386e-25
1218.4	8.67658e-25	7.23707e-25
1218.5	8.91501e-25	6.55597e-25
1218.6	8.78607e-25	6.70735e-25
1218.7	8.67222e-25	6.57047e-25
1218.8	8.385229999999998e-25	6.85715e-25
1218.9	9.19043e-25	6.82644e-25
1219.0	8.53168e-25	6.65451e-25
1219.1	8.406249999999998e-25	6.78118e-25
1219.2	8.42834e-25	6.79059e-25
1219.3	8.84026e-25	6.35048e-25
1219.4	8.564069999999998e-25	6.79768e-25
1219.5	8.75104e-25	6.31507e-25
1219.6	8.64633e-25	6.8677099999999995e-25
1219.7	8.91117e-25	6.58932e-25
1219.8	8.112179999999999e-25	6.68087e-25
1219.9	8.52982e-25	6.66099e-25
1220.0	8.62605e-25	6.75756e-25
1220.1	8.438589999999997e-25	6.58567e-25
1220.2	8.81244e-25	6.72969e-25
1220.3	8.424029999999998e-25	6.52629e-25
1220.4	8.93427e-25	7.21573e-25
1220.5	8.58548e-25	6.93435e-25
1220.6	8.0966e-25	6.90213e-25
1220.7	9.02066e-25	6.56586e-25
1220.8	8.59024e-25	6.69438e-25
1220.9	8.94405e-25	6.24495e-25
1221.0	8.48552e-25	6.5291e-25
1221.1	8.525079999999999e-25	6.84368e-25
1221.2	8.48627e-25	6.40637e-25
1221.3	8.52684e-25	6.81792e-25
1221.4	8.08472e-25	6.90067e-25
1221.5	8.337339999999998e-25	6.51573e-25
1221.6	8.5982e-25	6.30316e-25
1221.7	8.74063e-25	6.4871e-25
1221.8	9.04953e-25	6.5750899999999995e-25
1221.9	8.54654e-25	6.75921e-25
1222.0	8.33728e-25	6.61529e-25
1222.1	8.290209999999998e-25	6.43885e-25
1222.2	8.628519999999999e-25	6.57537e-25
1222.3	9.41008e-25	6.58558e-25
1222.4	8.67187e-25	6.22758e-25
1222.5	9.01578e-25	6.64109e-25
1222.6	8.22092e-25	6.61316e-25
1222.7	8.593579999999997e-25	6.94621e-25
1222.8	8.551239999999998e-25	6.89854e-25
1222.9	8.632939999999997e-25	6.53718e-25
1223.0	8.06162e-25	6.62573e-25
1223.1	8.732049999999998e-25	6.49576e-25
1223.2	8.543959999999998e-25	6.33561e-25
1223.3	9.03001e-25	6.685e-25
1223.4	8.737329999999998e-25	6.69406e-25
1223.5	8.69255e-25	6.4853299999999995e-25
1223.6	9.1103e-25	6.42687e-25
1223.7	8.757409999999998e-25	6.47679e-25
1223.8	8.56096e-25	6.65786e-25
1223.9	8.459499999999998e-25	6.76392e-25
1224.0	8.65701e-25	6.46031e-25
1224.1	9.42487e-25	6.6167e-25
1224.2	8.526939999999998e-25	6.49568e-25
1224.3	8.582039999999998e-25	6.80291e-25
1224.4	8.48795e-25	6.6078e-25
1224.5	8.58871e-25	6.82942e-25
1224.6	8.87577e-25	6.81346e-25
1224.7	9.14873e-25	6.61354e-25
1224.8	8.40371e-25	6.62509e-25
1224.9	8.367989999999998e-25	6.55494e-25
1225.0	8.521499999999997e-25	6.8783e-25
1225.1	8.53726e-25	9.15158e-25
1225.2	8.42231e-25	7.228679999999998e-25
1225.3	8.430859999999998e-25	6.8046499999999995e-25
1225.4	8.567019999999998e-25	6.8062e-25
1225.5	8.89136e-25	6.55192e-25
1225.6	8.55225e-25	6.70827e-25
1225.7	8.34052e-25	6.58795e-25
1225.8	8.437689999999998e-25	6.88905e-25
1225.9	8.88714e-25	6.28957e-25
1226.0	8.51338e-25	6.37572e-25
1226.1	8.78202e-25	6.84948e-25
1226.2	8.63905e-25	6.49905e-25
1226.3	8.89661e-25	6.58068e-25
1226.4	8.47926e-25	6.88179e-25
1226.5	9.33703e-25	6.67752e-25
1226.6	8.8604e-25	6.64498e-25
1226.7	8.84686e-25	6.61374e-25
1226.8	9.25363e-25	6.71351e-25
1226.9	8.15229e-25	6.5042e-25
1227.0	8.45504e-25	6.69083e-25
1227.1	9.10528e-25	6.95273e-25
1227.2	9.49868e-25	6.77796e-25
1227.3	8.46575e-25	6.54955e-25
1227.4	8.993159999999998e-25	6.72687e-25
1227.5	8.561389999999997e-25	6.6859e-25
1227.6	9.18316e-25	6.94954e-25
1227.7	8.570629999999999e-25	6.75724e-25
1227.8	8.795179999999998e-25	7.15377e-25
1227.9	8.68131e-25	7.14245e-25
1228.0	8.661469999999997e-25	7.5876e-25
1228.1	8.48457e-25	6.78721e-25
1228.2	8.591999999999998e-25	6.79771e-25
1228.3	8.71799e-25	6.58425e-25
1228.4	8.43405e-25	6.58998e-25
1228.5	8.85226e-25	6.53108e-25
1228.6	8.313569999999998e-25	6.42829e-25
1228.7	8.6386e-25	6.70216e-25
1228.8	8.7456e-25	6.64151e-25
1228.9	8.92415e-25	6.62746e-25
1229.0	9.11729e-25	6.43206e-25
1229.1	9.01795e-25	7.02351e-25
1229.2	8.70583e-25	6.7688e-25
1229.3	9.27637e-25	6.74566e-25
1229.4	9.17213e-25	6.4070799999999995e-25
1229.5	8.583549999999998e-25	6.77702e-25
1229.6	8.21522e-25	6.82569e-25
1229.7	8.91408e-25	7.3493e-25
1229.8	8.469839999999998e-25	6.40116e-25
1229.9	8.40479e-25	6.91529e-25
1230.0	8.55746e-25	6.7877999999999995e-25
1230.1	9.192929999999999e-25	7.04869e-25
1230.2	8.22493e-25	9.17938e-25
1230.3	8.78625e-25	6.9073e-25
1230.4	8.66713e-25	7.11601e-25
1230.5	8.50908e-25	6.8453e-25
1230.6	8.54869e-25	6.48351e-25
1230.7	8.736079999999998e-25	6.31239e-25
1230.8	8.24069e-25	6.63738e-25
1230.9	8.33211e-25	6.74157e-25
1231.0	8.13748e-25	6.88619e-25
1231.1	8.2024e-25	6.60188e-25
1231.2	8.57984e-25	6.90149e-25
1231.3	8.421499999999998e-25	6.90086e-25
1231.4	8.36759e-25	6.57062e-25
1231.5	8.50466e-25	6.53209e-25
1231.6	8.59752e-25	6.78556e-25
1231.7	8.5662e-25	6.76087e-25
1231.8	8.83335e-25	6.86179e-25
1231.9	8.821369999999998e-25	6.69011e-25
1232.0	8.61695e-25	6.65725e-25
1232.1	8.380849999999997e-25	6.7398e-25
1232.2	8.82724e-25	6.77075e-25
1232.3	9.48104e-25	6.30128e-25
1232.4	8.6512e-25	6.61169e-25
1232.5	8.851669999999997e-25	6.41723e-25
1232.6	8.66224e-25	6.68294e-25
1232.7	8.82574e-25	6.71999e-25
1232.8	8.513649999999997e-25	6.37958e-25
1232.9	8.390369999999998e-25	6.69442e-25
1233.0	8.63263e-25	6.49476e-25
1233.1	8.38292e-25	7.01691e-25
1233.2	8.258379999999999e-25	6.67357e-25
1233.3	8.2396199999999995e-25	6.65334e-25
1233.4	8.634299999999998e-25	6.43551e-25
1233.5	8.69513e-25	6.50941e-25
1233.6	8.77036e-25	7.05266e-25
1233.7	8.689169999999997e-25	6.37829e-25
1233.8	8.32596e-25	6.4779e-25
1233.9	8.71622e-25	6.45198e-25
1234.0	8.76474e-25	6.57487e-25
1234.1	8.52379e-25	6.73106e-25
1234.2	8.304929999999998e-25	6.86242e-25
1234.3	8.676569999999998e-25	6.65076e-25
1234.4	8.7024e-25	6.59939e-25
1234.5	8.925419999999998e-25	7.270529999999999e-25
1234.6	8.49548e-25	6.7632699999999995e-25
1234.7	8.885489999999998e-25	6.7862e-25
1234.8	8.95143e-25	6.86199e-25
1234.9	8.604749999999997e-25	6.68303e-25
1235.0	8.25769e-25	6.62022e-25
1235.1	8.528979999999998e-25	6.63622e-25
1235.2	8.45868e-25	6.68889e-25
1235.3	8.9552e-25	6.73131e-25
1235.4	8.78157e-25	6.83143e-25
1235.5	8.40303e-25	6.5097e-25
1235.6	8.97788e-25	6.49608e-25
1235.7	8.696189999999997e-25	6.39042e-25
1235.8	8.814159999999998e-25	6.8842399999999995e-25
1235.9	8.604039999999998e-25	6.73077e-25
1236.0	8.703849999999997e-25	6.68393e-25
1236.1	8.51149e-25	6.83927e-25
1236.2	8.534369999999998e-25	6.39358e-25
1236.3	8.35008e-25	6.56085e-25
1236.4	8.4534e-25	6.73026e-25
1236.5	8.799789999999998e-25	6.84532e-25
1236.6	9.22001e-25	6.73263e-25
1236.7	8.769659999999999e-25	6.73086e-25
1236.8	9.12684e-25	6.92814e-25
1236.9	8.48008e-25	6.52246e-25
1237.0	8.13389e-25	7.07474e-25
1237.1	9.274179999999999e-25	6.58624e-25
1237.2	9.429830000000002e-25	6.60723e-25
1237.3	8.61335e-25	6.78616e-25
1237.4	8.98743e-25	6.56328e-25
1237.5	9.09823e-25	6.90311e-25
1237.6	8.40575e-25	6.53103e-25
1237.7	8.741709999999998e-25	6.51819e-25
1237.8	8.747029999999998e-25	6.47822e-25
1237.9	9.44482e-25	6.4602e-25
1238.0	8.90207e-25	6.50289e-25
1238.1	9.03018e-25	6.88062e-25
1238.2	8.83905e-25	6.77927e-25
1238.3	8.16221e-25	6.87266e-25
1238.4	8.65454e-25	6.58615e-25
1238.5	8.71195e-25	6.73227e-25
1238.6	8.49589e-25	6.96907e-25
1238.7	8.54786e-25	6.64405e-25
1238.8	8.95041e-25	6.6155e-25
1238.9	8.55734e-25	6.79892e-25
1239.0	8.540109999999998e-25	7.03663e-25
1239.1	8.95932e-25	6.34007e-25
1239.2	9.09035e-25	6.68761e-25
1239.3	8.8343e-25	6.71716e-25
1239.4	8.495129999999998e-25	6.80808e-25
1239.5	8.54406e-25	6.58398e-25
1239.6	8.83252e-25	6.55108e-25
1239.7	9.22642e-25	6.5949399999999995e-25
1239.8	9.38651e-25	6.72501e-25
1239.9	8.75436e-25	6.80874e-25
1240.0	8.55999e-25	6.60455e-25
1240.1	8.64484e-25	6.65723e-25
1240.2	8.68523e-25	6.51514e-25
1240.3	8.81517e-25	6.64184e-25
1240.4	9.16935e-25	6.82971e-25
1240.5	8.52605e-25	6.78272e-25
1240.6	8.758049999999998e-25	6.86778e-25
1240.7	8.75149e-25	6.74872e-25
1240.8	8.72338e-25	6.60666e-25
1240.9	8.969419999999998e-25	6.52282e-25
1241.0	8.80738e-25	6.69305e-25
1241.1	8.396819999999998e-25	6.67822e-25
1241.2	8.59277e-25	6.64748e-25
1241.3	8.413689999999998e-25	6.5422e-25
1241.4	9.25405e-25	7.09959e-25
1241.5	8.744569999999997e-25	6.49084e-25
1241.6	8.438289999999998e-25	6.683e-25
1241.7	8.57409e-25	6.5965999999999995e-25
1241.8	8.59859e-25	6.52361e-25
1241.9	8.42348e-25	6.3745e-25
1242.0	8.25867e-25	6.52284e-25
1242.1	9.53728e-25	6.68017e-25
1242.2	8.56131e-25	6.89461e-25
1242.3	8.60463e-25	6.66897e-25
1242.4	8.53467e-25	6.63459e-25
1242.5	8.870239999999998e-25	6.45105e-25
1242.6	8.30057e-25	6.89665e-25
1242.7	8.547319999999998e-25	6.81157e-25
1242.8	9.27638e-25	6.9845e-25
1242.9	8.785669999999998e-25	6.79517e-25
1243.0	8.62746e-25	6.67128e-25
1243.1	8.46489e-25	6.78262e-25
1243.2	8.89057e-25	6.5227e-25
1243.3	9.018260000000002e-25	6.63149e-25
1243.4	8.99173e-25	6.9281e-25
1243.5	9.00521e-25	6.8022e-25
1243.6	9.12913e-25	6.77613e-25
1243.7	8.94608e-25	6.88311e-25
1243.8	8.49746e-25	6.7753e-25
1243.9	9.27442e-25	6.99928e-25
1244.0	8.35526e-25	6.92221e-25
1244.1	8.51538e-25	6.91782e-25
1244.2	8.57712e-25	6.52781e-25
1244.3	8.759479999999998e-25	6.93559e-25
1244.4	9.32451e-25	6.81982e-25
1244.5	8.92599e-25	6.66009e-25
1244.6	8.24129e-25	6.78425e-25
1244.7	9.01143e-25	6.49839e-25
1244.8	8.693089999999999e-25	6.9293e-25
1244.9	8.5644e-25	6.73946e-25
1245.0	8.69395e-25	6.50813e-25
1245.1	8.95879e-25	6.88391e-25
1245.2	8.48148e-25	6.79439e-25
1245.3	8.56715e-25	7.21621e-25
1245.4	8.85297e-25	6.60053e-25
1245.5	8.77864e-25	6.85009e-25
1245.6	8.690159999999998e-25	6.91738e-25
1245.7	8.40053e-25	7.05043e-25
1245.8	9.76932e-25	6.51048e-25
1245.9	8.66684e-25	6.51858e-25
1246.0	8.82565e-25	6.71799e-25
1246.1	8.34445e-25	6.67018e-25
1246.2	9.39928e-25	6.82272e-25
1246.3	8.85297e-25	6.66774e-25
1246.4	8.56628e-25	6.56883e-25
1246.5	8.9836e-25	6.73773e-25
1246.6	9.090490000000002e-25	6.6081e-25
1246.7	9.21552e-25	6.82953e-25
1246.8	8.9418e-25	6.59637e-25
1246.9	8.47024e-25	6.62786e-25
1247.0	8.805069999999998e-25	7.05933e-25
1247.1	8.96419e-25	6.63303e-25
1247.2	8.97699e-25	6.8795599999999995e-25
1247.3	8.557279999999998e-25	6.75403e-25
1247.4	8.421949999999998e-25	6.48552e-25
1247.5	8.74638e-25	6.7177e-25
1247.6	8.26726e-25	6.71149e-25
1247.7	8.612609999999998e-25	6.60461e-25
1247.8	8.559469999999998e-25	6.77045e-25
1247.9	8.57934e-25	6.88164e-25
1248.0	8.51948e-25	6.95022e-25
1248.1	9.06416e-25	6.70488e-25
1248.2	8.73637e-25	6.999e-25
1248.3	8.56855e-25	6.77682e-25
1248.4	8.719709999999998e-25	6.5004e-25
1248.5	8.6404e-25	6.81122e-25
1248.6	8.892959999999998e-25	6.64764e-25
1248.7	8.29814e-25	6.59759e-25
1248.8	9.00896e-25	6.59363e-25
1248.9	8.67391e-25	6.55872e-25
1249.0	8.71542e-25	6.5893e-25
1249.1	9.13105e-25	6.67831e-25
1249.2	8.7492e-25	6.51787e-25
1249.3	8.744609999999998e-25	6.50841e-25
1249.4	8.71196e-25	6.7911e-25
1249.5	8.79595e-25	6.65062e-25
1249.6	8.60941e-25	6.6715099999999995e-25
1249.7	8.72326e-25	7.17173e-25
1249.8	8.62986e-25	6.59206e-25
1249.9	8.45323e-25	6.72847e-25
1250.0	8.33803e-25	6.97025e-25
1250.1	8.68198e-25	6.9641499999999995e-25
1250.2	8.927079999999998e-25	6.98039e-25
1250.3	8.76516e-25	6.66657e-25
1250.4	9.22538e-25	6.67471e-25
1250.5	9.17209e-25	6.73141e-25
1250.6	8.90449e-25	6.85523e-25
1250.7	8.76553e-25	6.59027e-25
1250.8	8.541389999999998e-25	6.80069e-25
1250.9	8.58901e-25	6.62728e-25
1251.0	9.04718e-25	6.60255e-25
1251.1	8.67349e-25	6.87001e-25
1251.2	8.97204e-25	6.68881e-25
1251.3	9.17716e-25	6.67822e-25
1251.4	8.60692e-25	6.70405e-25
1251.5	9.04603e-25	6.79023e-25
1251.6	9.03401e-25	6.68014e-25
1251.7	8.731929999999998e-25	6.99572e-25
1251.8	8.43402e-25	6.85931e-25
1251.9	8.269379999999999e-25	6.88375e-25
1252.0	8.70867e-25	6.49111e-25
1252.1	9.02634e-25	6.65054e-25
1252.2	8.85431e-25	6.74343e-25
1252.3	8.84565e-25	7.96715e-25
1252.4	9.02446e-25	6.75149e-25
1252.5	8.657849999999998e-25	7.00593e-25
1252.6	8.7332e-25	6.64056e-25
1252.7	8.69711e-25	6.51972e-25
1252.8	8.784949999999997e-25	7.248319999999999e-25
1252.9	9.18963e-25	7.05675e-25
1253.0	8.54959e-25	6.71779e-25
1253.1	8.62006e-25	6.68724e-25
1253.2	9.26165e-25	6.93692e-25
1253.3	9.21594e-25	6.99872e-25
1253.4	8.37007e-25	6.97697e-25
1253.5	9.13126e-25	6.5645e-25
1253.6	8.76467e-25	6.63845e-25
1253.7	9.16969e-25	6.78365e-25
1253.8	8.594749999999997e-25	6.84639e-25
1253.9	9.04287e-25	7.19854e-25
1254.0	8.98469e-25	6.89334e-25
1254.1	8.62897e-25	6.5759e-25
1254.2	8.867529999999998e-25	7.31492e-25
1254.3	9.00271e-25	6.68824e-25
1254.4	8.5962e-25	6.76866e-25
1254.5	8.55925e-25	6.84995e-25
1254.6	9.30863e-25	6.9534699999999995e-25
1254.7	9.4989e-25	6.92247e-25
1254.8	8.90374e-25	6.58505e-25
1254.9	9.05054e-25	6.72032e-25
1255.0	8.92103e-25	6.9302799999999995e-25
1255.1	8.86616e-25	6.86507e-25
1255.2	8.64232e-25	6.86942e-25
1255.3	8.684799999999998e-25	6.50409e-25
1255.4	8.91788e-25	6.67883e-25
1255.5	9.29226e-25	6.35718e-25
1255.6	8.85055e-25	6.95185e-25
1255.7	8.419719999999997e-25	6.66701e-25
1255.8	9.25193e-25	6.63511e-25
1255.9	8.89827e-25	6.84296e-25
1256.0	8.66579e-25	6.75559e-25
1256.1	8.61529e-25	6.68246e-25
1256.2	9.4752e-25	6.70083e-25
1256.3	8.88469e-25	6.53266e-25
1256.4	9.084659999999999e-25	6.8174999999999995e-25
1256.5	9.38793e-25	6.79698e-25
1256.6	9.19475e-25	6.64119e-25
1256.7	9.38743e-25	6.83089e-25
1256.8	8.99541e-25	6.88069e-25
1256.9	8.54439e-25	6.59097e-25
1257.0	8.61693e-25	6.64186e-25
1257.1	8.752949999999998e-25	6.64269e-25
1257.2	8.86838e-25	6.85598e-25
1257.3	8.87772e-25	6.8356899999999995e-25
1257.4	8.28026e-25	7.393839999999998e-25
1257.5	8.68983e-25	6.62902e-25
1257.6	8.88614e-25	6.4972e-25
1257.7	9.34524e-25	6.69769e-25
1257.8	8.44274e-25	6.66274e-25
1257.9	9.21034e-25	6.94999e-25
1258.0	9.34411e-25	7.22514e-25
1258.1	8.60526e-25	6.85043e-25
1258.2	8.47903e-25	6.70073e-25
1258.3	8.7618e-25	6.851e-25
1258.4	8.501729999999998e-25	6.54195e-25
1258.5	8.569889999999998e-25	6.65887e-25
1258.6	9.119360000000002e-25	6.5367099999999995e-25
1258.7	8.928499999999999e-25	6.84711e-25
1258.8	8.58507e-25	7.0893e-25
1258.9	8.724879999999998e-25	6.95839e-25
1259.0	8.97246e-25	6.99532e-25
1259.1	9.18712e-25	6.74853e-25
1259.2	9.11005e-25	6.7965e-25
1259.3	8.89788e-25	6.82633e-25
1259.4	8.807899999999998e-25	6.87774e-25
1259.5	8.88981e-25	6.46802e-25
1259.6	9.58861e-25	6.65326e-25
1259.7	8.87592e-25	6.68775e-25
1259.8	8.7235e-25	6.80395e-25
1259.9	8.613589999999998e-25	7.08648e-25
1260.0	8.543689999999997e-25	6.62695e-25
1260.1	8.804769999999998e-25	6.80956e-25
1260.2	8.79738e-25	6.74698e-25
1260.3	8.905749999999998e-25	7.49791e-25
1260.4	9.22052e-25	7.716439999999999e-25
1260.5	8.49425e-25	7.34896e-25
1260.6	8.73071e-25	6.73938e-25
1260.7	8.75081e-25	6.81389e-25
1260.8	9.3348e-25	7.50485e-25
1260.9	8.88727e-25	9.46695e-25
1261.0	9.06244e-25	6.68001e-25
1261.1	8.771329999999998e-25	6.77033e-25
1261.2	9.02115e-25	6.73699e-25
1261.3	8.86396e-25	6.7495899999999995e-25
1261.4	8.512789999999998e-25	6.59896e-25
1261.5	8.95809e-25	6.5922599999999995e-25
1261.6	8.77196e-25	6.71949e-25
1261.7	8.89385e-25	6.76605e-25
1261.8	8.58466e-25	6.96103e-25
1261.9	8.82456e-25	6.69685e-25
1262.0	9.74513e-25	6.78946e-25
1262.1	9.42519e-25	6.75236e-25
1262.2	8.75077e-25	6.5287e-25
1262.3	9.13576e-25	6.66665e-25
1262.4	9.0589e-25	6.85059e-25
1262.5	9.07166e-25	6.49534e-25
1262.6	8.55516e-25	7.16997e-25
1262.7	8.999529999999998e-25	6.89812e-25
1262.8	9.08029e-25	6.91973e-25
1262.9	8.773819999999998e-25	7.14762e-25
1263.0	8.591399999999998e-25	6.40389e-25
1263.1	8.78442e-25	6.7574e-25
1263.2	9.805400000000002e-25	6.75073e-25
1263.3	8.698339999999997e-25	6.74441e-25
1263.4	8.753519999999998e-25	6.95215e-25
1263.5	9.006819999999998e-25	7.13601e-25
1263.6	9.08156e-25	6.6476599999999995e-25
1263.7	8.73689e-25	6.96112e-25
1263.8	8.81921e-25	6.64611e-25
1263.9	8.55589e-25	6.76791e-25
1264.0	8.80079e-25	7.13291e-25
1264.1	8.829709999999998e-25	6.86001e-25
1264.2	9.06358e-25	6.59899e-25
1264.3	8.69395e-25	6.67269e-25
1264.4	8.87384e-25	6.65076e-25
1264.5	8.91691e-25	6.65806e-25
1264.6	9.13298e-25	6.75272e-25
1264.7	8.40865e-25	6.85514e-25
1264.8	8.603169999999998e-25	6.969e-25
1264.9	8.894089999999998e-25	6.85842e-25
1265.0	8.54078e-25	6.89152e-25
1265.1	8.59686e-25	6.64977e-25
1265.2	9.13908e-25	7.234319999999999e-25
1265.3	8.90027e-25	6.84353e-25
1265.4	8.41958e-25	6.69356e-25
1265.5	8.6173e-25	7.28299e-25
1265.6	8.80336e-25	6.92833e-25
1265.7	8.81063e-25	7.00734e-25
1265.8	8.59911e-25	7.12281e-25
1265.9	8.51968e-25	7.01289e-25
1266.0	8.727099999999998e-25	6.66962e-25
1266.1	8.70584e-25	6.61091e-25
1266.2	8.679289999999998e-25	6.37609e-25
1266.3	8.78422e-25	6.53256e-25
1266.4	8.75321e-25	6.59519e-25
1266.5	8.74794e-25	6.78152e-25
1266.6	8.737859999999998e-25	7.10931e-25
1266.7	8.43155e-25	6.90248e-25
1266.8	9.45835e-25	6.97905e-25
1266.9	8.93461e-25	7.2221e-25
1267.0	9.16611e-25	6.71992e-25
1267.1	8.79955e-25	6.73979e-25
1267.2	8.58338e-25	6.72707e-25
1267.3	1.09706e-24	7.1077999999999995e-25
1267.4	9.16902e-25	7.244659999999999e-25
1267.5	8.79368e-25	6.84689e-25
1267.6	9.3471e-25	6.74748e-25
1267.7	9.07025e-25	6.55384e-25
1267.8	8.68454e-25	6.73697e-25
1267.9	9.31565e-25	6.66326e-25
1268.0	8.93999e-25	7.11329e-25
1268.1	9.01081e-25	6.75267e-25
1268.2	9.65853e-25	7.07119e-25
1268.3	8.988779999999998e-25	7.08569e-25
1268.4	8.6042e-25	6.93507e-25
1268.5	8.92815e-25	7.04421e-25
1268.6	9.250819999999999e-25	6.61938e-25
1268.7	9.02103e-25	7.67098e-25
1268.8	9.23412e-25	7.03445e-25
1268.9	9.03062e-25	6.58864e-25
1269.0	8.86597e-25	6.7574e-25
1269.1	9.29046e-25	6.58357e-25
1269.2	8.80538e-25	6.66573e-25
1269.3	9.12558e-25	6.84458e-25
1269.4	9.04232e-25	7.22924e-25
1269.5	9.04872e-25	6.56105e-25
1269.6	8.75056e-25	6.81044e-25
1269.7	9.06458e-25	6.56103e-25
1269.8	9.26183e-25	6.86285e-25
1269.9	9.30207e-25	7.0389e-25
1270.0	1.02025e-24	6.86457e-25
1270.1	9.29595e-25	6.91458e-25
1270.2	8.57527e-25	6.78983e-25
1270.3	8.91917e-25	6.92299e-25
1270.4	8.54795e-25	6.74445e-25
1270.5	8.724989999999998e-25	7.47885e-25
1270.6	8.99762e-25	6.81769e-25
1270.7	8.892129999999998e-25	7.13026e-25
1270.8	8.85819e-25	6.93503e-25
1270.9	8.88762e-25	6.67558e-25
1271.0	9.2622e-25	6.96414e-25
1271.1	9.29611e-25	7.00342e-25
1271.2	8.68863e-25	6.81678e-25
1271.3	8.85441e-25	6.88936e-25
1271.4	8.722119999999998e-25	6.91929e-25
1271.5	8.841179999999998e-25	6.84418e-25
1271.6	8.748989999999998e-25	6.68824e-25
1271.7	9.47122e-25	6.90319e-25
1271.8	9.31452e-25	6.89008e-25
1271.9	9.05676e-25	7.01103e-25
1272.0	8.80536e-25	6.92961e-25
1272.1	8.95814e-25	6.78469e-25
1272.2	9.065130000000002e-25	6.8118e-25
1272.3	9.209100000000002e-25	6.70325e-25
1272.4	8.87034e-25	7.3165099999999995e-25
1272.5	8.92336e-25	6.80708e-25
1272.6	8.96507e-25	6.87758e-25
1272.7	8.70164e-25	7.10444e-25
1272.8	8.55901e-25	6.58248e-25
1272.9	9.09084e-25	7.13924e-25
1273.0	8.77161e-25	6.61095e-25
1273.1	9.16809e-25	7.20544e-25
1273.2	8.85271e-25	6.82297e-25
1273.3	8.85295e-25	6.75456e-25
1273.4	9.08346e-25	6.62765e-25
1273.5	9.29084e-25	6.82946e-25
1273.6	9.27024e-25	6.85664e-25
1273.7	9.02224e-25	6.55827e-25
1273.8	9.03117e-25	6.62472e-25
1273.9	8.54477e-25	7.13627e-25
1274.0	8.992589999999998e-25	6.62472e-25
1274.1	8.663509999999998e-25	7.04596e-25
1274.2	8.849939999999998e-25	6.7474e-25
1274.3	8.96099e-25	6.62873e-25
1274.4	8.7269e-25	6.94367e-25
1274.5	9.08809e-25	6.93442e-25
1274.6	8.85671e-25	6.96614e-25
1274.7	8.38896e-25	6.86789e-25
1274.8	9.03853e-25	6.55003e-25
1274.9	8.48419e-25	6.50875e-25
1275.0	8.84012e-25	6.88077e-25
1275.1	8.850909999999999e-25	6.49846e-25
1275.2	9.3821e-25	6.88701e-25
1275.3	9.01218e-25	6.72166e-25
1275.4	8.70022e-25	6.6795e-25
1275.5	9.72833e-25	6.67223e-25
1275.6	9.07125e-25	6.72969e-25
1275.7	8.68337e-25	7.09851e-25
1275.8	8.682949999999998e-25	7.07771e-25
1275.9	9.414660000000002e-25	6.99512e-25
1276.0	8.71648e-25	7.03468e-25
1276.1	9.32688e-25	6.95938e-25
1276.2	8.784009999999998e-25	6.83078e-25
1276.3	9.11256e-25	6.93801e-25
1276.4	8.93331e-25	6.81805e-25
1276.5	8.859409999999998e-25	7.16956e-25
1276.6	8.94622e-25	6.93874e-25
1276.7	9.09277e-25	7.089e-25
1276.8	9.00518e-25	6.58696e-25
1276.9	8.89827e-25	6.94459e-25
1277.0	8.89937e-25	6.9632e-25
1277.1	9.04232e-25	6.76267e-25
1277.2	8.83755e-25	7.04915e-25
1277.3	8.86567e-25	7.08617e-25
1277.4	9.275349999999999e-25	6.60186e-25
1277.5	8.958739999999998e-25	7.12071e-25
1277.6	8.97536e-25	6.91744e-25
1277.7	9.27599e-25	7.284379999999999e-25
1277.8	8.5756e-25	6.54811e-25
1277.9	8.48157e-25	6.84038e-25
1278.0	8.92861e-25	6.9487e-25
1278.1	9.06104e-25	7.01953e-25
1278.2	9.35227e-25	6.53837e-25
1278.3	9.16554e-25	6.75894e-25
1278.4	9.28107e-25	6.89689e-25
1278.5	9.22004e-25	6.99136e-25
1278.6	8.69485e-25	7.1344e-25
1278.7	9.032750000000002e-25	7.18607e-25
1278.8	9.15269e-25	6.78651e-25
1278.9	8.54229e-25	6.52049e-25
1279.0	9.03927e-25	6.7822e-25
1279.1	9.20989e-25	6.62552e-25
1279.2	9.0734e-25	6.64488e-25
1279.3	9.07544e-25	6.92079e-25
1279.4	9.61235e-25	7.56908e-25
1279.5	9.03648e-25	6.84301e-25
1279.6	9.13527e-25	6.79909e-25
1279.7	8.78315e-25	6.6234e-25
1279.8	8.99069e-25	7.382779999999999e-25
1279.9	8.85385e-25	7.13256e-25
1280.0	8.70259e-25	6.83074e-25
1280.1	9.59737e-25	6.85171e-25
1280.2	8.93215e-25	6.84664e-25
1280.3	8.797819999999998e-25	6.65771e-25
1280.4	9.31063e-25	6.98392e-25
1280.5	9.24198e-25	6.86313e-25
1280.6	9.82904e-25	6.77731e-25
1280.7	8.83402e-25	7.09723e-25
1280.8	9.23149e-25	6.85165e-25
1280.9	9.03463e-25	6.87371e-25
1281.0	9.04435e-25	7.1083e-25
1281.1	8.88902e-25	7.01134e-25
1281.2	8.61507e-25	7.22888e-25
1281.3	9.18101e-25	6.73213e-25
1281.4	8.77414e-25	7.42575e-25
1281.5	9.01367e-25	6.70944e-25
1281.6	9.53267e-25	6.89929e-25
1281.7	9.22735e-25	6.9298e-25
1281.8	8.84339e-25	6.7681199999999995e-25
1281.9	8.961829999999998e-25	6.59418e-25
1282.0	9.39892e-25	7.21506e-25
1282.1	9.31998e-25	6.90815e-25
1282.2	8.987609999999998e-25	6.92855e-25
1282.3	8.76561e-25	6.73588e-25
1282.4	9.30852e-25	6.60905e-25
1282.5	9.09421e-25	6.61943e-25
1282.6	8.725439999999998e-25	7.11378e-25
1282.7	8.92795e-25	6.83398e-25
1282.8	9.10042e-25	6.97853e-25
1282.9	8.507349999999998e-25	7.01358e-25
1283.0	9.18051e-25	6.68167e-25
1283.1	9.15911e-25	6.69058e-25
1283.2	8.9181e-25	7.03181e-25
1283.3	9.07929e-25	6.85822e-25
1283.4	9.7273e-25	6.7564e-25
1283.5	8.81102e-25	6.98796e-25
1283.6	8.9052e-25	7.18749e-25
1283.7	8.7963e-25	6.78499e-25
1283.8	9.42903e-25	6.95417e-25
1283.9	8.73781e-25	6.58865e-25
1284.0	9.03997e-25	6.70285e-25
1284.1	8.877679999999998e-25	6.90548e-25
1284.2	8.93541e-25	6.72827e-25
1284.3	9.0802e-25	6.80121e-25
1284.4	9.392130000000002e-25	6.66567e-25
1284.5	8.835819999999997e-25	6.9942e-25
1284.6	8.942889999999998e-25	7.295739999999998e-25
1284.7	8.773099999999997e-25	6.70805e-25
1284.8	8.925409999999997e-25	7.24023e-25
1284.9	9.0207e-25	6.96297e-25
1285.0	9.1768e-25	7.05679e-25
1285.1	9.33114e-25	7.01999e-25
1285.2	9.22287e-25	6.88203e-25
1285.3	8.88135e-25	7.27992e-25
1285.4	9.04022e-25	6.90544e-25
1285.5	8.975759999999998e-25	6.82946e-25
1285.6	9.16694e-25	6.8350099999999995e-25
1285.7	9.01928e-25	7.07603e-25
1285.8	9.05751e-25	7.22803e-25
1285.9	8.940009999999999e-25	6.68122e-25
1286.0	8.76335e-25	6.76658e-25
1286.1	1.0379e-24	6.77244e-25
1286.2	8.72007e-25	6.97019e-25
1286.3	8.73681e-25	7.34353e-25
1286.4	9.40882e-25	6.64341e-25
1286.5	8.961109999999997e-25	6.76096e-25
1286.6	9.30191e-25	7.14645e-25
1286.7	8.88177e-25	6.94199e-25
1286.8	9.04037e-25	7.53195e-25
1286.9	9.004819999999998e-25	6.65923e-25
1287.0	8.91215e-25	6.79466e-25
1287.1	8.99524e-25	6.87967e-25
1287.2	9.34198e-25	6.92445e-25
1287.3	8.83125e-25	7.00711e-25
1287.4	8.79621e-25	6.68739e-25
1287.5	9.07305e-25	6.84878e-25
1287.6	9.03397e-25	6.81668e-25
1287.7	9.61288e-25	6.71613e-25
1287.8	8.88331e-25	6.80678e-25
1287.9	9.29281e-25	6.8251799999999995e-25
1288.0	8.66761e-25	7.01275e-25
1288.1	8.929759999999998e-25	7.21821e-25
1288.2	9.84652e-25	6.92364e-25
1288.3	8.939719999999998e-25	6.75525e-25
1288.4	9.32938e-25	6.96129e-25
1288.5	9.07777e-25	7.13897e-25
1288.6	8.9877e-25	6.85808e-25
1288.7	8.86309e-25	7.11504e-25
1288.8	9.06866e-25	6.95759e-25
1288.9	8.77923e-25	6.98466e-25
1289.0	9.32255e-25	7.401519999999998e-25
1289.1	9.13579e-25	7.34719e-25
1289.2	9.01093e-25	7.0034e-25
1289.3	8.9683e-25	6.64878e-25
1289.4	8.999909999999998e-25	6.87943e-25
1289.5	8.78081e-25	7.04569e-25
1289.6	9.27508e-25	6.77825e-25
1289.7	8.83739e-25	6.74395e-25
1289.8	8.752229999999997e-25	7.2629e-25
1289.9	9.748999999999999e-25	7.16813e-25
1290.0	9.16152e-25	7.03259e-25
1290.1	8.85065e-25	7.09773e-25
1290.2	8.95192e-25	6.72885e-25
1290.3	9.141360000000002e-25	6.70477e-25
1290.4	9.12758e-25	6.84765e-25
1290.5	9.06626e-25	6.83937e-25
1290.6	8.835749999999998e-25	6.85168e-25
1290.7	9.10646e-25	7.08784e-25
1290.8	9.28115e-25	6.9184e-25
1290.9	8.801329999999998e-25	6.9741e-25
1291.0	8.74526e-25	6.98157e-25
1291.1	9.33679e-25	7.2309e-25
1291.2	8.90373e-25	6.85047e-25
1291.3	9.483e-25	6.64884e-25
1291.4	8.93882e-25	6.95294e-25
1291.5	9.261820000000002e-25	6.99342e-25
1291.6	8.68039e-25	6.72955e-25
1291.7	8.939039999999998e-25	6.74899e-25
1291.8	9.42201e-25	7.26256e-25
1291.9	8.9482e-25	6.74464e-25
1292.0	8.80202e-25	6.92062e-25
1292.1	9.46105e-25	7.20483e-25
1292.2	8.97294e-25	7.4823499999999995e-25
1292.3	9.59687e-25	6.77748e-25
1292.4	9.10439e-25	7.07678e-25
1292.5	9.13427e-25	6.61276e-25
1292.6	9.09624e-25	7.24522e-25
1292.7	9.348770000000002e-25	6.96016e-25
1292.8	9.30916e-25	7.0017e-25
1292.9	9.33861e-25	6.78606e-25
1293.0	9.008579999999999e-25	6.73972e-25
1293.1	8.86693e-25	6.9127699999999995e-25
1293.2	9.6763e-25	6.66794e-25
1293.3	8.90634e-25	7.20177e-25
1293.4	8.748639999999999e-25	7.19442e-25
1293.5	8.99301e-25	6.69557e-25
1293.6	9.08107e-25	6.9416e-25
1293.7	9.56986e-25	7.72257e-25
1293.8	8.925679999999998e-25	6.82252e-25
1293.9	9.23941e-25	6.78007e-25
1294.0	8.980439999999998e-25	6.78396e-25
1294.1	9.16924e-25	7.286339999999999e-25
1294.2	9.09945e-25	6.84111e-25
1294.3	9.03653e-25	6.93021e-25
1294.4	8.84784e-25	6.96774e-25
1294.5	9.00766e-25	7.23844e-25
1294.6	9.39622e-25	6.96553e-25
1294.7	8.626529999999998e-25	6.99757e-25
1294.8	9.47979e-25	7.21565e-25
1294.9	8.833369999999998e-25	6.88036e-25
1295.0	8.85702e-25	7.06314e-25
1295.1	8.86524e-25	7.404499999999999e-25
1295.2	8.98994e-25	6.80258e-25
1295.3	8.799599999999998e-25	7.31448e-25
1295.4	9.27245e-25	6.95748e-25
1295.5	9.28493e-25	7.00444e-25
1295.6	8.91376e-25	6.87779e-25
1295.7	9.31435e-25	6.91585e-25
1295.8	9.06155e-25	6.84363e-25
1295.9	9.06728e-25	7.11468e-25
1296.0	9.0507e-25	7.14497e-25
1296.1	8.90478e-25	6.9281e-25
1296.2	9.30698e-25	7.19446e-25
1296.3	9.05944e-25	7.20385e-25
1296.4	9.3187e-25	6.89155e-25
1296.5	9.16542e-25	6.97616e-25
1296.6	8.93e-25	6.9451e-25
1296.7	9.303220000000002e-25	7.139e-25
1296.8	9.24268e-25	7.22693e-25
1296.9	9.07654e-25	7.15725e-25
1297.0	8.92737e-25	7.441179999999999e-25
1297.1	8.72028e-25	6.84664e-25
1297.2	8.96385e-25	6.95719e-25
1297.3	9.29843e-25	7.04826e-25
1297.4	8.95897e-25	6.94404e-25
1297.5	8.888849999999998e-25	6.78401e-25
1297.6	9.15465e-25	6.84615e-25
1297.7	8.91811e-25	7.10703e-25
1297.8	9.57193e-25	6.8709e-25
1297.9	9.10195e-25	7.09264e-25
1298.0	9.06367e-25	6.81232e-25
1298.1	9.53134e-25	7.656929999999999e-25
1298.2	9.28373e-25	6.80024e-25
1298.3	9.07182e-25	6.88549e-25
1298.4	9.18558e-25	7.34216e-25
1298.5	9.48063e-25	7.06955e-25
1298.6	9.23904e-25	7.00749e-25
1298.7	9.08536e-25	6.83358e-25
1298.8	8.9077e-25	6.56926e-25
1298.9	9.65836e-25	6.94108e-25
1299.0	9.73174e-25	6.78183e-25
1299.1	9.05842e-25	6.79215e-25
1299.2	9.469380000000002e-25	7.27107e-25
1299.3	9.26451e-25	7.14674e-25
1299.4	9.69015e-25	7.17944e-25
1299.5	8.578599999999998e-25	7.53219e-25
1299.6	9.36539e-25	6.8564e-25
1299.7	9.23653e-25	7.4076099999999995e-25
1299.8	8.987119999999998e-25	7.0694199999999995e-25
1299.9	9.26953e-25	6.68244e-25
1300.0	8.85012e-25	7.209579999999999e-25
1300.1	8.93839e-25	7.5608e-25
1300.2	9.86228e-25	6.93846e-25
1300.3	8.894239999999998e-25	6.92741e-25
1300.4	8.838999999999998e-25	6.65709e-25
1300.5	9.670600000000002e-25	7.02402e-25
1300.6	8.909899999999997e-25	6.90468e-25
1300.7	9.33887e-25	7.44847e-25
1300.8	9.22256e-25	6.81608e-25
1300.9	9.21979e-25	6.73279e-25
1301.0	8.763369999999998e-25	6.78177e-25
1301.1	9.07788e-25	7.00347e-25
1301.2	8.919759999999998e-25	7.464749999999998e-25
1301.3	9.265e-25	6.9855099999999995e-25
1301.4	8.86925e-25	7.10489e-25
1301.5	9.61131e-25	6.92059e-25
1301.6	8.82527e-25	7.07935e-25
1301.7	9.2949e-25	7.0326e-25
1301.8	9.26797e-25	6.86628e-25
1301.9	9.06102e-25	6.96458e-25
1302.0	9.12932e-25	6.86038e-25
1302.1	9.45824e-25	7.36354e-25
1302.2	8.98042e-25	7.0179e-25
1302.3	9.12874e-25	6.6677e-25
1302.4	9.42436e-25	6.76424e-25
1302.5	9.04103e-25	7.05807e-25
1302.6	9.58886e-25	6.73378e-25
1302.7	8.72007e-25	7.03877e-25
1302.8	9.3588e-25	6.789e-25
1302.9	8.91762e-25	7.0471e-25
1303.0	8.855189999999998e-25	7.11515e-25
1303.1	9.06391e-25	6.86237e-25
1303.2	9.33614e-25	6.77958e-25
1303.3	9.07442e-25	7.45634e-25
1303.4	9.02746e-25	7.01866e-25
1303.5	9.19921e-25	6.59346e-25
1303.6	8.90959e-25	7.16439e-25
1303.7	9.59586e-25	6.93225e-25
1303.8	9.65301e-25	7.09735e-25
1303.9	9.01717e-25	7.35692e-25
1304.0	9.19564e-25	6.86519e-25
1304.1	9.72391e-25	7.40254e-25
1304.2	9.51487e-25	6.78193e-25
1304.3	9.30124e-25	7.2389e-25
1304.4	9.22871e-25	7.01751e-25
1304.5	9.38981e-25	6.7949e-25
1304.6	9.12566e-25	6.66148e-25
1304.7	9.01384e-25	7.05017e-25
1304.8	9.34376e-25	7.12498e-25
1304.9	9.067620000000002e-25	6.95565e-25
1305.0	8.89864e-25	6.9567e-25
1305.1	9.30915e-25	6.91098e-25
1305.2	9.05523e-25	6.68894e-25
1305.3	8.987309999999998e-25	6.81188e-25
1305.4	9.38952e-25	7.04736e-25
1305.5	8.985459999999998e-25	7.20387e-25
1305.6	9.15801e-25	7.27894e-25
1305.7	9.6798e-25	7.655039999999999e-25
1305.8	8.827299999999998e-25	7.61311e-25
1305.9	9.081470000000002e-25	7.02861e-25
1306.0	9.41357e-25	6.71259e-25
1306.1	9.32558e-25	6.85455e-25
1306.2	9.34116e-25	7.09176e-25
1306.3	9.67351e-25	7.436839999999999e-25
1306.4	8.90582e-25	7.09523e-25
1306.5	9.7226e-25	7.15376e-25
1306.6	8.77785e-25	7.04993e-25
1306.7	9.75632e-25	7.38774e-25
1306.8	8.81098e-25	6.94026e-25
1306.9	9.4114e-25	6.96223e-25
1307.0	9.77017e-25	7.06275e-25
1307.1	8.89475e-25	7.307509999999999e-25
1307.2	9.11308e-25	7.15746e-25
1307.3	8.75094e-25	6.83587e-25
1307.4	9.37816e-25	7.15562e-25
1307.5	9.38746e-25	7.1978e-25
1307.6	9.1904e-25	7.30845e-25
1307.7	9.20685e-25	7.0536e-25
1307.8	9.56783e-25	7.64179e-25
1307.9	8.83446e-25	7.04978e-25
1308.0	9.61614e-25	7.33594e-25
1308.1	9.11349e-25	7.18867e-25
1308.2	8.90279e-25	7.02786e-25
1308.3	9.21323e-25	6.98008e-25
1308.4	8.93095e-25	6.92493e-25
1308.5	1.0046e-24	7.247789999999999e-25
1308.6	9.11098e-25	7.03004e-25
1308.7	9.33061e-25	6.98062e-25
1308.8	9.12664e-25	6.92179e-25
1308.9	9.20353e-25	6.84038e-25
1309.0	9.111020000000002e-25	7.12588e-25
1309.1	9.02553e-25	6.78335e-25
1309.2	9.90095e-25	6.94259e-25
1309.3	8.78773e-25	7.05487e-25
1309.4	9.15048e-25	7.0757599999999995e-25
1309.5	8.83229e-25	7.272149999999999e-25
1309.6	8.93027e-25	7.3860799999999995e-25
1309.7	9.40476e-25	7.1994e-25
1309.8	8.96434e-25	7.328059999999999e-25
1309.9	8.90035e-25	7.34077e-25
1310.0	9.72578e-25	7.09506e-25
1310.1	8.94297e-25	6.97644e-25
1310.2	9.24784e-25	7.44025e-25
1310.3	9.05894e-25	7.10974e-25
1310.4	9.632049999999999e-25	6.9534e-25
1310.5	9.11799e-25	7.01549e-25
1310.6	9.39659e-25	7.05931e-25
1310.7	9.396960000000002e-25	6.9029e-25
1310.8	9.11006e-25	7.01988e-25
1310.9	8.82366e-25	7.4663e-25
1311.0	9.10661e-25	6.78241e-25
1311.1	9.63263e-25	7.4616e-25
1311.2	9.005119999999998e-25	7.16409e-25
1311.3	9.11256e-25	7.2036e-25
1311.4	9.22889e-25	6.67374e-25
1311.5	9.08971e-25	6.81735e-25
1311.6	8.992209999999998e-25	7.1928799999999995e-25
1311.7	9.78008e-25	7.03492e-25
1311.8	9.48894e-25	7.11926e-25
1311.9	9.01083e-25	7.1196e-25
1312.0	9.11682e-25	7.32766e-25
1312.1	9.17441e-25	7.24946e-25
1312.2	9.36864e-25	7.24673e-25
1312.3	9.03264e-25	7.06505e-25
1312.4	9.25974e-25	6.99656e-25
1312.5	9.23503e-25	7.08575e-25
1312.6	9.37648e-25	6.85879e-25
1312.7	9.40056e-25	7.18892e-25
1312.8	1.00334e-24	7.568489999999999e-25
1312.9	9.148230000000002e-25	7.19412e-25
1313.0	9.207780000000002e-25	6.95785e-25
1313.1	9.91096e-25	7.16697e-25
1313.2	9.63065e-25	6.97172e-25
1313.3	9.27281e-25	7.347309999999998e-25
1313.4	8.92426e-25	6.90733e-25
1313.5	9.23485e-25	6.75642e-25
1313.6	9.48565e-25	6.80667e-25
1313.7	9.54324e-25	7.09391e-25
1313.8	9.156889999999999e-25	6.88319e-25
1313.9	9.11516e-25	7.27556e-25
1314.0	9.232969999999999e-25	7.04093e-25
1314.1	9.04751e-25	7.0600799999999995e-25
1314.2	9.36787e-25	6.80777e-25
1314.3	8.94707e-25	6.79628e-25
1314.4	9.54998e-25	6.90002e-25
1314.5	9.50049e-25	6.97142e-25
1314.6	9.47079e-25	6.98714e-25
1314.7	9.38437e-25	7.244129999999999e-25
1314.8	8.95969e-25	7.00692e-25
1314.9	9.34037e-25	6.90467e-25
1315.0	9.50473e-25	7.15085e-25
1315.1	9.31403e-25	7.12523e-25
1315.2	9.7846e-25	6.7668e-25
1315.3	9.01323e-25	6.82026e-25
1315.4	8.958659999999998e-25	7.31156e-25
1315.5	9.050940000000002e-25	7.10449e-25
1315.6	9.28826e-25	7.3563e-25
1315.7	9.334920000000002e-25	6.90137e-25
1315.8	9.07665e-25	6.991e-25
1315.9	9.317070000000002e-25	6.80178e-25
1316.0	9.0279e-25	7.0604e-25
1316.1	9.52252e-25	7.37052e-25
1316.2	1.0232499999999999e-24	7.03835e-25
1316.3	9.45934e-25	7.45342e-25
1316.4	9.27741e-25	7.34841e-25
1316.5	9.70561e-25	7.24859e-25
1316.6	9.48911e-25	6.99346e-25
1316.7	9.23262e-25	7.04295e-25
1316.8	9.59211e-25	7.29784e-25
1316.9	9.18098e-25	6.6039e-25
1317.0	9.41265e-25	6.99964e-25
1317.1	9.20062e-25	7.13823e-25
1317.2	9.38158e-25	7.42857e-25
1317.3	9.47562e-25	6.99731e-25
1317.4	9.24653e-25	6.92361e-25
1317.5	9.39807e-25	6.90648e-25
1317.6	9.008579999999999e-25	7.01758e-25
1317.7	9.36193e-25	6.99296e-25
1317.8	9.30543e-25	6.80247e-25
1317.9	9.45508e-25	7.09415e-25
1318.0	9.65534e-25	7.10713e-25
1318.1	9.446700000000002e-25	7.54589e-25
1318.2	9.66601e-25	7.17168e-25
1318.3	9.09482e-25	7.16161e-25
1318.4	9.02566e-25	7.0967799999999995e-25
1318.5	9.39206e-25	6.84276e-25
1318.6	9.0429e-25	7.01842e-25
1318.7	9.14849e-25	7.11166e-25
1318.8	9.25953e-25	7.21469e-25
1318.9	1.09655e-24	7.2439e-25
1319.0	9.72135e-25	6.96435e-25
1319.1	9.07469e-25	7.625509999999999e-25
1319.2	9.33457e-25	6.97827e-25
1319.3	9.58976e-25	7.230809999999999e-25
1319.4	8.937149999999998e-25	7.376589999999999e-25
1319.5	9.0394e-25	7.42909e-25
1319.6	9.42759e-25	7.45626e-25
1319.7	1.11977e-24	6.84522e-25
1319.8	9.06861e-25	7.573529999999998e-25
1319.9	1.01496e-24	7.249789999999999e-25
1320.0	9.08489e-25	7.06375e-25
1320.1	9.47507e-25	7.27345e-25
1320.2	9.19294e-25	7.20152e-25
1320.3	9.74046e-25	7.12273e-25
1320.4	9.29321e-25	7.30418e-25
1320.5	9.38322e-25	7.4905199999999995e-25
1320.6	9.46539e-25	6.87913e-25
1320.7	9.46959e-25	7.08733e-25
1320.8	9.59602e-25	7.0518e-25
1320.9	8.987079999999998e-25	6.80144e-25
1321.0	9.48282e-25	6.9204e-25
1321.1	9.73577e-25	7.42983e-25
1321.2	9.80085e-25	7.04637e-25
1321.3	9.3964e-25	7.14618e-25
1321.4	8.89295e-25	6.85824e-25
1321.5	9.16138e-25	7.06867e-25
1321.6	9.34952e-25	6.8644e-25
1321.7	9.70121e-25	7.46953e-25
1321.8	9.21385e-25	7.318909999999999e-25
1321.9	9.42587e-25	6.73998e-25
1322.0	9.25851e-25	7.10467e-25
1322.1	9.35128e-25	7.09392e-25
1322.2	8.9609e-25	6.95866e-25
1322.3	9.10764e-25	7.551319999999999e-25
1322.4	9.84853e-25	7.01733e-25
1322.5	9.138e-25	7.20404e-25
1322.6	9.22482e-25	7.544109999999999e-25
1322.7	9.2718e-25	7.04604e-25
1322.8	9.349260000000002e-25	6.74206e-25
1322.9	9.52786e-25	7.13636e-25
1323.0	9.26963e-25	7.20776e-25
1323.1	9.5704e-25	6.99916e-25
1323.2	9.46779e-25	6.98247e-25
1323.3	9.95569e-25	6.70366e-25
1323.4	9.43835e-25	7.59542e-25
1323.5	9.13477e-25	7.11889e-25
1323.6	9.01535e-25	7.05695e-25
1323.7	9.91404e-25	6.9825e-25
1323.8	9.236e-25	7.11343e-25
1323.9	1.03088e-24	7.04724e-25
1324.0	9.41873e-25	7.08939e-25
1324.1	9.244e-25	7.2188e-25
1324.2	9.68899e-25	7.308739999999999e-25
1324.3	9.31294e-25	7.01137e-25
1324.4	9.42333e-25	7.468539999999999e-25
1324.5	9.09833e-25	7.241319999999999e-25
1324.6	9.78753e-25	6.89678e-25
1324.7	9.53389e-25	6.85899e-25
1324.8	9.81984e-25	6.83853e-25
1324.9	9.14301e-25	7.16114e-25
1325.0	9.332090000000002e-25	7.06747e-25
1325.1	8.955859999999999e-25	6.99681e-25
1325.2	9.41756e-25	7.36428e-25
1325.3	9.03496e-25	7.57906e-25
1325.4	9.0025e-25	6.89148e-25
1325.5	9.44331e-25	7.01936e-25
1325.6	1.00182e-24	7.65105e-25
1325.7	9.83475e-25	6.97877e-25
1325.8	9.15963e-25	6.95427e-25
1325.9	9.37349e-25	7.27763e-25
1326.0	9.292540000000002e-25	7.07492e-25
1326.1	8.93614e-25	7.41717e-25
1326.2	9.46152e-25	6.95161e-25
1326.3	9.596520000000002e-25	7.0336e-25
1326.4	9.35119e-25	7.307269999999998e-25
1326.5	9.14919e-25	7.07979e-25
1326.6	9.26262e-25	6.96354e-25
1326.7	9.30947e-25	7.24825e-25
1326.8	9.31516e-25	7.09611e-25
1326.9	9.72633e-25	6.98153e-25
1327.0	9.33759e-25	6.78021e-25
1327.1	9.67735e-25	7.30928e-25
1327.2	8.98026e-25	7.49767e-25
1327.3	1.0002e-24	7.19064e-25
1327.4	9.06934e-25	7.01021e-25
1327.5	9.85699e-25	7.07072e-25
1327.6	9.26565e-25	7.19142e-25
1327.7	9.3372e-25	7.04969e-25
1327.8	9.55144e-25	8.1785599999999995e-25
1327.9	9.42649e-25	7.40171e-25
1328.0	9.26151e-25	7.00372e-25
1328.1	9.30785e-25	6.91693e-25
1328.2	9.74418e-25	6.9941e-25
1328.3	9.43875e-25	7.243869999999998e-25
1328.4	9.26411e-25	7.09449e-25
1328.5	9.52766e-25	7.06209e-25
1328.6	9.96877e-25	7.1238199999999995e-25
1328.7	8.957229999999998e-25	7.09427e-25
1328.8	9.87156e-25	7.07905e-25
1328.9	9.20458e-25	7.48721e-25
1329.0	9.11396e-25	7.551979999999999e-25
1329.1	8.81791e-25	7.12652e-25
1329.2	1.00131e-24	6.79455e-25
1329.3	9.65633e-25	7.33962e-25
1329.4	9.23826e-25	6.94501e-25
1329.5	9.41757e-25	7.51767e-25
1329.6	9.23995e-25	7.82464e-25
1329.7	8.94441e-25	7.240849999999998e-25
1329.8	9.36174e-25	7.21525e-25
1329.9	1.01616e-24	7.04819e-25
1330.0	9.27362e-25	7.27869e-25
1330.1	1.00428e-24	6.91008e-25
1330.2	9.39225e-25	7.35253e-25
1330.3	9.291370000000002e-25	7.03956e-25
1330.4	8.95129e-25	7.3283e-25
1330.5	8.817139999999997e-25	7.18837e-25
1330.6	9.49777e-25	6.85523e-25
1330.7	9.4199e-25	7.284059999999998e-25
1330.8	9.72013e-25	7.42377e-25
1330.9	9.25062e-25	7.0407e-25
1331.0	9.68063e-25	7.16206e-25
1331.1	9.31399e-25	6.94707e-25
1331.2	9.34269e-25	7.10177e-25
1331.3	9.6594e-25	7.32784e-25
1331.4	9.24273e-25	6.9359e-25
1331.5	9.43813e-25	7.223959999999999e-25
1331.6	9.24338e-25	7.53436e-25
1331.7	9.55054e-25	7.14038e-25
1331.8	9.56896e-25	7.4324599999999995e-25
1331.9	1.0196799999999999e-24	7.20948e-25
1332.0	9.52242e-25	7.6956e-25
1332.1	8.881149999999998e-25	6.80414e-25
1332.2	9.42259e-25	7.37254e-25
1332.3	9.47719e-25	6.96051e-25
1332.4	9.27862e-25	7.33637e-25
1332.5	1.00798e-24	6.89127e-25
1332.6	9.428339999999999e-25	7.84525e-25
1332.7	9.24731e-25	7.12156e-25
1332.8	9.54685e-25	7.25322e-25
1332.9	9.82504e-25	7.23195e-25
1333.0	9.36044e-25	6.934e-25
1333.1	1.70372e-24	7.2307499999999995e-25
1333.2	1.0161699999999999e-24	7.35392e-25
1333.3	9.45248e-25	7.18135e-25
1333.4	9.5073e-25	6.89154e-25
1333.5	9.16345e-25	6.94701e-25
1333.6	8.92046e-25	7.75707e-25
1333.7	9.39753e-25	6.83936e-25
1333.8	9.566989999999999e-25	7.12433e-25
1333.9	9.09058e-25	7.25597e-25
1334.0	9.29787e-25	7.30767e-25
1334.1	9.28419e-25	6.84581e-25
1334.2	9.48685e-25	7.790049999999999e-25
1334.3	9.57866e-25	7.21697e-25
1334.4	9.11906e-25	7.2836399999999995e-25
1334.5	9.13626e-25	7.09999e-25
1334.6	1.0151399999999999e-24	7.2337e-25
1334.7	9.2301e-25	7.10815e-25
1334.8	9.05387e-25	7.507899999999999e-25
1334.9	9.64094e-25	7.00399e-25
1335.0	9.48897e-25	7.296249999999998e-25
1335.1	9.20857e-25	7.316739999999999e-25
1335.2	9.30124e-25	7.13531e-25
1335.3	9.08491e-25	7.325889999999999e-25
1335.4	9.59842e-25	7.06998e-25
1335.5	9.14719e-25	7.42111e-25
1335.6	9.0068e-25	7.1578399999999995e-25
1335.7	1.0369299999999999e-24	7.15666e-25
1335.8	9.54408e-25	7.1149699999999995e-25
1335.9	9.40386e-25	7.07803e-25
1336.0	9.442529999999999e-25	7.13047e-25
1336.1	9.75753e-25	7.2936e-25
1336.2	1.02006e-24	7.14144e-25
1336.3	9.38416e-25	7.510129999999998e-25
1336.4	9.89083e-25	7.531129999999999e-25
1336.5	9.28544e-25	6.86513e-25
1336.6	9.53315e-25	7.256809999999999e-25
1336.7	9.70033e-25	7.07819e-25
1336.8	9.21367e-25	7.31015e-25
1336.9	1.00475e-24	6.88005e-25
1337.0	9.25736e-25	7.01289e-25
1337.1	9.9326e-25	7.2371e-25
1337.2	9.23292e-25	6.91188e-25
1337.3	9.7058e-25	7.07341e-25
1337.4	9.53507e-25	7.16579e-25
1337.5	9.27821e-25	7.43077e-25
1337.6	9.46219e-25	7.48366e-25
1337.7	9.77809e-25	7.16271e-25
1337.8	9.40358e-25	7.16095e-25
1337.9	9.41738e-25	7.32392e-25
1338.0	9.48532e-25	7.05605e-25
1338.1	9.60532e-25	7.08305e-25
1338.2	9.37892e-25	7.04899e-25
1338.3	9.25162e-25	7.15486e-25
1338.4	9.56333e-25	7.33875e-25
1338.5	9.476400000000002e-25	7.435159999999999e-25
1338.6	9.57529e-25	7.335399999999999e-25
1338.7	9.46134e-25	7.424479999999999e-25
1338.8	9.65786e-25	7.17109e-25
1338.9	9.48986e-25	7.18329e-25
1339.0	9.17146e-25	7.08941e-25
1339.1	9.29916e-25	7.07849e-25
1339.2	9.61818e-25	6.65128e-25
1339.3	9.23398e-25	6.7864e-25
1339.4	9.64264e-25	7.32514e-25
1339.5	9.40174e-25	7.20182e-25
1339.6	9.7933e-25	7.1243e-25
1339.7	1.01366e-24	7.1449e-25
1339.8	9.59949e-25	7.43977e-25
1339.9	9.113e-25	6.9177e-25
1340.0	9.79432e-25	7.17543e-25
1340.1	9.01794e-25	7.603319999999999e-25
1340.2	9.06146e-25	7.01609e-25
1340.3	9.72197e-25	7.5177099999999995e-25
1340.4	9.496909999999999e-25	7.3103e-25
1340.5	9.55324e-25	7.594019999999999e-25
1340.6	9.41011e-25	7.20175e-25
1340.7	9.1139e-25	7.21134e-25
1340.8	9.41239e-25	7.51697e-25
1340.9	9.33649e-25	6.93997e-25
1341.0	9.34586e-25	7.04937e-25
1341.1	9.13122e-25	7.71498e-25
1341.2	9.31949e-25	7.41666e-25
1341.3	9.08429e-25	6.99771e-25
1341.4	9.58562e-25	7.24448e-25
1341.5	9.65114e-25	7.41823e-25
1341.6	9.64406e-25	7.11258e-25
1341.7	9.29263e-25	7.21476e-25
1341.8	9.20001e-25	7.25286e-25
1341.9	9.86245e-25	7.00123e-25
1342.0	9.19907e-25	7.38904e-25
1342.1	9.68117e-25	7.48216e-25
1342.2	9.49941e-25	7.11256e-25
1342.3	1.02526e-24	7.23889e-25
1342.4	9.21976e-25	7.05995e-25
1342.5	9.270840000000002e-25	7.14009e-25
1342.6	9.70492e-25	7.07747e-25
1342.7	9.55256e-25	7.49867e-25
1342.8	9.65329e-25	7.19786e-25
1342.9	9.52235e-25	7.19476e-25
1343.0	9.69361e-25	7.28903e-25
1343.1	9.41932e-25	6.99595e-25
1343.2	9.67938e-25	6.9582e-25
1343.3	9.14761e-25	7.26286e-25
1343.4	9.81312e-25	6.96255e-25
1343.5	9.20804e-25	7.46408e-25
1343.6	9.15399e-25	7.32749e-25
1343.7	8.823939999999998e-25	7.382329999999998e-25
1343.8	9.46979e-25	6.97781e-25
1343.9	9.15198e-25	7.35283e-25
1344.0	9.26896e-25	7.02547e-25
1344.1	9.79682e-25	7.269339999999999e-25
1344.2	9.27326e-25	7.394969999999999e-25
1344.3	9.95677e-25	7.28031e-25
1344.4	9.31853e-25	6.97923e-25
1344.5	9.27378e-25	6.86274e-25
1344.6	9.52587e-25	7.18374e-25
1344.7	9.79913e-25	7.18612e-25
1344.8	9.98444e-25	7.12204e-25
1344.9	9.48741e-25	7.13317e-25
1345.0	9.587e-25	6.91682e-25
1345.1	1.01329e-24	7.04167e-25
1345.2	9.436510000000002e-25	7.12486e-25
1345.3	9.43247e-25	7.49399e-25
1345.4	9.74955e-25	7.304739999999999e-25
1345.5	9.73804e-25	7.619739999999998e-25
1345.6	9.08567e-25	7.25308e-25
1345.7	9.60679e-25	7.19409e-25
1345.8	9.911330000000002e-25	7.981249999999999e-25
1345.9	9.28767e-25	6.87912e-25
1346.0	9.14675e-25	7.31028e-25
1346.1	9.20315e-25	7.05687e-25
1346.2	9.45759e-25	7.233299999999999e-25
1346.3	1.02059e-24	7.26167e-25
1346.4	9.29521e-25	7.54457e-25
1346.5	9.90448e-25	6.99259e-25
1346.6	9.90447e-25	7.12545e-25
1346.7	9.21267e-25	8.368629999999998e-25
1346.8	9.450020000000002e-25	6.99936e-25
1346.9	9.74621e-25	6.92606e-25
1347.0	9.53338e-25	6.95187e-25
1347.1	9.60383e-25	6.95952e-25
1347.2	9.36748e-25	7.06199e-25
1347.3	9.273009999999999e-25	7.8727499999999995e-25
1347.4	9.18426e-25	7.19863e-25
1347.5	9.59091e-25	7.367159999999998e-25
1347.6	1.01045e-24	7.2342e-25
1347.7	9.29027e-25	6.92227e-25
1347.8	9.24935e-25	7.325869999999999e-25
1347.9	1.01491e-24	7.2097299999999995e-25
1348.0	9.30319e-25	7.38087e-25
1348.1	9.72873e-25	6.99316e-25
1348.2	9.70508e-25	7.430709999999998e-25
1348.3	9.24809e-25	6.95308e-25
1348.4	1.01348e-24	7.59988e-25
1348.5	9.59221e-25	7.43704e-25
1348.6	1.01206e-24	6.9383e-25
1348.7	1.01436e-24	7.546829999999998e-25
1348.8	9.48687e-25	7.09769e-25
1348.9	9.639219999999999e-25	7.25369e-25
1349.0	9.42532e-25	7.37836e-25
1349.1	9.77729e-25	7.27363e-25
1349.2	9.38105e-25	7.0952899999999995e-25
1349.3	9.50361e-25	7.293229999999999e-25
1349.4	9.61623e-25	6.97538e-25
1349.5	9.3223e-25	7.60678e-25
1349.6	9.24792e-25	7.8891e-25
1349.7	9.22512e-25	7.43604e-25
1349.8	1.01011e-24	7.39623e-25
1349.9	1.01503e-24	7.36083e-25
1350.0	9.27796e-25	7.30243e-25
1350.1	1.02076e-24	7.28412e-25
1350.2	9.38019e-25	7.6592e-25
1350.3	9.76462e-25	7.279999999999999e-25
1350.4	1.03578e-24	6.915e-25
1350.5	9.86966e-25	7.483899999999999e-25
1350.6	1.00034e-24	7.2542e-25
1350.7	9.69964e-25	7.10838e-25
1350.8	9.70182e-25	7.244829999999999e-25
1350.9	9.80727e-25	7.04711e-25
1351.0	9.59503e-25	7.515259999999999e-25
1351.1	9.7771e-25	7.42159e-25
1351.2	9.47884e-25	7.42542e-25
1351.3	9.34597e-25	7.11845e-25
1351.4	9.78389e-25	7.36807e-25
1351.5	1.01072e-24	6.817e-25
1351.6	9.23744e-25	6.99592e-25
1351.7	1.02332e-24	7.23486e-25
1351.8	9.51137e-25	7.15125e-25
1351.9	9.6942e-25	7.513449999999999e-25
1352.0	1.0084299999999999e-24	7.03541e-25
1352.1	9.41312e-25	7.2858e-25
1352.2	9.2216e-25	7.43668e-25
1352.3	9.76562e-25	7.07889e-25
1352.4	9.33277e-25	6.96034e-25
1352.5	9.44301e-25	7.16739e-25
1352.6	9.17414e-25	6.92426e-25
1352.7	9.580670000000002e-25	7.292419999999998e-25
1352.8	9.355940000000002e-25	7.67785e-25
1352.9	9.54275e-25	7.1454999999999995e-25
1353.0	9.66622e-25	7.39443e-25
1353.1	9.78775e-25	7.17671e-25
1353.2	9.37971e-25	7.50986e-25
1353.3	9.45397e-25	7.16227e-25
1353.4	9.25904e-25	7.62929e-25
1353.5	9.99248e-25	7.17222e-25
1353.6	9.51275e-25	7.25312e-25
1353.7	9.37757e-25	7.44827e-25
1353.8	9.76023e-25	7.07364e-25
1353.9	9.39778e-25	7.31826e-25
1354.0	1.01805e-24	6.94237e-25
1354.1	9.99081e-25	7.40475e-25
1354.2	9.26376e-25	7.598549999999998e-25
1354.3	9.65782e-25	7.361419999999999e-25
1354.4	9.43324e-25	7.643719999999999e-25
1354.5	9.22627e-25	7.00514e-25
1354.6	9.33498e-25	6.90744e-25
1354.7	9.71518e-25	7.398289999999999e-25
1354.8	9.40312e-25	7.0593e-25
1354.9	9.90121e-25	7.80704e-25
1355.0	9.5499e-25	7.39213e-25
1355.1	9.41795e-25	7.482409999999999e-25
1355.2	9.75124e-25	7.42513e-25
1355.3	9.59416e-25	7.2909e-25
1355.4	9.71977e-25	7.1648599999999995e-25
1355.5	9.19038e-25	7.18315e-25
1355.6	9.24724e-25	7.234129999999999e-25
1355.7	9.40293e-25	7.25977e-25
1355.8	9.55646e-25	7.31743e-25
1355.9	9.61123e-25	7.00759e-25
1356.0	9.67283e-25	7.1995599999999995e-25
1356.1	9.26581e-25	7.608489999999999e-25
1356.2	9.7121e-25	7.24993e-25
1356.3	9.48783e-25	7.15395e-25
1356.4	9.49582e-25	7.75208e-25
1356.5	9.55307e-25	7.234359999999998e-25
1356.6	9.17361e-25	7.364589999999999e-25
1356.7	9.19962e-25	7.467049999999999e-25
1356.8	9.6621e-25	7.15677e-25
1356.9	9.62937e-25	7.40721e-25
1357.0	9.63523e-25	7.13857e-25
1357.1	9.74359e-25	7.0995e-25
1357.2	9.76613e-25	7.31658e-25
1357.3	9.63169e-25	7.337629999999998e-25
1357.4	1.0257e-24	7.53539e-25
1357.5	9.73474e-25	7.22214e-25
1357.6	9.27193e-25	7.218919999999999e-25
1357.7	9.05652e-25	7.329909999999999e-25
1357.8	9.66948e-25	7.21399e-25
1357.9	1.0157999999999999e-24	7.639359999999999e-25
1358.0	9.49117e-25	7.09599e-25
1358.1	1.09477e-24	7.224959999999999e-25
1358.2	9.76445e-25	7.23236e-25
1358.3	9.92727e-25	7.58027e-25
1358.4	9.4856e-25	7.318549999999999e-25
1358.5	9.349e-25	7.48482e-25
1358.6	9.28229e-25	7.34964e-25
1358.7	9.44583e-25	7.04169e-25
1358.8	9.43855e-25	6.96161e-25
1358.9	9.73784e-25	7.25903e-25
1359.0	9.22759e-25	7.13155e-25
1359.1	9.91934e-25	7.14464e-25
1359.2	9.88647e-25	7.26374e-25
1359.3	9.67731e-25	7.4940299999999995e-25
1359.4	9.4415e-25	7.27209e-25
1359.5	9.1601e-25	7.11179e-25
1359.6	9.36275e-25	7.37534e-25
1359.7	9.8111e-25	6.90975e-25
1359.8	1.02289e-24	7.14545e-25
1359.9	1.0506399999999999e-24	7.83315e-25
1360.0	9.97844e-25	6.89563e-25
1360.1	9.55172e-25	7.1076299999999995e-25
1360.2	9.44994e-25	7.01441e-25
1360.3	9.63902e-25	7.35628e-25
1360.4	9.45047e-25	6.89577e-25
1360.5	9.09773e-25	7.16654e-25
1360.6	1.03373e-24	7.65007e-25
1360.7	9.68684e-25	7.563489999999999e-25
1360.8	9.2451e-25	7.08235e-25
1360.9	9.49062e-25	7.955699999999999e-25
1361.0	9.33277e-25	7.38703e-25
1361.1	9.666600000000002e-25	7.05848e-25
1361.2	1.00342e-24	7.14568e-25
1361.3	9.64732e-25	7.44595e-25
1361.4	1.01719e-24	7.1422e-25
1361.5	9.65587e-25	7.401649999999999e-25
1361.6	9.44521e-25	7.267829999999999e-25
1361.7	9.64948e-25	7.32165e-25
1361.8	9.31929e-25	7.50551e-25
1361.9	9.48515e-25	7.01447e-25
1362.0	1.0057e-24	7.34519e-25
1362.1	9.49661e-25	7.27986e-25
1362.2	1.0373899999999999e-24	7.420459999999999e-25
1362.3	1.01002e-24	7.21836e-25
1362.4	9.58495e-25	7.26862e-25
1362.5	9.27504e-25	7.53637e-25
1362.6	9.28188e-25	7.210299999999999e-25
1362.7	9.46766e-25	7.228279999999999e-25
1362.8	1.00622e-24	7.37766e-25
1362.9	9.50943e-25	7.899339999999999e-25
1363.0	9.71405e-25	6.92933e-25
1363.1	9.41167e-25	7.427029999999999e-25
1363.2	1.00598e-24	7.610019999999999e-25
1363.3	1.0005199999999999e-24	7.36928e-25
1363.4	9.36447e-25	7.38609e-25
1363.5	9.35968e-25	7.28512e-25
1363.6	1.0504399999999999e-24	7.47113e-25
1363.7	9.42341e-25	7.45776e-25
1363.8	9.61692e-25	7.37915e-25
1363.9	9.65428e-25	7.35901e-25
1364.0	9.28344e-25	7.00896e-25
1364.1	9.45509e-25	7.09531e-25
1364.2	9.44799e-25	7.83919e-25
1364.3	9.44947e-25	7.03866e-25
1364.4	1.01882e-24	7.02752e-25
1364.5	9.46288e-25	7.3086e-25
1364.6	9.72668e-25	7.03686e-25
1364.7	9.74509e-25	7.2791e-25
1364.8	9.80614e-25	7.4407999999999995e-25
1364.9	9.40601e-25	7.84023e-25
1365.0	9.72724e-25	7.86835e-25
1365.1	9.88606e-25	7.31096e-25
1365.2	1.00348e-24	7.05265e-25
1365.3	9.78651e-25	7.28258e-25
1365.4	9.61159e-25	7.61594e-25
1365.5	9.85813e-25	7.304529999999999e-25
1365.6	9.65839e-25	7.31898e-25
1365.7	9.56958e-25	7.3370399999999995e-25
1365.8	9.65835e-25	7.062e-25
1365.9	9.4711e-25	7.537489999999998e-25
1366.0	9.19992e-25	7.79831e-25
1366.1	9.72495e-25	7.3243599999999995e-25
1366.2	9.47239e-25	7.18536e-25
1366.3	9.56575e-25	7.03802e-25
1366.4	9.12965e-25	7.40524e-25
1366.5	9.38223e-25	7.384989999999999e-25
1366.6	9.17533e-25	7.06352e-25
1366.7	9.566330000000002e-25	7.06273e-25
1366.8	9.77509e-25	7.37107e-25
1366.9	9.92488e-25	7.1681e-25
1367.0	9.59793e-25	7.276379999999999e-25
1367.1	1.0375599999999999e-24	7.24267e-25
1367.2	9.52887e-25	7.45028e-25
1367.3	1.0241e-24	7.3602299999999995e-25
1367.4	9.38626e-25	7.03818e-25
1367.5	9.90952e-25	7.943909999999998e-25
1367.6	9.3563e-25	7.35264e-25
1367.7	9.58899e-25	7.11835e-25
1367.8	1.01998e-24	7.08323e-25
1367.9	9.46495e-25	7.677739999999999e-25
1368.0	9.56081e-25	7.90407e-25
1368.1	9.8098e-25	7.35033e-25
1368.2	9.53627e-25	7.44662e-25
1368.3	9.68897e-25	7.1094599999999995e-25
1368.4	9.57879e-25	7.27961e-25
1368.5	9.058790000000002e-25	7.15351e-25
1368.6	9.46893e-25	7.55233e-25
1368.7	9.38845e-25	7.66533e-25
1368.8	9.25876e-25	7.21368e-25
1368.9	9.50085e-25	7.76009e-25
1369.0	9.89958e-25	7.18035e-25
1369.1	1.05834e-24	7.19366e-25
1369.2	9.81582e-25	7.03159e-25
1369.3	9.8705e-25	7.08081e-25
1369.4	1.00515e-24	7.25386e-25
1369.5	1.05073e-24	7.43747e-25
1369.6	1.12149e-24	7.8817e-25
1369.7	9.457699999999999e-25	7.18222e-25
1369.8	9.83446e-25	7.71626e-25
1369.9	9.76265e-25	7.403179999999998e-25
1370.0	9.417340000000002e-25	7.31732e-25
1370.1	9.4171e-25	7.54618e-25
1370.2	9.67133e-25	7.04931e-25
1370.3	9.17845e-25	7.10704e-25
1370.4	9.9947e-25	7.383139999999999e-25
1370.5	9.77442e-25	7.13972e-25
1370.6	9.55452e-25	7.78923e-25
1370.7	9.44878e-25	6.97002e-25
1370.8	9.64123e-25	7.46908e-25
1370.9	9.74574e-25	7.601999999999999e-25
1371.0	9.7262e-25	7.64188e-25
1371.1	9.90264e-25	7.2936e-25
1371.2	9.47303e-25	7.26288e-25
1371.3	9.73409e-25	7.2681299999999995e-25
1371.4	9.57188e-25	7.47442e-25
1371.5	9.56167e-25	7.70238e-25
1371.6	1.04773e-24	7.23478e-25
1371.7	1.0113999999999999e-24	7.755859999999999e-25
1371.8	9.67671e-25	7.621209999999999e-25
1371.9	9.31435e-25	7.212489999999998e-25
1372.0	9.40388e-25	7.58269e-25
1372.1	9.7084e-25	7.23597e-25
1372.2	9.784040000000002e-25	7.40659e-25
1372.3	1.0909e-24	6.95729e-25
1372.4	9.800549999999999e-25	7.02674e-25
1372.5	9.6456e-25	7.27712e-25
1372.6	1.01174e-24	7.06307e-25
1372.7	9.723960000000002e-25	7.33718e-25
1372.8	9.75556e-25	7.18881e-25
1372.9	9.96803e-25	6.94046e-25
1373.0	9.464e-25	7.3370399999999995e-25
1373.1	9.51834e-25	7.357419999999999e-25
1373.2	9.85768e-25	7.78619e-25
1373.3	9.68085e-25	7.86474e-25
1373.4	9.80093e-25	7.29264e-25
1373.5	9.36207e-25	7.301849999999999e-25
1373.6	9.31098e-25	7.5806e-25
1373.7	1.0266199999999999e-24	7.15773e-25
1373.8	9.67035e-25	7.20537e-25
1373.9	9.77254e-25	7.14307e-25
1374.0	1.04289e-24	7.696759999999999e-25
1374.1	9.23873e-25	7.548599999999999e-25
1374.2	9.9678e-25	7.336759999999999e-25
1374.3	9.625880000000002e-25	7.57708e-25
1374.4	9.36047e-25	7.20976e-25
1374.5	9.69432e-25	7.568829999999999e-25
1374.6	9.57744e-25	7.25163e-25
1374.7	1.00901e-24	6.9579e-25
1374.8	9.86637e-25	7.00349e-25
1374.9	9.56477e-25	7.14438e-25
1375.0	1.06642e-24	7.06753e-25
1375.1	9.60334e-25	7.05755e-25
1375.2	9.69957e-25	7.327039999999999e-25
1375.3	9.57155e-25	7.556999999999999e-25
1375.4	1.0048299999999999e-24	7.43809e-25
1375.5	9.7e-25	7.53331e-25
1375.6	9.38886e-25	7.76223e-25
1375.7	9.47537e-25	6.94715e-25
1375.8	9.8658e-25	7.17328e-25
1375.9	9.887820000000002e-25	7.64449e-25
1376.0	9.64503e-25	7.29941e-25
1376.1	9.64017e-25	7.63229e-25
1376.2	1.02298e-24	7.51286e-25
1376.3	9.41033e-25	7.05558e-25
1376.4	9.65753e-25	7.36428e-25
1376.5	9.95277e-25	7.0884e-25
1376.6	9.82653e-25	7.293549999999999e-25
1376.7	9.81673e-25	7.88375e-25
1376.8	9.77824e-25	7.30435e-25
1376.9	9.70931e-25	7.95488e-25
1377.0	9.61963e-25	7.74838e-25
1377.1	9.51571e-25	7.45955e-25
1377.2	9.57742e-25	7.34669e-25
1377.3	9.32553e-25	7.386179999999998e-25
1377.4	9.70922e-25	7.398519999999998e-25
1377.5	9.5714e-25	7.56904e-25
1377.6	9.77752e-25	7.74432e-25
1377.7	9.618030000000002e-25	7.309849999999999e-25
1377.8	1.00291e-24	7.747709999999998e-25
1377.9	9.89335e-25	7.387439999999999e-25
1378.0	1.00986e-24	7.6997399999999995e-25
1378.1	1.02695e-24	7.20314e-25
1378.2	9.59826e-25	7.03061e-25
1378.3	9.95534e-25	7.320929999999998e-25
1378.4	9.60462e-25	7.11271e-25
1378.5	9.69775e-25	7.12113e-25
1378.6	9.518590000000002e-25	7.23752e-25
1378.7	9.5909e-25	7.31307e-25
1378.8	9.76956e-25	7.24159e-25
1378.9	1.02249e-24	7.37353e-25
1379.0	9.547e-25	6.96762e-25
1379.1	9.51079e-25	7.2509399999999995e-25
1379.2	9.52548e-25	7.3590599999999995e-25
1379.3	9.75544e-25	7.31039e-25
1379.4	1.01755e-24	7.36284e-25
1379.5	9.86468e-25	7.63099e-25
1379.6	1.0425599999999999e-24	7.208129999999999e-25
1379.7	1.02669e-24	7.44938e-25
1379.8	9.43945e-25	7.81012e-25
1379.9	9.88032e-25	7.44009e-25
1380.0	1.0236799999999999e-24	7.34516e-25
1380.1	1.04971e-24	7.6051e-25
1380.2	9.89683e-25	7.61494e-25
1380.3	9.96158e-25	7.52421e-25
1380.4	9.4143e-25	8.351869999999998e-25
1380.5	9.5482e-25	7.565789999999999e-25
1380.6	9.55257e-25	7.43711e-25
1380.7	9.5453e-25	7.77913e-25
1380.8	9.546630000000002e-25	7.27782e-25
1380.9	9.56304e-25	7.42507e-25
1381.0	1.08147e-24	7.63679e-25
1381.1	9.64434e-25	7.49935e-25
1381.2	9.98607e-25	7.620909999999998e-25
1381.3	9.69401e-25	7.25106e-25
1381.4	9.63346e-25	7.591549999999998e-25
1381.5	1.05105e-24	7.82214e-25
1381.6	9.46624e-25	7.36624e-25
1381.7	9.46435e-25	7.67352e-25
1381.8	1.06123e-24	7.43896e-25
1381.9	9.21353e-25	7.15479e-25
1382.0	1.08162e-24	7.0391e-25
1382.1	9.484550000000002e-25	7.4558199999999995e-25
1382.2	1.0181099999999999e-24	7.20746e-25
1382.3	1.00732e-24	7.277489999999999e-25
1382.4	9.30511e-25	7.52137e-25
1382.5	9.89098e-25	7.44095e-25
1382.6	1.04461e-24	7.357269999999999e-25
1382.7	1.0747699999999999e-24	7.26723e-25
1382.8	9.8933e-25	7.743479999999999e-25
1382.9	9.72922e-25	7.627909999999998e-25
1383.0	9.57444e-25	7.55316e-25
1383.1	1.01788e-24	7.55988e-25
1383.2	9.67596e-25	7.43475e-25
1383.3	9.86313e-25	7.36904e-25
1383.4	1.00442e-24	7.599399999999998e-25
1383.5	9.3301e-25	7.57793e-25
1383.6	1.01635e-24	7.541259999999999e-25
1383.7	9.82615e-25	7.42817e-25
1383.8	9.74975e-25	7.42355e-25
1383.9	9.71871e-25	7.27762e-25
1384.0	9.79585e-25	8.09404e-25
1384.1	1.02992e-24	7.746629999999999e-25
1384.2	9.56962e-25	7.11677e-25
1384.3	9.75045e-25	7.44036e-25
1384.4	1.01896e-24	7.45574e-25
1384.5	1.0232799999999999e-24	7.93316e-25
1384.6	9.626370000000002e-25	7.55059e-25
1384.7	9.81494e-25	7.36741e-25
1384.8	9.99202e-25	7.32299e-25
1384.9	9.43909e-25	7.316719999999999e-25
1385.0	1.0671e-24	8.12361e-25
1385.1	1.00608e-24	7.557619999999999e-25
1385.2	1.0559499999999999e-24	7.9538299999999995e-25
1385.3	9.73262e-25	7.47563e-25
1385.4	9.57225e-25	7.48076e-25
1385.5	1.05294e-24	7.431049999999998e-25
1385.6	9.741510000000002e-25	7.58891e-25
1385.7	1.00602e-24	7.60905e-25
1385.8	9.80744e-25	7.834469999999998e-25
1385.9	9.626710000000002e-25	7.29903e-25
1386.0	1.00317e-24	7.47915e-25
1386.1	9.94198e-25	7.62292e-25
1386.2	9.57193e-25	7.42189e-25
1386.3	9.85327e-25	7.27162e-25
1386.4	9.78045e-25	8.02936e-25
1386.5	9.92862e-25	7.11059e-25
1386.6	9.55123e-25	7.591469999999999e-25
1386.7	1.0205099999999999e-24	7.25684e-25
1386.8	1.0010599999999999e-24	7.3185e-25
1386.9	9.59796e-25	7.292699999999999e-25
1387.0	1.02769e-24	7.42023e-25
1387.1	9.65245e-25	7.47563e-25
1387.2	1.01772e-24	7.5449199999999995e-25
1387.3	9.53117e-25	7.26724e-25
1387.4	9.65064e-25	7.04795e-25
1387.5	9.75838e-25	7.3278e-25
1387.6	9.66052e-25	7.44744e-25
1387.7	9.8586e-25	7.584129999999999e-25
1387.8	9.72232e-25	7.34505e-25
1387.9	9.97745e-25	7.41909e-25
1388.0	9.57084e-25	7.44826e-25
1388.1	9.69781e-25	7.19616e-25
1388.2	9.55036e-25	7.25748e-25
1388.3	1.01702e-24	8.08806e-25
1388.4	9.48698e-25	7.45481e-25
1388.5	9.9456e-25	7.992119999999998e-25
1388.6	9.91096e-25	7.451029999999999e-25
1388.7	9.93289e-25	7.8147e-25
1388.8	9.53528e-25	7.4217799999999995e-25
1388.9	9.61602e-25	7.555789999999999e-25
1389.0	9.63799e-25	7.50782e-25
1389.1	1.00275e-24	7.14154e-25
1389.2	9.29509e-25	7.9933e-25
1389.3	9.62548e-25	7.527599999999999e-25
1389.4	1.00754e-24	7.714309999999999e-25
1389.5	9.655069999999999e-25	7.575999999999999e-25
1389.6	9.78206e-25	7.516239999999999e-25
1389.7	9.87355e-25	7.38018e-25
1389.8	9.94855e-25	7.32526e-25
1389.9	9.90014e-25	7.48672e-25
1390.0	9.534119999999999e-25	8.288659999999998e-25
1390.1	9.72988e-25	7.52153e-25
1390.2	9.8999e-25	7.567789999999999e-25
1390.3	9.95011e-25	7.15607e-25
1390.4	1.00347e-24	7.53416e-25
1390.5	9.73362e-25	7.74009e-25
1390.6	1.0264499999999999e-24	8.00887e-25
1390.7	9.77243e-25	7.442539999999999e-25
1390.8	1.00475e-24	7.59595e-25
1390.9	1.04911e-24	7.53108e-25
1391.0	9.60799e-25	7.227959999999999e-25
1391.1	9.75126e-25	8.118769999999998e-25
1391.2	9.88622e-25	7.2969e-25
1391.3	9.74539e-25	7.364969999999999e-25
1391.4	9.85902e-25	7.34e-25
1391.5	9.52289e-25	7.47216e-25
1391.6	9.58694e-25	7.79299e-25
1391.7	1.01116e-24	7.531129999999999e-25
1391.8	9.35927e-25	7.73194e-25
1391.9	9.39542e-25	7.52235e-25
1392.0	9.78039e-25	7.357139999999998e-25
1392.1	9.46603e-25	7.02958e-25
1392.2	9.51672e-25	7.04172e-25
1392.3	9.60721e-25	7.4597e-25
1392.4	9.75023e-25	7.40994e-25
1392.5	9.89452e-25	7.72925e-25
1392.6	9.73238e-25	7.24367e-25
1392.7	9.52694e-25	7.34717e-25
1392.8	9.50572e-25	7.21739e-25
1392.9	1.0171699999999999e-24	7.3155e-25
1393.0	1.01162e-24	7.29777e-25
1393.1	1.03353e-24	7.335059999999999e-25
1393.2	1.0079e-24	7.740989999999999e-25
1393.3	9.78382e-25	7.09933e-25
1393.4	9.7307e-25	7.96531e-25
1393.5	1.00636e-24	7.2659599999999995e-25
1393.6	1.04663e-24	7.05283e-25
1393.7	1.0385899999999999e-24	7.87233e-25
1393.8	9.60464e-25	7.77019e-25
1393.9	1.05509e-24	7.404949999999999e-25
1394.0	9.75459e-25	7.858789999999999e-25
1394.1	9.84316e-25	7.36167e-25
1394.2	1.00898e-24	7.454499999999999e-25
1394.3	9.96128e-25	7.1644e-25
1394.4	1.0127699999999999e-24	7.27207e-25
1394.5	1.0005199999999999e-24	7.43625e-25
1394.6	9.98333e-25	7.45306e-25
1394.7	9.62132e-25	7.58478e-25
1394.8	9.70343e-25	7.33886e-25
1394.9	1.02501e-24	7.14718e-25
1395.0	1.0264499999999999e-24	7.90793e-25
1395.1	9.39408e-25	7.41219e-25
1395.2	9.77295e-25	7.88886e-25
1395.3	9.84773e-25	7.13223e-25
1395.4	9.73054e-25	7.28952e-25
1395.5	1.0333599999999999e-24	8.0627799999999995e-25
1395.6	9.82863e-25	7.503129999999998e-25
1395.7	9.97429e-25	7.51753e-25
1395.8	9.75237e-25	7.458859999999999e-25
1395.9	9.87045e-25	7.85837e-25
1396.0	1.00665e-24	7.466049999999999e-25
1396.1	9.718300000000002e-25	7.367249999999999e-25
1396.2	1.0508399999999999e-24	7.4486e-25
1396.3	9.87042e-25	7.11572e-25
1396.4	1.07273e-24	7.514959999999998e-25
1396.5	9.67922e-25	7.90459e-25
1396.6	9.88824e-25	7.28713e-25
1396.7	9.51166e-25	7.47614e-25
1396.8	9.871290000000002e-25	7.78687e-25
1396.9	9.86828e-25	7.6082e-25
1397.0	9.74518e-25	7.52674e-25
1397.1	9.6795e-25	7.428989999999999e-25
1397.2	9.52002e-25	7.49976e-25
1397.3	9.89473e-25	7.44712e-25
1397.4	1.03928e-24	7.82587e-25
1397.5	9.67687e-25	8.00064e-25
1397.6	9.68986e-25	7.92877e-25
1397.7	1.00413e-24	7.82033e-25
1397.8	9.724150000000002e-25	7.14937e-25
1397.9	9.9915e-25	7.669909999999999e-25
1398.0	1.0084599999999999e-24	7.48901e-25
1398.1	9.88787e-25	7.289889999999999e-25
1398.2	9.62042e-25	7.35532e-25
1398.3	9.93716e-25	7.485e-25
1398.4	1.07464e-24	7.62982e-25
1398.5	1.01059e-24	7.89955e-25
1398.6	9.49412e-25	7.80208e-25
1398.7	9.88172e-25	7.18716e-25
1398.8	1.01442e-24	7.757839999999999e-25
1398.9	9.92706e-25	7.66035e-25
1399.0	9.59765e-25	7.34799e-25
1399.1	1.00214e-24	7.218619999999999e-25
1399.2	9.9932e-25	7.26863e-25
1399.3	1.00792e-24	7.4232899999999995e-25
1399.4	9.51679e-25	8.43847e-25
1399.5	9.90406e-25	7.43185e-25
1399.6	1.01403e-24	7.76963e-25
1399.7	1.1507699999999999e-24	7.422519999999999e-25
1399.8	9.79107e-25	7.40949e-25
1399.9	9.90187e-25	7.54122e-25
1400.0	1.02409e-24	7.23618e-25
1400.1	9.19507e-25	7.4271199999999995e-25
1400.2	1.0032e-24	7.29413e-25
1400.3	9.70652e-25	7.47976e-25
1400.4	9.41493e-25	7.875849999999998e-25
1400.5	1.03204e-24	7.437559999999998e-25
1400.6	1.0010899999999999e-24	7.60082e-25
1400.7	9.65242e-25	7.724649999999999e-25
1400.8	9.84216e-25	7.48919e-25
1400.9	1.00217e-24	7.510219999999999e-25
1401.0	1.0044299999999999e-24	7.38222e-25
1401.1	9.523099999999999e-25	7.82019e-25
1401.2	9.60835e-25	7.4306e-25
1401.3	9.54842e-25	7.57539e-25
1401.4	9.92273e-25	8.2091e-25
1401.5	9.90002e-25	7.37924e-25
1401.6	1.04716e-24	7.34386e-25
1401.7	1.01408e-24	7.424329999999999e-25
1401.8	1.0431299999999999e-24	7.34896e-25
1401.9	1.00672e-24	7.17305e-25
1402.0	9.31017e-25	7.69075e-25
1402.1	9.56272e-25	7.25935e-25
1402.2	9.9379e-25	7.522579999999999e-25
1402.3	1.02309e-24	7.228769999999999e-25
1402.4	1.01541e-24	7.21408e-25
1402.5	1.00514e-24	7.25508e-25
1402.6	1.0482099999999999e-24	7.367819999999998e-25
1402.7	1.01658e-24	7.52485e-25
1402.8	1.0231e-24	7.396519999999998e-25
1402.9	9.52615e-25	7.675079999999999e-25
1403.0	9.6915e-25	7.2687899999999995e-25
1403.1	1.07202e-24	7.39845e-25
1403.2	9.9687e-25	7.51414e-25
1403.3	9.90279e-25	7.70764e-25
1403.4	9.6671e-25	7.35481e-25
1403.5	1.04048e-24	7.57546e-25
1403.6	1.06654e-24	7.89929e-25
1403.7	1.0579199999999999e-24	7.307699999999999e-25
1403.8	9.95893e-25	7.64799e-25
1403.9	9.94644e-25	7.570849999999998e-25
1404.0	9.66301e-25	7.553959999999999e-25
1404.1	9.42331e-25	7.7243e-25
1404.2	9.30914e-25	7.55353e-25
1404.3	1.01602e-24	7.19659e-25
1404.4	1.0147e-24	7.1911e-25
1404.5	1.01289e-24	7.4751e-25
1404.6	1.0198e-24	7.274509999999999e-25
1404.7	9.70331e-25	7.8143e-25
1404.8	9.477059999999999e-25	7.19816e-25
1404.9	9.62862e-25	7.280719999999998e-25
1405.0	1.05353e-24	7.50131e-25
1405.1	1.01403e-24	7.681759999999999e-25
1405.2	1.0387299999999999e-24	7.50535e-25
1405.3	9.89822e-25	7.460349999999999e-25
1405.4	1.0127699999999999e-24	8.268399999999998e-25
1405.5	1.02202e-24	7.55076e-25
1405.6	1.02753e-24	7.48416e-25
1405.7	1.06677e-24	7.7090799999999995e-25
1405.8	1.09227e-24	7.333379999999999e-25
1405.9	9.57151e-25	7.47263e-25
1406.0	9.70793e-25	7.47532e-25
1406.1	9.9304e-25	7.881769999999999e-25
1406.2	9.50929e-25	7.24058e-25
1406.3	9.92754e-25	7.52271e-25
1406.4	9.67425e-25	7.55753e-25
1406.5	1.02743e-24	7.565169999999999e-25
1406.6	1.02125e-24	7.4213e-25
1406.7	1.03695e-24	7.7446e-25
1406.8	9.70583e-25	7.33007e-25
1406.9	9.6047e-25	7.477e-25
1407.0	9.61642e-25	7.49478e-25
1407.1	9.83365e-25	7.427559999999998e-25
1407.2	1.02022e-24	7.445859999999999e-25
1407.3	1.0942e-24	7.66065e-25
1407.4	1.0028e-24	7.2742e-25
1407.5	9.99859e-25	7.922999999999999e-25
1407.6	9.97918e-25	7.406859999999998e-25
1407.7	1.00941e-24	7.476939999999998e-25
1407.8	9.78001e-25	7.57499e-25
1407.9	1.02424e-24	7.76625e-25
1408.0	1.00772e-24	7.51921e-25
1408.1	9.67433e-25	7.43581e-25
1408.2	1.00274e-24	7.933359999999999e-25
1408.3	1.0151999999999999e-24	7.452239999999998e-25
1408.4	9.75775e-25	7.29796e-25
1408.5	1.0004e-24	7.28852e-25
1408.6	1.00522e-24	7.38173e-25
1408.7	1.06804e-24	7.775559999999998e-25
1408.8	9.96535e-25	7.70156e-25
1408.9	1.00171e-24	7.50783e-25
1409.0	1.0030599999999999e-24	7.30428e-25
1409.1	1.0031e-24	7.483539999999999e-25
1409.2	1.02414e-24	7.508469999999998e-25
1409.3	1.00011e-24	7.59907e-25
1409.4	1.00875e-24	7.96069e-25
1409.5	9.46646e-25	7.56342e-25
1409.6	9.83532e-25	7.42353e-25
1409.7	1.06519e-24	7.780729999999999e-25
1409.8	9.61784e-25	7.37038e-25
1409.9	1.0042899999999999e-24	7.4009e-25
1410.0	9.62445e-25	7.444539999999999e-25
1410.1	9.61304e-25	7.93603e-25
1410.2	1.0101e-24	7.87731e-25
1410.3	9.76787e-25	7.54391e-25
1410.4	9.69554e-25	7.46615e-25
1410.5	9.867459999999999e-25	7.98224e-25
1410.6	9.97314e-25	7.562319999999999e-25
1410.7	1.0243e-24	7.64386e-25
1410.8	9.35734e-25	7.5047099999999995e-25
1410.9	9.8967e-25	7.26561e-25
1411.0	1.03985e-24	7.52008e-25
1411.1	1.00425e-24	7.92812e-25
1411.2	9.99052e-25	7.3283599999999995e-25
1411.3	1.09221e-24	7.56689e-25
1411.4	1.0521e-24	7.51323e-25
1411.5	9.77425e-25	7.397839999999998e-25
1411.6	1.00567e-24	7.69537e-25
1411.7	1.02082e-24	7.65503e-25
1411.8	1.00779e-24	7.712139999999999e-25
1411.9	9.76872e-25	7.52361e-25
1412.0	1.02376e-24	7.5212199999999995e-25
1412.1	9.45658e-25	7.58786e-25
1412.2	1.01512e-24	7.40166e-25
1412.3	9.79639e-25	7.687419999999999e-25
1412.4	1.01976e-24	7.34926e-25
1412.5	9.74681e-25	7.80964e-25
1412.6	1.03327e-24	7.55414e-25
1412.7	9.5569e-25	7.59494e-25
1412.8	1.0059999999999999e-24	7.71192e-25
1412.9	9.64424e-25	7.84604e-25
1413.0	9.82224e-25	7.718989999999999e-25
1413.1	9.80118e-25	7.60314e-25
1413.2	9.95708e-25	7.44846e-25
1413.3	1.00096e-24	7.310569999999999e-25
1413.4	9.85799e-25	7.2485e-25
1413.5	9.98625e-25	7.6925e-25
1413.6	1.0040599999999999e-24	7.67877e-25
1413.7	9.67342e-25	7.246789999999999e-25
1413.8	1.01789e-24	7.79496e-25
1413.9	1.01272e-24	7.85778e-25
1414.0	9.71449e-25	7.55139e-25
1414.1	1.02041e-24	7.378589999999999e-25
1414.2	9.74399e-25	7.56459e-25
1414.3	1.03905e-24	7.554109999999999e-25
1414.4	9.90651e-25	7.41198e-25
1414.5	1.0307899999999999e-24	7.30033e-25
1414.6	9.72612e-25	7.610399999999998e-25
1414.7	1.00244e-24	7.38196e-25
1414.8	1.03508e-24	7.96071e-25
1414.9	1.01326e-24	7.498749999999999e-25
1415.0	9.85917e-25	7.4407999999999995e-25
1415.1	1.0777699999999999e-24	7.8485e-25
1415.2	9.82343e-25	7.825899999999999e-25
1415.3	1.00592e-24	7.58263e-25
1415.4	1.00035e-24	7.70587e-25
1415.5	9.83539e-25	7.6787e-25
1415.6	1.02403e-24	7.43704e-25
1415.7	1.10829e-24	7.59463e-25
1415.8	9.80386e-25	7.33892e-25
1415.9	9.77847e-25	7.39158e-25
1416.0	9.641390000000002e-25	7.9109599999999995e-25
1416.1	9.67823e-25	7.196e-25
1416.2	1.00104e-24	8.03804e-25
1416.3	1.02827e-24	7.7444e-25
1416.4	9.92482e-25	8.076689999999999e-25
1416.5	1.0188e-24	7.55324e-25
1416.6	9.70282e-25	7.690589999999999e-25
1416.7	1.0050899999999999e-24	7.33994e-25
1416.8	9.7973e-25	7.5889599999999995e-25
1416.9	9.87148e-25	7.48721e-25
1417.0	9.80364e-25	7.72081e-25
1417.1	1.01009e-24	7.38409e-25
1417.2	1.0635199999999999e-24	7.94531e-25
1417.3	1.07038e-24	7.4176e-25
1417.4	9.93887e-25	7.8147e-25
1417.5	9.91522e-25	7.78706e-25
1417.6	1.02073e-24	7.34892e-25
1417.7	9.53525e-25	7.31896e-25
1417.8	9.44105e-25	7.2350899999999995e-25
1417.9	1.05277e-24	7.40915e-25
1418.0	9.86034e-25	7.620849999999999e-25
1418.1	1.00992e-24	7.15133e-25
1418.2	1.02847e-24	8.00866e-25
1418.3	1.01347e-24	7.4322899999999995e-25
1418.4	1.04206e-24	7.64883e-25
1418.5	9.50285e-25	7.69054e-25
1418.6	9.79865e-25	7.363269999999999e-25
1418.7	1.09629e-24	7.39026e-25
1418.8	1.05257e-24	7.29556e-25
1418.9	9.83302e-25	7.56848e-25
1419.0	1.00213e-24	7.583509999999999e-25
1419.1	1.07442e-24	7.47655e-25
1419.2	1.0316e-24	7.27261e-25
1419.3	1.01688e-24	7.25154e-25
1419.4	1.04481e-24	7.55537e-25
1419.5	1.0131699999999999e-24	7.35322e-25
1419.6	9.98178e-25	7.481729999999999e-25
1419.7	1.00113e-24	7.58611e-25
1419.8	9.87858e-25	7.53704e-25
1419.9	1.0044299999999999e-24	7.26452e-25
1420.0	1.01607e-24	7.989949999999998e-25
1420.1	1.00518e-24	7.608059999999998e-25
1420.2	9.87567e-25	7.992439999999999e-25
1420.3	1.03531e-24	7.65216e-25
1420.4	1.03426e-24	7.57614e-25
1420.5	9.842099999999999e-25	7.74443e-25
1420.6	1.00236e-24	7.45085e-25
1420.7	1.0169099999999999e-24	7.717269999999999e-25
1420.8	9.86687e-25	7.39221e-25
1420.9	9.68966e-25	8.0364199999999995e-25
1421.0	1.04239e-24	7.78972e-25
1421.1	9.99627e-25	7.36235e-25
1421.2	1.02349e-24	7.46928e-25
1421.3	1.0076299999999999e-24	7.667909999999999e-25
1421.4	9.988730000000002e-25	7.61928e-25
1421.5	9.81209e-25	7.47793e-25
1421.6	1.00869e-24	8.702079999999998e-25
1421.7	9.918350000000002e-25	7.402689999999998e-25
1421.8	9.87476e-25	7.529959999999999e-25
1421.9	1.0414999999999999e-24	7.927039999999999e-25
1422.0	9.84102e-25	7.46012e-25
1422.1	9.8185e-25	8.03624e-25
1422.2	1.00512e-24	7.74077e-25
1422.3	1.01513e-24	7.16972e-25
1422.4	9.64155e-25	7.822879999999999e-25
1422.5	1.01307e-24	7.7050799999999995e-25
1422.6	1.07566e-24	8.197149999999999e-25
1422.7	1.1716999999999999e-24	8.09011e-25
1422.8	9.84365e-25	7.54333e-25
1422.9	9.83489e-25	7.6516799999999995e-25
1423.0	1.01541e-24	7.463259999999998e-25
1423.1	1.13261e-24	7.69986e-25
1423.2	1.0456e-24	8.223659999999999e-25
1423.3	9.94212e-25	7.5895e-25
1423.4	1.0259e-24	7.249319999999999e-25
1423.5	9.82233e-25	7.6690399999999995e-25
1423.6	9.6582e-25	7.61412e-25
1423.7	9.92604e-25	7.2581099999999995e-25
1423.8	9.88788e-25	7.698949999999999e-25
1423.9	9.47414e-25	7.516939999999999e-25
1424.0	1.00905e-24	7.53906e-25
1424.1	9.70955e-25	7.4376299999999995e-25
1424.2	1.07177e-24	8.222809999999999e-25
1424.3	1.0589e-24	7.37028e-25
1424.4	1.01371e-24	7.740309999999999e-25
1424.5	9.6564e-25	7.527919999999999e-25
1424.6	1.04385e-24	7.76963e-25
1424.7	1.11743e-24	7.60952e-25
1424.8	1.00408e-24	7.9331e-25
1424.9	1.03674e-24	7.44191e-25
1425.0	9.67316e-25	7.46583e-25
1425.1	9.552480000000002e-25	7.995629999999998e-25
1425.2	9.9841e-25	7.616229999999998e-25
1425.3	9.47126e-25	7.49657e-25
1425.4	9.85325e-25	7.43385e-25
1425.5	1.0038e-24	7.51102e-25
1425.6	1.0024e-24	7.4703299999999995e-25
1425.7	9.86882e-25	7.589469999999999e-25
1425.8	1.04303e-24	7.71022e-25
1425.9	9.83509e-25	7.8548e-25
1426.0	9.89942e-25	7.84063e-25
1426.1	1.09672e-24	7.64299e-25
1426.2	1.00634e-24	7.75927e-25
1426.3	1.04416e-24	7.4980299999999995e-25
1426.4	1.07508e-24	7.651889999999999e-25
1426.5	1.00028e-24	7.398689999999998e-25
1426.6	1.00514e-24	7.564509999999998e-25
1426.7	9.75859e-25	7.5031999999999995e-25
1426.8	1.0605e-24	7.48316e-25
1426.9	1.01882e-24	7.58518e-25
1427.0	1.04094e-24	7.62767e-25
1427.1	1.02955e-24	8.02954e-25
1427.2	1.03081e-24	7.46979e-25
1427.3	9.95307e-25	7.733689999999998e-25
1427.4	1.00374e-24	8.02936e-25
1427.5	1.02362e-24	7.90133e-25
1427.6	9.77598e-25	7.47012e-25
1427.7	1.05668e-24	7.411689999999998e-25
1427.8	1.10028e-24	7.56487e-25
1427.9	9.865780000000002e-25	7.6986e-25
1428.0	9.88874e-25	7.73394e-25
1428.1	9.76316e-25	7.696249999999999e-25
1428.2	1.06528e-24	7.43717e-25
1428.3	1.00754e-24	7.77329e-25
1428.4	1.11176e-24	7.72228e-25
1428.5	1.05829e-24	8.00419e-25
1428.6	1.01466e-24	7.46494e-25
1428.7	1.0084599999999999e-24	7.41539e-25
1428.8	9.82417e-25	7.60539e-25
1428.9	9.72379e-25	7.477879999999999e-25
1429.0	1.0013199999999999e-24	7.675e-25
1429.1	1.04041e-24	7.62747e-25
1429.2	1.03946e-24	7.54348e-25
1429.3	9.75523e-25	7.33534e-25
1429.4	1.04334e-24	7.52167e-25
1429.5	1.08979e-24	7.59225e-25
1429.6	1.0233e-24	7.51116e-25
1429.7	1.03808e-24	7.526e-25
1429.8	9.71665e-25	7.30843e-25
1429.9	9.84229e-25	7.662269999999999e-25
1430.0	9.81231e-25	7.6188e-25
1430.1	9.8172e-25	7.71877e-25
1430.2	9.95432e-25	7.644759999999998e-25
1430.3	9.918500000000002e-25	7.68388e-25
1430.4	1.0208799999999999e-24	8.24971e-25
1430.5	9.90046e-25	7.45129e-25
1430.6	9.96052e-25	7.6303399999999995e-25
1430.7	9.96068e-25	7.93273e-25
1430.8	1.05226e-24	7.424989999999999e-25
1430.9	9.94725e-25	7.727499999999999e-25
1431.0	1.0287e-24	7.87395e-25
1431.1	1.03923e-24	7.68405e-25
1431.2	1.00988e-24	7.4287999999999995e-25
1431.3	1.0193e-24	7.920849999999999e-25
1431.4	9.74341e-25	8.28797e-25
1431.5	9.975410000000002e-25	7.71864e-25
1431.6	1.00122e-24	7.417839999999999e-25
1431.7	1.0484e-24	7.64658e-25
1431.8	9.98704e-25	7.223109999999999e-25
1431.9	1.02932e-24	7.66771e-25
1432.0	9.92615e-25	7.834619999999998e-25
1432.1	9.73501e-25	7.437839999999999e-25
1432.2	9.95625e-25	7.40772e-25
1432.3	1.05052e-24	7.358969999999998e-25
1432.4	1.0113699999999999e-24	8.02079e-25
1432.5	9.89938e-25	7.289659999999999e-25
1432.6	1.01045e-24	7.3537199999999995e-25
1432.7	1.0143699999999999e-24	7.65739e-25
1432.8	1.04919e-24	7.26527e-25
1432.9	9.92846e-25	7.50523e-25
1433.0	1.0054e-24	7.62352e-25
1433.1	1.02561e-24	7.51925e-25
1433.2	1.01436e-24	7.6439e-25
1433.3	9.90874e-25	7.64262e-25
1433.4	9.7918e-25	7.71996e-25
1433.5	9.93489e-25	7.39721e-25
1433.6	1.087e-24	7.626759999999998e-25
1433.7	9.78046e-25	7.671589999999999e-25
1433.8	1.045e-24	7.385159999999998e-25
1433.9	1.0262e-24	7.682289999999999e-25
1434.0	1.03765e-24	8.01449e-25
1434.1	9.65647e-25	7.44987e-25
1434.2	9.67551e-25	7.5478e-25
1434.3	1.01078e-24	7.76425e-25
1434.4	1.01005e-24	7.520409999999999e-25
1434.5	1.06359e-24	7.40404e-25
1434.6	9.8904e-25	8.014e-25
1434.7	9.73563e-25	7.70851e-25
1434.8	1.02402e-24	7.847899999999999e-25
1434.9	1.03184e-24	7.33767e-25
1435.0	9.86302e-25	7.50059e-25
1435.1	9.97433e-25	7.5789e-25
1435.2	9.98095e-25	7.9686799999999995e-25
1435.3	1.05219e-24	7.6016e-25
1435.4	9.96209e-25	8.10881e-25
1435.5	9.88394e-25	7.80104e-25
1435.6	9.60484e-25	7.353249999999999e-25
1435.7	1.0543799999999999e-24	7.8038e-25
1435.8	9.99205e-25	7.37254e-25
1435.9	9.9261e-25	7.5594299999999995e-25
1436.0	9.92724e-25	7.59656e-25
1436.1	9.678e-25	7.51134e-25
1436.2	9.9984e-25	7.694589999999999e-25
1436.3	9.70381e-25	7.60346e-25
1436.4	1.04594e-24	7.745709999999998e-25
1436.5	1.01392e-24	7.448839999999999e-25
1436.6	9.90246e-25	7.47414e-25
1436.7	9.73905e-25	8.0851399999999995e-25
1436.8	1.07474e-24	7.753879999999998e-25
1436.9	9.71677e-25	7.816369999999999e-25
1437.0	1.02733e-24	7.70754e-25
1437.1	1.01615e-24	7.492879999999999e-25
1437.2	1.09573e-24	7.77512e-25
1437.3	1.01191e-24	7.40242e-25
1437.4	1.03414e-24	7.9465e-25
1437.5	1.0109e-24	7.5927899999999995e-25
1437.6	9.96816e-25	8.197789999999999e-25
1437.7	1.01992e-24	7.61101e-25
1437.8	1.00257e-24	7.55774e-25
1437.9	1.04753e-24	8.2656599999999995e-25
1438.0	9.62611e-25	7.915209999999998e-25
1438.1	9.70429e-25	7.681799999999998e-25
1438.2	1.00332e-24	8.213489999999999e-25
1438.3	1.04989e-24	7.482859999999999e-25
1438.4	1.0197e-24	8.32381e-25
1438.5	1.00187e-24	7.442519999999999e-25
1438.6	1.01916e-24	7.66952e-25
1438.7	9.86878e-25	7.7878199999999995e-25
1438.8	1.0257099999999999e-24	7.587829999999999e-25
1438.9	9.9021e-25	7.5065e-25
1439.0	1.10183e-24	7.587849999999999e-25
1439.1	1.02712e-24	7.711099999999999e-25
1439.2	9.86917e-25	7.683459999999999e-25
1439.3	1.04111e-24	7.879999999999998e-25
1439.4	9.70105e-25	7.707629999999999e-25
1439.5	9.71267e-25	7.61242e-25
1439.6	1.0321899999999999e-24	7.485089999999999e-25
1439.7	9.78457e-25	7.55797e-25
1439.8	1.02401e-24	7.44876e-25
1439.9	9.77507e-25	7.46115e-25
1440.0	9.83907e-25	7.79191e-25
1440.1	1.0163099999999999e-24	7.39804e-25
1440.2	9.94248e-25	7.84778e-25
1440.3	1.01622e-24	7.787179999999999e-25
1440.4	1.0188e-24	7.70206e-25
1440.5	1.03092e-24	7.85548e-25
1440.6	9.822080000000002e-25	7.54418e-25
1440.7	9.969710000000002e-25	7.81972e-25
1440.8	1.01473e-24	7.70356e-25
1440.9	1.03964e-24	8.17185e-25
1441.0	1.00279e-24	7.51703e-25
1441.1	9.91047e-25	7.333289999999998e-25
1441.2	9.90644e-25	7.50998e-25
1441.3	9.7439e-25	7.7290999999999995e-25
1441.4	1.03192e-24	8.16555e-25
1441.5	9.79856e-25	7.653569999999999e-25
1441.6	9.77402e-25	8.055179999999998e-25
1441.7	1.03828e-24	7.38347e-25
1441.8	1.02075e-24	8.08013e-25
1441.9	1.0342e-24	7.34537e-25
1442.0	1.07859e-24	8.070689999999999e-25
1442.1	9.99374e-25	7.96652e-25
1442.2	1.15723e-24	7.84295e-25
1442.3	1.0193399999999999e-24	7.80448e-25
1442.4	9.93727e-25	8.63191e-25
1442.5	1.01089e-24	7.72422e-25
1442.6	9.92487e-25	7.70173e-25
1442.7	1.0255099999999999e-24	7.752649999999999e-25
1442.8	1.01667e-24	7.69083e-25
1442.9	9.73816e-25	7.673909999999999e-25
1443.0	1.00135e-24	7.79646e-25
1443.1	1.03149e-24	7.649779999999998e-25
1443.2	1.0345899999999999e-24	7.60225e-25
1443.3	1.03571e-24	7.60518e-25
1443.4	9.97687e-25	7.73773e-25
1443.5	9.50598e-25	7.550259999999999e-25
1443.6	9.93953e-25	7.42868e-25
1443.7	1.0197399999999999e-24	7.3747399999999995e-25
1443.8	9.90488e-25	7.795389999999999e-25
1443.9	1.01896e-24	7.3876e-25
1444.0	9.72755e-25	7.480859999999999e-25
1444.1	9.91445e-25	7.87195e-25
1444.2	9.86711e-25	7.8244e-25
1444.3	1.0197099999999999e-24	7.696499999999998e-25
1444.4	9.92309e-25	7.8341e-25
1444.5	1.00436e-24	8.61957e-25
1444.6	1.02824e-24	7.889489999999999e-25
1444.7	1.04786e-24	7.42411e-25
1444.8	9.96562e-25	7.6520199999999995e-25
1444.9	9.85616e-25	7.91011e-25
1445.0	1.05142e-24	7.52165e-25
1445.1	9.7646e-25	7.69553e-25
1445.2	9.82822e-25	7.306549999999999e-25
1445.3	1.01945e-24	7.68036e-25
1445.4	1.02954e-24	7.293849999999999e-25
1445.5	9.88461e-25	7.903829999999999e-25
1445.6	1.11028e-24	7.497709999999999e-25
1445.7	9.99435e-25	7.67899e-25
1445.8	9.99303e-25	7.96298e-25
1445.9	1.06797e-24	7.44683e-25
1446.0	1.01936e-24	7.50784e-25
1446.1	9.89321e-25	7.704139999999999e-25
1446.2	9.95078e-25	7.9699e-25
1446.3	1.02061e-24	7.49447e-25
1446.4	1.02238e-24	7.35135e-25
1446.5	9.98977e-25	7.69245e-25
1446.6	1.06841e-24	7.65165e-25
1446.7	1.00682e-24	7.9194699999999995e-25
1446.8	1.04702e-24	7.7582899999999995e-25
1446.9	1.01046e-24	8.12485e-25
1447.0	1.02455e-24	7.88271e-25
1447.1	1.04459e-24	8.22499e-25
1447.2	1.00105e-24	7.97494e-25
1447.3	1.02655e-24	7.60599e-25
1447.4	1.0002e-24	7.525619999999999e-25
1447.5	1.06594e-24	7.58214e-25
1447.6	1.03081e-24	7.40485e-25
1447.7	1.03792e-24	7.50414e-25
1447.8	9.87577e-25	7.62411e-25
1447.9	9.92728e-25	8.21206e-25
1448.0	1.00384e-24	7.583359999999999e-25
1448.1	9.92003e-25	7.7511e-25
1448.2	1.0365299999999999e-24	7.3195099999999995e-25
1448.3	1.0056299999999999e-24	7.79028e-25
1448.4	1.03741e-24	7.66386e-25
1448.5	1.04019e-24	7.45608e-25
1448.6	9.76972e-25	8.2612e-25
1448.7	9.782190000000002e-25	8.0983099999999995e-25
1448.8	1.04199e-24	7.373779999999999e-25
1448.9	1.03488e-24	7.72834e-25
1449.0	1.01048e-24	7.564299999999999e-25
1449.1	9.91304e-25	7.37453e-25
1449.2	1.04832e-24	8.1907e-25
1449.3	1.08501e-24	7.5839599999999995e-25
1449.4	1.02261e-24	8.343079999999998e-25
1449.5	1.03213e-24	7.8412e-25
1449.6	9.90742e-25	7.43558e-25
1449.7	1.07524e-24	7.87453e-25
1449.8	1.05562e-24	7.512469999999998e-25
1449.9	1.00682e-24	7.75557e-25
1450.0	9.90624e-25	7.8859199999999995e-25
1450.1	9.64928e-25	7.815389999999999e-25
1450.2	1.08119e-24	7.517299999999998e-25
1450.3	9.80467e-25	7.99881e-25
1450.4	1.02035e-24	7.91541e-25
1450.5	1.03692e-24	7.40143e-25
1450.6	1.01329e-24	7.88858e-25
1450.7	1.05213e-24	7.60861e-25
1450.8	1.14666e-24	7.9916999999999995e-25
1450.9	1.08989e-24	7.690759999999999e-25
1451.0	1.03737e-24	7.66031e-25
1451.1	1.01068e-24	7.75449e-25
1451.2	9.8117e-25	7.668889999999999e-25
1451.3	1.0458999999999999e-24	8.1868e-25
1451.4	1.01029e-24	7.90001e-25
1451.5	1.0318e-24	8.19397e-25
1451.6	9.86565e-25	7.88837e-25
1451.7	1.00536e-24	7.84982e-25
1451.8	1.0607199999999999e-24	7.68603e-25
1451.9	1.01255e-24	7.61179e-25
1452.0	1.0086599999999999e-24	7.7472899999999995e-25
1452.1	1.07342e-24	7.90569e-25
1452.2	1.06053e-24	8.291379999999998e-25
1452.3	9.78373e-25	7.70305e-25
1452.4	1.04698e-24	7.8578e-25
1452.5	1.01122e-24	8.09198e-25
1452.6	9.83821e-25	7.99453e-25
1452.7	1.04035e-24	7.655609999999998e-25
1452.8	1.0394999999999999e-24	7.44629e-25
1452.9	1.01458e-24	7.657759999999999e-25
1453.0	1.03709e-24	7.835089999999999e-25
1453.1	1.05174e-24	7.8501e-25
1453.2	1.0139699999999999e-24	7.80695e-25
1453.3	1.0213099999999999e-24	7.893339999999999e-25
1453.4	1.06302e-24	7.80791e-25
1453.5	1.03481e-24	7.80204e-25
1453.6	1.0500699999999999e-24	8.13572e-25
1453.7	1.05419e-24	7.5241e-25
1453.8	9.95879e-25	7.4988e-25
1453.9	1.01507e-24	7.47414e-25
1454.0	1.01703e-24	7.58094e-25
1454.1	9.751510000000002e-25	7.86857e-25
1454.2	9.91774e-25	8.01692e-25
1454.3	1.01268e-24	7.51619e-25
1454.4	1.0228e-24	7.8502199999999995e-25
1454.5	1.01919e-24	7.66054e-25
1454.6	1.07014e-24	8.360329999999998e-25
1454.7	1.04222e-24	7.76832e-25
1454.8	1.00818e-24	7.67133e-25
1454.9	1.01369e-24	8.0472e-25
1455.0	1.09772e-24	7.82293e-25
1455.1	1.01133e-24	7.6782099999999995e-25
1455.2	1.01253e-24	7.9745e-25
1455.3	1.07313e-24	7.57367e-25
1455.4	1.0339e-24	7.78817e-25
1455.5	1.09032e-24	7.5799e-25
1455.6	9.887480000000002e-25	7.84051e-25
1455.7	1.00851e-24	7.69007e-25
1455.8	9.98211e-25	7.793689999999999e-25
1455.9	1.04939e-24	7.81093e-25
1456.0	1.04893e-24	7.28448e-25
1456.1	1.00621e-24	7.86667e-25
1456.2	1.13551e-24	7.44075e-25
1456.3	1.0172e-24	8.27759e-25
1456.4	1.0165099999999999e-24	7.470729999999999e-25
1456.5	9.91279e-25	7.64279e-25
1456.6	1.02744e-24	8.17331e-25
1456.7	9.79216e-25	7.57986e-25
1456.8	1.02459e-24	7.8037e-25
1456.9	1.10031e-24	8.53937e-25
1457.0	1.10936e-24	7.50632e-25
1457.1	1.01148e-24	8.391869999999997e-25
1457.2	1.05208e-24	7.8124e-25
1457.3	1.01606e-24	7.771049999999999e-25
1457.4	1.0672599999999999e-24	7.54925e-25
1457.5	1.0028299999999999e-24	7.51555e-25
1457.6	1.09832e-24	7.488199999999999e-25
1457.7	1.0261099999999999e-24	8.14081e-25
1457.8	9.64174e-25	8.33597e-25
1457.9	9.93015e-25	7.94869e-25
1458.0	1.03314e-24	7.52691e-25
1458.1	1.0019e-24	7.5447499999999995e-25
1458.2	9.86438e-25	7.72091e-25
1458.3	1.07881e-24	7.751029999999999e-25
1458.4	1.0942799999999999e-24	8.01768e-25
1458.5	1.01087e-24	7.829789999999998e-25
1458.6	1.0278799999999999e-24	7.380609999999999e-25
1458.7	1.06971e-24	7.32715e-25
1458.8	1.05116e-24	8.103669999999999e-25
1458.9	1.07629e-24	7.55944e-25
1459.0	1.0259099999999999e-24	7.33318e-25
1459.1	1.00175e-24	7.850319999999998e-25
1459.2	1.0064899999999999e-24	8.29616e-25
1459.3	9.8462e-25	7.97367e-25
1459.4	9.94061e-25	7.534469999999999e-25
1459.5	1.12219e-24	7.54804e-25
1459.6	1.01324e-24	8.48688e-25
1459.7	1.08847e-24	8.0160599999999995e-25
1459.8	1.00994e-24	7.66543e-25
1459.9	1.0086299999999999e-24	7.831619999999998e-25
1460.0	9.8392e-25	7.703309999999999e-25
1460.1	1.00454e-24	7.65056e-25
1460.2	1.03774e-24	7.47019e-25
1460.3	1.0347899999999999e-24	7.84461e-25
1460.4	1.02022e-24	8.018499999999998e-25
1460.5	1.00797e-24	7.77796e-25
1460.6	1.04483e-24	7.67887e-25
1460.7	1.0700299999999999e-24	7.9870399999999995e-25
1460.8	1.11783e-24	7.47745e-25
1460.9	1.09629e-24	8.54435e-25
1461.0	1.16455e-24	7.8348799999999995e-25
1461.1		
1461.2		
1461.3		
1461.4		
1461.5		
1461.6		
1461.7		
1461.8	1.4446e-24	8.23027e-25
1461.9	1.10918e-24	7.854639999999999e-25
1462.0	1.08787e-24	8.03828e-25
1462.1	1.08884e-24	7.4211e-25
1462.2	1.09416e-24	7.84571e-25
1462.3	1.0448399999999999e-24	7.92739e-25
1462.4	1.06139e-24	7.40917e-25
1462.5	1.01721e-24	7.96847e-25
1462.6	1.04418e-24	7.67794e-25
1462.7	1.06618e-24	7.99956e-25
1462.8	1.00633e-24	7.7911599999999995e-25
1462.9	1.03885e-24	7.67053e-25
1463.0	1.0580099999999999e-24	8.190319999999998e-25
1463.1	1.00693e-24	7.682139999999998e-25
1463.2	1.05632e-24	7.83057e-25
1463.3	1.04617e-24	7.563979999999999e-25
1463.4	1.06855e-24	7.8537299999999995e-25
1463.5	1.05604e-24	7.651569999999999e-25
1463.6	1.0337e-24	7.6093199999999995e-25
1463.7	1.01106e-24	7.63396e-25
1463.8	1.01145e-24	7.705669999999998e-25
1463.9	1.02953e-24	7.644719999999999e-25
1464.0	9.78695e-25	7.90939e-25
1464.1	1.03881e-24	7.75859e-25
1464.2	1.00238e-24	7.50172e-25
1464.3		
1464.4		
1464.5		
1464.6		
1464.7		
1464.8		
1464.9		
1465.0		
1465.1		
1465.2	1.0057999999999999e-24	7.5791099999999995e-25
1465.3	9.87498e-25	7.41009e-25
1465.4	1.03594e-24	7.86056e-25
1465.5	1.07636e-24	7.59356e-25
1465.6	9.94604e-25	7.735839999999999e-25
1465.7	1.04299e-24	7.90708e-25
1465.8	1.108e-24	7.58514e-25
1465.9	9.85775e-25	7.78123e-25
1466.0	1.04958e-24	8.00034e-25
1466.1	1.02289e-24	7.60635e-25
1466.2	1.1087299999999999e-24	7.7282699999999995e-25
1466.3	1.02149e-24	7.58514e-25
1466.4	1.0285e-24	8.051989999999999e-25
1466.5	1.15435e-24	7.403689999999998e-25
1466.6	1.04229e-24	7.66117e-25
1466.7	1.07127e-24	7.77689e-25
1466.8		
1466.9	1.16347e-24	7.804199999999999e-25
1467.0	1.23223e-24	7.44653e-25
1467.1	1.21135e-24	7.5824e-25
1467.2		
1467.3		
1467.4		
1467.5		
1467.6		
1467.7		
1467.8		
1467.9		
1468.0		
1468.1		
1468.2		
1468.3		
1468.4		
1468.5		
1468.6	1.2709699999999999e-24	7.57063e-25
1468.7	1.0777999999999999e-24	7.98216e-25
1468.8	1.0761699999999999e-24	7.617229999999999e-25
1468.9	1.1352599999999999e-24	7.74539e-25
1469.0	1.0652599999999999e-24	7.9156e-25
1469.1	1.08399e-24	7.68262e-25
1469.2	1.01319e-24	7.73076e-25
1469.3	1.07571e-24	7.78293e-25
1469.4	1.08761e-24	7.77115e-25
1469.5	1.06631e-24	8.02417e-25
1469.6	1.07341e-24	7.842959999999999e-25
1469.7	1.13615e-24	8.48427e-25
1469.8		
1469.9		
1470.0		
1470.1		
1470.2		
1470.3	1.17819e-24	7.392479999999999e-25
1470.4		
1470.5		
1470.6		
1470.7		
1470.8		
1470.9		
1471.0		
1471.1		
1471.2		
1471.3		
1471.4		
1471.5		
1471.6		
1471.7		
1471.8		
1471.9		
1472.0	1.0769699999999999e-24	7.7703099999999995e-25
1472.1	1.0661199999999999e-24	7.88365e-25
1472.2	1.0541799999999999e-24	8.2045e-25
1472.3		
1472.4		
1472.5		
1472.6		
1472.7		
1472.8		
1472.9		
1473.0		
1473.1		
1473.2		
1473.3		
1473.4		
1473.5		
1473.6		
1473.7	1.06148e-24	8.01281e-25
1473.8	1.10415e-24	7.87769e-25
1473.9	1.01446e-24	7.76715e-25
1474.0	1.04157e-24	7.751559999999998e-25
1474.1	1.04255e-24	7.72894e-25
1474.2	1.05294e-24	7.726309999999999e-25
1474.3	1.05339e-24	7.99451e-25
1474.4	1.08075e-24	7.97667e-25
1474.5	1.07693e-24	7.970399999999999e-25
1474.6	1.03254e-24	7.96303e-25
1474.7	1.0452e-24	7.63803e-25
1474.8	1.03554e-24	7.754179999999999e-25
1474.9	1.00207e-24	8.31484e-25
1475.0	1.03e-24	7.79855e-25
1475.1	1.02186e-24	8.0239099999999995e-25
1475.2	1.0557e-24	7.661459999999998e-25
1475.3	9.714809999999999e-25	7.816879999999999e-25
1475.4	1.12234e-24	8.040689999999998e-25
1475.5	1.00332e-24	8.132429999999998e-25
1475.6	9.94207e-25	7.776349999999999e-25
1475.7	1.0656899999999999e-24	7.641419999999999e-25
1475.8	1.02492e-24	7.995799999999998e-25
1475.9	1.00744e-24	7.96215e-25
1476.0	1.07047e-24	7.79121e-25
1476.1	1.1218099999999999e-24	7.72202e-25
1476.2	1.0165399999999999e-24	7.658119999999998e-25
1476.3	1.01615e-24	7.975099999999998e-25
1476.4	9.95843e-25	7.849089999999999e-25
1476.5	1.02819e-24	7.6743e-25
1476.6	9.91443e-25	7.725629999999999e-25
1476.7	1.10514e-24	7.772499999999999e-25
1476.8	9.97089e-25	7.8362e-25
1476.9	1.03646e-24	7.98122e-25
1477.0	1.0587199999999999e-24	8.07272e-25
1477.1	1.07174e-24	7.609399999999998e-25
1477.2	1.01463e-24	7.73994e-25
1477.3	1.10366e-24	8.156239999999999e-25
1477.4	1.0302e-24	7.53939e-25
1477.5	1.02515e-24	7.77412e-25
1477.6	1.05767e-24	7.75894e-25
1477.7	1.01025e-24	8.1487e-25
1477.8	1.13043e-24	8.16086e-25
1477.9	1.08585e-24	7.84793e-25
1478.0	1.00178e-24	8.63579e-25
1478.1	1.1417999999999999e-24	7.70034e-25
1478.2	1.02377e-24	7.93448e-25
1478.3	1.0239e-24	8.313609999999998e-25
1478.4	1.04281e-24	7.91531e-25
1478.5	1.01836e-24	8.04864e-25
1478.6	1.08559e-24	7.90742e-25
1478.7	9.93098e-25	7.686949999999999e-25
1478.8	1.04284e-24	7.55112e-25
1478.9	1.04241e-24	
1479.0		
1479.1		
1479.2		
1479.3		
1479.4		
1479.5		
1479.6		
1479.7		
1479.8		
1479.9		
1480.0		
1480.1		
1480.2		
1480.3		
1480.4		
1480.5	1.0294199999999999e-24	7.94488e-25
1480.6	1.0426999999999999e-24	7.637549999999999e-25
1480.7	1.03e-24	8.097369999999999e-25
1480.8	1.05633e-24	7.876999999999998e-25
1480.9	1.00459e-24	7.307549999999999e-25
1481.0	9.99164e-25	7.99568e-25
1481.1	1.1360899999999999e-24	7.598149999999999e-25
1481.2	1.04554e-24	7.9990399999999995e-25
1481.3	1.09193e-24	7.602829999999999e-25
1481.4	1.08248e-24	7.575809999999999e-25
1481.5	1.12129e-24	
1481.6		
1481.7		
1481.8		
1481.9		
1482.0		
1482.1		
1482.2	1.07804e-24	7.80872e-25
1482.3		
1482.4		
1482.5		
1482.6		
1482.7		
1482.8		
1482.9		
1483.0		
1483.1		
1483.2		
1483.3		
1483.4		
1483.5		
1483.6		
1483.7		
1483.8		
1483.9	1.09307e-24	7.98813e-25
1484.0	1.06362e-24	7.966529999999999e-25
1484.1	1.0621799999999999e-24	7.63641e-25
1484.2	1.0880799999999999e-24	8.08432e-25
1484.3	1.04883e-24	7.759649999999999e-25
1484.4	9.92994e-25	7.674739999999999e-25
1484.5	1.03918e-24	7.89537e-25
1484.6	1.08544e-24	7.99115e-25
1484.7	1.05671e-24	7.883979999999999e-25
1484.8	1.09543e-24	7.99888e-25
1484.9	1.0639199999999999e-24	7.722179999999998e-25
1485.0	1.03885e-24	7.66175e-25
1485.1	1.00557e-24	7.96143e-25
1485.2	1.0159699999999999e-24	7.8135e-25
1485.3	1.0865399999999999e-24	7.706589999999999e-25
1485.4	1.02249e-24	8.026649999999999e-25
1485.5	1.00757e-24	7.764159999999999e-25
1485.6	1.0422999999999999e-24	7.375119999999999e-25
1485.7	1.01009e-24	7.59686e-25
1485.8	1.12396e-24	7.891469999999999e-25
1485.9	1.08861e-24	7.952209999999999e-25
1486.0	1.1804399999999999e-24	7.55767e-25
1486.1	1.23908e-24	8.612449999999998e-25
1486.2	1.01766e-24	7.89726e-25
1486.3	1.04297e-24	7.94261e-25
1486.4	1.04117e-24	7.98481e-25
1486.5	1.08199e-24	8.4057e-25
1486.6	1.0260799999999999e-24	7.700419999999999e-25
1486.7	1.04354e-24	7.78402e-25
1486.8	1.03234e-24	7.7162499999999995e-25
1486.9	1.0956e-24	7.6413e-25
1487.0	1.0837e-24	8.10595e-25
1487.1	1.00453e-24	7.95567e-25
1487.2	1.0512399999999999e-24	8.22682e-25
1487.3	1.05203e-24	7.77534e-25
1487.4	1.04559e-24	7.76991e-25
1487.5	1.01133e-24	7.67775e-25
1487.6	1.07978e-24	7.99865e-25
1487.7	1.0184799999999999e-24	7.855749999999999e-25
1487.8	1.0662899999999999e-24	7.973949999999998e-25
1487.9	1.0095699999999999e-24	7.87455e-25
1488.0	1.00859e-24	7.61876e-25
1488.1	1.13929e-24	7.70973e-25
1488.2	1.01722e-24	8.29491e-25
1488.3	1.00634e-24	7.731649999999999e-25
1488.4	1.01049e-24	7.72288e-25
1488.5	1.0225399999999999e-24	8.07481e-25
1488.6	1.04359e-24	8.132429999999998e-25
1488.7	1.02039e-24	8.456939999999998e-25
1488.8	1.03488e-24	7.799939999999998e-25
1488.9	1.05365e-24	8.25525e-25
1489.0	1.1067299999999999e-24	7.7316099999999995e-25
1489.1	1.06057e-24	1.02658e-24
1489.2	1.02412e-24	
1489.3		
1489.4		
1489.5		
1489.6		
1489.7		
1489.8		
1489.9		
1490.0		
1490.1		
1490.2		
1490.3		
1490.4		
1490.5		
1490.6		
1490.7	1.17383e-24	8.157749999999999e-25
1490.8	1.02691e-24	7.804029999999999e-25
1490.9	1.04572e-24	8.300129999999998e-25
1491.0	1.01938e-24	7.661609999999998e-25
1491.1	1.12245e-24	7.61724e-25
1491.2	1.0474399999999999e-24	7.990909999999999e-25
1491.3	1.06276e-24	8.11682e-25
1491.4	1.01859e-24	7.873809999999999e-25
1491.5	1.07479e-24	8.347989999999998e-25
1491.6	1.05313e-24	8.02083e-25
1491.7	1.08285e-24	7.77938e-25
1491.8		
1491.9		
1492.0		
1492.1		
1492.2		
1492.3		
1492.4	1.04128e-24	8.44849e-25
1492.5	1.04495e-24	8.61746e-25
1492.6	1.0775699999999999e-24	1.15353e-24
1492.7	1.05502e-24	8.724789999999999e-25
1492.8	1.08042e-24	
1492.9		
1493.0		
1493.1		
1493.2		
1493.3		
1493.4		
1493.5		
1493.6		
1493.7		
1493.8		
1493.9		
1494.0		
1494.1		
1494.2		
1494.3		
1494.4		
1494.5		
1494.6		
1494.7		
1494.8		
1494.9		
1495.0		
1495.1		
1495.2		
1495.3		
1495.4		
1495.5		
1495.6		
1495.7		
1495.8	1.12663e-24	8.057859999999998e-25
1495.9	1.12857e-24	7.99988e-25
1496.0	1.0223e-24	7.84633e-25
1496.1	1.06403e-24	8.75413e-25
1496.2	1.00987e-24	
1496.3		
1496.4		
1496.5		
1496.6		
1496.7		
1496.8		
1496.9		
1497.0		
1497.1		
1497.2		
1497.3		
1497.4		
1497.5	1.03902e-24	
1497.6		
1497.7		
1497.8		
1497.9		
1498.0		
1498.1		
1498.2		
1498.3		
1498.4		
1498.5		
1498.6		
1498.7		
1498.8		
1498.9		
1499.0		
1499.1		
1499.2	1.11934e-24	8.43967e-25
1499.3	1.20842e-24	8.54074e-25
1499.4		
1499.5		
1499.6		
1499.7		
1499.8		
1499.9		
1500.0		

